Alternating Direction Method of Multipliers for Nonlinear Matrix Decompositions

We present an algorithm based on the alternating direction method of multipliers (ADMM) for solving nonlinear matrix decompositions (NMD). Given an input matrix $X \in \mathbb{R}^{m \times n}$ and a factorization rank $r \ll \min(m, n)$, NMD seeks matrices $W \in \mathbb{R}^{m \times r}$ and $H \in \mathbb{R}^{r \times n}$ such that $X \approx f(WH)$, where $f$ is an element-wise nonlinear function. We evaluate our method on several representative nonlinear models: the rectified linear unit activation $f(x) = \max(0, x)$, suitable for nonnegative sparse data approximation, the component-wise square $f(x) = x^2$, applicable to probabilistic circuit representation, and the MinMax transform $f(x) = \min(b, \max(a, x))$, relevant for recommender systems. The proposed framework flexibly supports diverse loss functions, including least squares, $\ell_1$ norm, and the Kullback-Leibler divergence, and can be readily extended to other nonlinearities and metrics. We illustrate the applicability, efficiency, and adaptability of the approach on real-world datasets, highlighting its potential for a broad range of applications.

==> ADMMvsCD_time_CBCL.txt <==
x1 y1 x2 y2
0.000000e+00 NaN 0.000000e+00 NaN
5.025126e-02 NaN 5.025126e-02 8.645564e-01
1.005025e-01 8.645564e-01 1.005025e-01 6.680251e-01
1.507538e-01 8.645564e-01 1.507538e-01 4.652398e-01
2.010050e-01 8.645564e-01 2.010050e-01 3.097458e-01
2.512563e-01 8.645564e-01 2.512563e-01 3.030692e-01
3.015075e-01 8.645564e-01 3.015075e-01 2.973592e-01
3.517588e-01 8.645564e-01 3.517588e-01 2.932231e-01
4.020101e-01 8.645564e-01 4.020101e-01 2.930452e-01
4.522613e-01 8.645564e-01 4.522613e-01 2.267412e-01
5.025126e-01 8.645564e-01 5.025126e-01 2.262224e-01
5.527638e-01 8.645564e-01 5.527638e-01 2.215265e-01
6.030151e-01 8.645564e-01 6.030151e-01 2.210765e-01
6.532663e-01 8.645564e-01 6.532663e-01 2.209185e-01
7.035176e-01 8.645564e-01 7.035176e-01 1.568744e-01
7.537688e-01 8.645564e-01 7.537688e-01 1.568445e-01
8.040201e-01 8.645564e-01 8.040201e-01 1.567766e-01
8.542714e-01 8.645564e-01 8.542714e-01 1.567560e-01
9.045226e-01 8.645564e-01 9.045226e-01 1.567294e-01
9.547739e-01 8.645564e-01 9.547739e-01 1.567127e-01
1.005025e+00 8.645564e-01 1.005025e+00 1.567037e-01
1.055276e+00 8.430795e-01 1.055276e+00 1.566007e-01
1.105528e+00 8.100387e-01 1.105528e+00 1.565311e-01
1.155779e+00 7.135891e-01 1.155779e+00 1.565250e-01
1.206030e+00 6.748573e-01 1.206030e+00 1.494804e-01
1.256281e+00 6.748573e-01 1.256281e+00 1.494787e-01
1.306533e+00 6.748573e-01 1.306533e+00 1.494462e-01
1.356784e+00 6.748573e-01 1.356784e+00 1.494426e-01
1.407035e+00 6.748573e-01 1.407035e+00 1.494181e-01
1.457286e+00 6.748573e-01 1.457286e+00 1.493960e-01
1.507538e+00 6.748573e-01 1.507538e+00 1.489871e-01
1.557789e+00 6.748573e-01 1.557789e+00 1.489643e-01
1.608040e+00 6.748573e-01 1.608040e+00 1.489410e-01
1.658291e+00 6.748573e-01 1.658291e+00 1.489394e-01
1.708543e+00 6.748573e-01 1.708543e+00 1.489146e-01
1.758794e+00 6.748573e-01 1.758794e+00 1.487533e-01
1.809045e+00 6.748573e-01 1.809045e+00 1.487538e-01
1.859296e+00 6.748573e-01 1.859296e+00 1.487530e-01
1.909548e+00 6.748573e-01 1.909548e+00 1.487516e-01
1.959799e+00 6.748573e-01 1.959799e+00 1.487502e-01
2.010050e+00 6.377709e-01 2.010050e+00 1.487497e-01
2.060302e+00 6.036849e-01 2.060302e+00 1.486670e-01
2.110553e+00 5.349118e-01 2.110553e+00 1.486457e-01
2.160804e+00 5.120627e-01 2.160804e+00 1.486445e-01
2.211055e+00 4.748845e-01 2.211055e+00 1.486262e-01
2.261307e+00 4.748845e-01 2.261307e+00 1.486257e-01
2.311558e+00 4.183319e-01 2.311558e+00 1.485656e-01
2.361809e+00 4.183319e-01 2.361809e+00 1.485546e-01
2.412060e+00 4.183319e-01 2.412060e+00 1.485538e-01
2.462312e+00 4.008042e-01 2.462312e+00 1.485465e-01
2.512563e+00 4.008042e-01 2.512563e+00 1.485451e-01
2.562814e+00 4.008042e-01 2.562814e+00 1.485452e-01
2.613065e+00 4.008042e-01 2.613065e+00 1.485176e-01
2.663317e+00 4.008042e-01 2.663317e+00 1.485173e-01
2.713568e+00 4.008042e-01 2.713568e+00 1.484946e-01
2.763819e+00 4.008042e-01 2.763819e+00 1.484950e-01
2.814070e+00 4.008042e-01 2.814070e+00 1.484936e-01
2.864322e+00 4.008042e-01 2.864322e+00 1.484923e-01
2.914573e+00 4.008042e-01 2.914573e+00 1.484936e-01
2.964824e+00 3.970286e-01 2.964824e+00 1.484941e-01
3.015075e+00 3.868657e-01 3.015075e+00 1.484773e-01
3.065327e+00 3.868657e-01 3.065327e+00 1.484769e-01
3.115578e+00 3.835949e-01 3.115578e+00 1.484708e-01
3.165829e+00 3.835949e-01 3.165829e+00 1.484668e-01
3.216080e+00 3.835949e-01 3.216080e+00 1.484630e-01
3.266332e+00 3.835949e-01 3.266332e+00 1.484629e-01
3.316583e+00 3.756541e-01 3.316583e+00 1.484604e-01
3.366834e+00 3.756541e-01 3.366834e+00 1.484594e-01
3.417085e+00 3.756541e-01 3.417085e+00 1.484589e-01
3.467337e+00 3.756541e-01 3.467337e+00 1.484565e-01
3.517588e+00 3.756541e-01 3.517588e+00 1.484539e-01
3.567839e+00 3.703727e-01 3.567839e+00 1.484513e-01
3.618090e+00 3.703727e-01 3.618090e+00 1.484507e-01
3.668342e+00 3.703727e-01 3.668342e+00 1.484496e-01
3.718593e+00 3.703727e-01 3.718593e+00 1.484477e-01
3.768844e+00 3.351422e-01 3.768844e+00 1.484479e-01
3.819095e+00 3.351422e-01 3.819095e+00 1.484458e-01
3.869347e+00 3.351422e-01 3.869347e+00 1.484451e-01
3.919598e+00 3.322498e-01 3.919598e+00 1.484442e-01
3.969849e+00 3.309843e-01 3.969849e+00 1.484441e-01
4.020101e+00 3.309843e-01 4.020101e+00 1.484427e-01
4.070352e+00 3.298467e-01 4.070352e+00 1.484417e-01
4.120603e+00 3.298467e-01 4.120603e+00 1.484421e-01
4.170854e+00 3.298467e-01 4.170854e+00 1.484414e-01
4.221106e+00 2.970450e-01 4.221106e+00 1.484411e-01
4.271357e+00 2.970450e-01 4.271357e+00 1.484401e-01
4.321608e+00 2.970450e-01 4.321608e+00 1.484385e-01
4.371859e+00 2.970450e-01 4.371859e+00 1.484379e-01
4.422111e+00 2.970450e-01 4.422111e+00 1.484360e-01
4.472362e+00 2.970450e-01 4.472362e+00 1.484353e-01
4.522613e+00 2.957532e-01 4.522613e+00 1.484355e-01
4.572864e+00 2.957532e-01 4.572864e+00 1.484361e-01
4.623116e+00 2.957532e-01 4.623116e+00 1.484350e-01
4.673367e+00 2.957532e-01 4.673367e+00 1.484341e-01
4.723618e+00 2.957532e-01 4.723618e+00 1.484343e-01
4.773869e+00 2.949412e-01 4.773869e+00 1.484343e-01
4.824121e+00 2.940306e-01 4.824121e+00 1.484334e-01
4.874372e+00 2.928516e-01 4.874372e+00 1.484341e-01
4.924623e+00 2.920208e-01 4.924623e+00 1.484331e-01
4.974874e+00 2.920208e-01 4.974874e+00 1.484329e-01
5.025126e+00 2.920208e-01 5.025126e+00 1.484315e-01
5.075377e+00 2.887819e-01 5.075377e+00 1.484305e-01
5.125628e+00 2.887819e-01 5.125628e+00 1.484306e-01
5.175879e+00 2.881694e-01 5.175879e+00 1.484309e-01
5.226131e+00 2.881694e-01 5.226131e+00 1.484295e-01
5.276382e+00 2.881694e-01 5.276382e+00 1.484289e-01
5.326633e+00 2.881694e-01 5.326633e+00 1.484294e-01
5.376884e+00 2.881694e-01 5.376884e+00 1.484293e-01
5.427136e+00 2.874502e-01 5.427136e+00 1.484289e-01
5.477387e+00 2.874502e-01 5.477387e+00 1.484271e-01
5.527638e+00 2.874502e-01 5.527638e+00 1.484272e-01
5.577889e+00 2.874502e-01 5.577889e+00 1.484262e-01
5.628141e+00 2.866441e-01 5.628141e+00 1.484257e-01
5.678392e+00 2.866441e-01 5.678392e+00 1.484255e-01
5.728643e+00 2.861963e-01 5.728643e+00 1.484263e-01
5.778894e+00 2.856377e-01 5.778894e+00 1.484256e-01
5.829146e+00 2.850303e-01 5.829146e+00 1.484261e-01
5.879397e+00 2.843899e-01 5.879397e+00 1.484258e-01
5.929648e+00 2.843899e-01 5.929648e+00 1.484258e-01
5.979899e+00 2.843899e-01 5.979899e+00 1.484257e-01
6.030151e+00 2.843899e-01 6.030151e+00 1.484252e-01
6.080402e+00 2.843899e-01 6.080402e+00 1.484248e-01
6.130653e+00 2.840116e-01 6.130653e+00 1.484244e-01
6.180905e+00 2.840116e-01 6.180905e+00 1.484236e-01
6.231156e+00 2.840116e-01 6.231156e+00 1.484236e-01
6.281407e+00 2.840116e-01 6.281407e+00 1.484239e-01
6.331658e+00 2.840116e-01 6.331658e+00 1.484240e-01
6.381910e+00 2.840116e-01 6.381910e+00 1.484238e-01
6.432161e+00 2.840116e-01 6.432161e+00 1.484237e-01
6.482412e+00 2.840116e-01 6.482412e+00 1.484228e-01
6.532663e+00 2.840116e-01 6.532663e+00 1.484225e-01
6.582915e+00 2.829195e-01 6.582915e+00 1.484216e-01
6.633166e+00 2.822843e-01 6.633166e+00 1.484223e-01
6.683417e+00 2.822843e-01 6.683417e+00 1.484212e-01
6.733668e+00 2.818371e-01 6.733668e+00 1.484211e-01
6.783920e+00 2.818371e-01 6.783920e+00 1.484208e-01
6.834171e+00 2.804444e-01 6.834171e+00 1.484216e-01
6.884422e+00 2.676525e-01 6.884422e+00 1.484215e-01
6.934673e+00 2.676525e-01 6.934673e+00 1.484209e-01
6.984925e+00 2.676525e-01 6.984925e+00 1.484202e-01
7.035176e+00 2.673511e-01 7.035176e+00 1.484213e-01
7.085427e+00 2.673511e-01 7.085427e+00 1.484219e-01
7.135678e+00 2.673511e-01 7.135678e+00 1.484213e-01
7.185930e+00 2.673511e-01 7.185930e+00 1.484200e-01
7.236181e+00 2.673511e-01 7.236181e+00 1.484206e-01
7.286432e+00 2.673511e-01 7.286432e+00 1.484205e-01
7.336683e+00 2.673511e-01 7.336683e+00 1.484192e-01
7.386935e+00 2.673511e-01 7.386935e+00 1.484185e-01
7.437186e+00 2.670216e-01 7.437186e+00 1.484191e-01
7.487437e+00 2.670216e-01 7.487437e+00 1.484200e-01
7.537688e+00 2.665124e-01 7.537688e+00 1.484194e-01
7.587940e+00 2.661901e-01 7.587940e+00 1.484194e-01
7.638191e+00 2.661901e-01 7.638191e+00 1.484196e-01
7.688442e+00 2.661901e-01 7.688442e+00 1.484190e-01
7.738693e+00 2.661901e-01 7.738693e+00 1.484188e-01
7.788945e+00 2.657347e-01 7.788945e+00 1.484196e-01
7.839196e+00 2.657347e-01 7.839196e+00 1.484193e-01
7.889447e+00 2.650215e-01 7.889447e+00 1.484194e-01
7.939698e+00 2.647363e-01 7.939698e+00 1.484183e-01
7.989950e+00 2.647363e-01 7.989950e+00 1.484183e-01
8.040201e+00 2.647363e-01 8.040201e+00 1.484194e-01
8.090452e+00 2.647363e-01 8.090452e+00 1.484182e-01
8.140704e+00 2.647363e-01 8.140704e+00 1.484185e-01
8.190955e+00 2.647363e-01 8.190955e+00 1.484186e-01
8.241206e+00 2.647363e-01 8.241206e+00 1.484183e-01
8.291457e+00 2.641659e-01 8.291457e+00 1.484188e-01
8.341709e+00 2.641659e-01 8.341709e+00 1.484186e-01
8.391960e+00 2.639355e-01 8.391960e+00 1.484174e-01
8.442211e+00 2.632188e-01 8.442211e+00 1.484191e-01
8.492462e+00 2.632188e-01 8.492462e+00 1.484187e-01
8.542714e+00 2.632188e-01 8.542714e+00 1.484183e-01
8.592965e+00 2.632188e-01 8.592965e+00 1.484180e-01
8.643216e+00 2.632188e-01 8.643216e+00 1.484179e-01
8.693467e+00 2.632188e-01 8.693467e+00 1.484177e-01
8.743719e+00 2.628080e-01 8.743719e+00 1.484175e-01
8.793970e+00 2.628080e-01 8.793970e+00 1.484176e-01
8.844221e+00 2.625262e-01 8.844221e+00 1.484184e-01
8.894472e+00 2.625262e-01 8.894472e+00 1.484189e-01
8.944724e+00 2.625262e-01 8.944724e+00 1.484184e-01
8.994975e+00 2.618582e-01 8.994975e+00 1.484183e-01
9.045226e+00 2.618582e-01 9.045226e+00 1.484187e-01
9.095477e+00 2.618582e-01 9.095477e+00 1.484184e-01
9.145729e+00 2.618582e-01 9.145729e+00 1.484174e-01
9.195980e+00 2.618582e-01 9.195980e+00 1.484178e-01
9.246231e+00 2.618582e-01 9.246231e+00 1.484178e-01
9.296482e+00 2.618582e-01 9.296482e+00 1.484177e-01
9.346734e+00 2.612012e-01 9.346734e+00 1.484183e-01
9.396985e+00 2.610110e-01 9.396985e+00 1.484184e-01
9.447236e+00 2.605005e-01 9.447236e+00 1.484168e-01
9.497487e+00 2.605005e-01 9.497487e+00 1.484168e-01
9.547739e+00 2.605005e-01 9.547739e+00 1.484163e-01
9.597990e+00 2.605005e-01 9.597990e+00 1.484170e-01
9.648241e+00 2.605005e-01 9.648241e+00 1.484168e-01
9.698492e+00 2.601559e-01 9.698492e+00 1.484171e-01
9.748744e+00 2.601559e-01 9.748744e+00 1.484169e-01
9.798995e+00 2.601559e-01 9.798995e+00 1.484168e-01
9.849246e+00 2.571915e-01 9.849246e+00 1.484160e-01
9.899497e+00 2.571915e-01 9.899497e+00 1.484167e-01
9.949749e+00 2.571915e-01 9.949749e+00 1.484169e-01
1.000000e+01 2.571915e-01 1.000000e+01 1.484168e-01


==> ADMMvsCD_time_MNIST.txt <==
x1 y1 x2 y2
0.000000e+00 NaN 0.000000e+00 NaN
5.025126e-02 9.759792e-01 5.025126e-02 9.759792e-01
1.005025e-01 9.759792e-01 1.005025e-01 6.031658e-01
1.507538e-01 9.759792e-01 1.507538e-01 3.720205e-01
2.010050e-01 9.759792e-01 2.010050e-01 3.330744e-01
2.512563e-01 9.759792e-01 2.512563e-01 3.144868e-01
3.015075e-01 9.759792e-01 3.015075e-01 3.037784e-01
3.517588e-01 9.759792e-01 3.517588e-01 2.944843e-01
4.020101e-01 9.759792e-01 4.020101e-01 2.880777e-01
4.522613e-01 9.759792e-01 4.522613e-01 2.819434e-01
5.025126e-01 9.759792e-01 5.025126e-01 2.780830e-01
5.527638e-01 9.759792e-01 5.527638e-01 2.741791e-01
6.030151e-01 9.759792e-01 6.030151e-01 2.709255e-01
6.532663e-01 9.759792e-01 6.532663e-01 2.682971e-01
7.035176e-01 9.759792e-01 7.035176e-01 2.654832e-01
7.537688e-01 9.759792e-01 7.537688e-01 2.623007e-01
8.040201e-01 9.759792e-01 8.040201e-01 2.594626e-01
8.542714e-01 9.759792e-01 8.542714e-01 2.568785e-01
9.045226e-01 9.759792e-01 9.045226e-01 2.546895e-01
9.547739e-01 9.759792e-01 9.547739e-01 2.523901e-01
1.005025e+00 9.759792e-01 1.005025e+00 2.501839e-01
1.055276e+00 9.759792e-01 1.055276e+00 2.485380e-01
1.105528e+00 9.759792e-01 1.105528e+00 2.466614e-01
1.155779e+00 9.759792e-01 1.155779e+00 2.450715e-01
1.206030e+00 9.759792e-01 1.206030e+00 2.433576e-01
1.256281e+00 9.489097e-01 1.256281e+00 2.419342e-01
1.306533e+00 8.067824e-01 1.306533e+00 2.405558e-01
1.356784e+00 7.528622e-01 1.356784e+00 2.392177e-01
1.407035e+00 7.235823e-01 1.407035e+00 2.378610e-01
1.457286e+00 7.235823e-01 1.457286e+00 2.365215e-01
1.507538e+00 7.235823e-01 1.507538e+00 2.354113e-01
1.557789e+00 6.962444e-01 1.557789e+00 2.343269e-01
1.608040e+00 6.962444e-01 1.608040e+00 2.333894e-01
1.658291e+00 6.962444e-01 1.658291e+00 2.323920e-01
1.708543e+00 6.962444e-01 1.708543e+00 2.315409e-01
1.758794e+00 6.962444e-01 1.758794e+00 2.307618e-01
1.809045e+00 6.962444e-01 1.809045e+00 2.300392e-01
1.859296e+00 6.962444e-01 1.859296e+00 2.293603e-01
1.909548e+00 6.962444e-01 1.909548e+00 2.285506e-01
1.959799e+00 6.962444e-01 1.959799e+00 2.277413e-01
2.010050e+00 6.962444e-01 2.010050e+00 2.268352e-01
2.060302e+00 6.962444e-01 2.060302e+00 2.259876e-01
2.110553e+00 6.962444e-01 2.110553e+00 2.251344e-01
2.160804e+00 6.962444e-01 2.160804e+00 2.243736e-01
2.211055e+00 6.962444e-01 2.211055e+00 2.236063e-01
2.261307e+00 6.962444e-01 2.261307e+00 2.228728e-01
2.311558e+00 6.962444e-01 2.311558e+00 2.222178e-01
2.361809e+00 6.962444e-01 2.361809e+00 2.216326e-01
2.412060e+00 6.081211e-01 2.412060e+00 2.209935e-01
2.462312e+00 5.210793e-01 2.462312e+00 2.204432e-01
2.512563e+00 4.991828e-01 2.512563e+00 2.198926e-01
2.562814e+00 4.991828e-01 2.562814e+00 2.194982e-01
2.613065e+00 4.991828e-01 2.613065e+00 2.189159e-01
2.663317e+00 4.991828e-01 2.663317e+00 2.185071e-01
2.713568e+00 4.991828e-01 2.713568e+00 2.179179e-01
2.763819e+00 4.991828e-01 2.763819e+00 2.173714e-01
2.814070e+00 4.793055e-01 2.814070e+00 2.168707e-01
2.864322e+00 4.793055e-01 2.864322e+00 2.162756e-01
2.914573e+00 4.793055e-01 2.914573e+00 2.157320e-01
2.964824e+00 4.793055e-01 2.964824e+00 2.151809e-01
3.015075e+00 4.793055e-01 3.015075e+00 2.145958e-01
3.065327e+00 4.793055e-01 3.065327e+00 2.140632e-01
3.115578e+00 4.793055e-01 3.115578e+00 2.135354e-01
3.165829e+00 4.793055e-01 3.165829e+00 2.129550e-01
3.216080e+00 4.793055e-01 3.216080e+00 2.125128e-01
3.266332e+00 4.793055e-01 3.266332e+00 2.120116e-01
3.316583e+00 4.793055e-01 3.316583e+00 2.115431e-01
3.366834e+00 4.793055e-01 3.366834e+00 2.111102e-01
3.417085e+00 4.696090e-01 3.417085e+00 2.108368e-01
3.467337e+00 4.696090e-01 3.467337e+00 2.104931e-01
3.517588e+00 4.521312e-01 3.517588e+00 2.101583e-01
3.567839e+00 4.324780e-01 3.567839e+00 2.098897e-01
3.618090e+00 4.137416e-01 3.618090e+00 2.096396e-01
3.668342e+00 4.038354e-01 3.668342e+00 2.093604e-01
3.718593e+00 4.038354e-01 3.718593e+00 2.090504e-01
3.768844e+00 3.939976e-01 3.768844e+00 2.087474e-01
3.819095e+00 3.939976e-01 3.819095e+00 2.084445e-01
3.869347e+00 3.939976e-01 3.869347e+00 2.080878e-01
3.919598e+00 3.939976e-01 3.919598e+00 2.077264e-01
3.969849e+00 3.939976e-01 3.969849e+00 2.073444e-01
4.020101e+00 3.844078e-01 4.020101e+00 2.069645e-01
4.070352e+00 3.844078e-01 4.070352e+00 2.066014e-01
4.120603e+00 3.844078e-01 4.120603e+00 2.062285e-01
4.170854e+00 3.844078e-01 4.170854e+00 2.058840e-01
4.221106e+00 3.844078e-01 4.221106e+00 2.054972e-01
4.271357e+00 3.844078e-01 4.271357e+00 2.051057e-01
4.321608e+00 3.844078e-01 4.321608e+00 2.048088e-01
4.371859e+00 3.844078e-01 4.371859e+00 2.044520e-01
4.422111e+00 3.844078e-01 4.422111e+00 2.041878e-01
4.472362e+00 3.844078e-01 4.472362e+00 2.038983e-01
4.522613e+00 3.799995e-01 4.522613e+00 2.036088e-01
4.572864e+00 3.799995e-01 4.572864e+00 2.033599e-01
4.623116e+00 3.753359e-01 4.623116e+00 2.030478e-01
4.673367e+00 3.622186e-01 4.673367e+00 2.027558e-01
4.723618e+00 3.533204e-01 4.723618e+00 2.024944e-01
4.773869e+00 3.533204e-01 4.773869e+00 2.021985e-01
4.824121e+00 3.533204e-01 4.824121e+00 2.019561e-01
4.874372e+00 3.487848e-01 4.874372e+00 2.016781e-01
4.924623e+00 3.443125e-01 4.924623e+00 2.014691e-01
4.974874e+00 3.443125e-01 4.974874e+00 2.012025e-01
5.025126e+00 3.443125e-01 5.025126e+00 2.009274e-01
5.075377e+00 3.443125e-01 5.075377e+00 2.006588e-01
5.125628e+00 3.443125e-01 5.125628e+00 2.003916e-01
5.175879e+00 3.443125e-01 5.175879e+00 2.001065e-01
5.226131e+00 3.391626e-01 5.226131e+00 1.998693e-01
5.276382e+00 3.391626e-01 5.276382e+00 1.996102e-01
5.326633e+00 3.391626e-01 5.326633e+00 1.993817e-01
5.376884e+00 3.391626e-01 5.376884e+00 1.991479e-01
5.427136e+00 3.391626e-01 5.427136e+00 1.989298e-01
5.477387e+00 3.391626e-01 5.477387e+00 1.987184e-01
5.527638e+00 3.364961e-01 5.527638e+00 1.985588e-01
5.577889e+00 3.364961e-01 5.577889e+00 1.983622e-01
5.628141e+00 3.364961e-01 5.628141e+00 1.981683e-01
5.678392e+00 3.335955e-01 5.678392e+00 1.979872e-01
5.728643e+00 3.307346e-01 5.728643e+00 1.977704e-01
5.778894e+00 3.227246e-01 5.778894e+00 1.975632e-01
5.829146e+00 3.227246e-01 5.829146e+00 1.973862e-01
5.879397e+00 3.203337e-01 5.879397e+00 1.972140e-01
5.929648e+00 3.175543e-01 5.929648e+00 1.970168e-01
5.979899e+00 3.175543e-01 5.979899e+00 1.968276e-01
6.030151e+00 3.149071e-01 6.030151e+00 1.966419e-01
6.080402e+00 3.149071e-01 6.080402e+00 1.964766e-01
6.130653e+00 3.149071e-01 6.130653e+00 1.962896e-01
6.180905e+00 3.149071e-01 6.180905e+00 1.961047e-01
6.231156e+00 3.149071e-01 6.231156e+00 1.959169e-01
6.281407e+00 3.149071e-01 6.281407e+00 1.957168e-01
6.331658e+00 3.149071e-01 6.331658e+00 1.955410e-01
6.381910e+00 3.149071e-01 6.381910e+00 1.953611e-01
6.432161e+00 3.149071e-01 6.432161e+00 1.952409e-01
6.482412e+00 3.118725e-01 6.482412e+00 1.950765e-01
6.532663e+00 3.118725e-01 6.532663e+00 1.949276e-01
6.582915e+00 3.118725e-01 6.582915e+00 1.948147e-01
6.633166e+00 3.100268e-01 6.633166e+00 1.946805e-01
6.683417e+00 3.100268e-01 6.683417e+00 1.945283e-01
6.733668e+00 3.080886e-01 6.733668e+00 1.943516e-01
6.783920e+00 3.080886e-01 6.783920e+00 1.941803e-01
6.834171e+00 3.006370e-01 6.834171e+00 1.940175e-01
6.884422e+00 3.006370e-01 6.884422e+00 1.938562e-01
6.934673e+00 3.006370e-01 6.934673e+00 1.936958e-01
6.984925e+00 2.969872e-01 6.984925e+00 1.935258e-01
7.035176e+00 2.969872e-01 7.035176e+00 1.933588e-01
7.085427e+00 2.969872e-01 7.085427e+00 1.931931e-01
7.135678e+00 2.969872e-01 7.135678e+00 1.930198e-01
7.185930e+00 2.969872e-01 7.185930e+00 1.928500e-01
7.236181e+00 2.952550e-01 7.236181e+00 1.927001e-01
7.286432e+00 2.952550e-01 7.286432e+00 1.925578e-01
7.336683e+00 2.952550e-01 7.336683e+00 1.924244e-01
7.386935e+00 2.952550e-01 7.386935e+00 1.922693e-01
7.437186e+00 2.952550e-01 7.437186e+00 1.921576e-01
7.487437e+00 2.952550e-01 7.487437e+00 1.920264e-01
7.537688e+00 2.952550e-01 7.537688e+00 1.919484e-01
7.587940e+00 2.932245e-01 7.587940e+00 1.918392e-01
7.638191e+00 2.932245e-01 7.638191e+00 1.917367e-01
7.688442e+00 2.918436e-01 7.688442e+00 1.916239e-01
7.738693e+00 2.918436e-01 7.738693e+00 1.914851e-01
7.788945e+00 2.903958e-01 7.788945e+00 1.913673e-01
7.839196e+00 2.903958e-01 7.839196e+00 1.912523e-01
7.889447e+00 2.848013e-01 7.889447e+00 1.911402e-01
7.939698e+00 2.848013e-01 7.939698e+00 1.910079e-01
7.989950e+00 2.848013e-01 7.989950e+00 1.908768e-01
8.040201e+00 2.848013e-01 8.040201e+00 1.907468e-01
8.090452e+00 2.835704e-01 8.090452e+00 1.906143e-01
8.140704e+00 2.835704e-01 8.140704e+00 1.904730e-01
8.190955e+00 2.835704e-01 8.190955e+00 1.903426e-01
8.241206e+00 2.835704e-01 8.241206e+00 1.902050e-01
8.291457e+00 2.835704e-01 8.291457e+00 1.900574e-01
8.341709e+00 2.835704e-01 8.341709e+00 1.899138e-01
8.391960e+00 2.822955e-01 8.391960e+00 1.897972e-01
8.442211e+00 2.807604e-01 8.442211e+00 1.896869e-01
8.492462e+00 2.807604e-01 8.492462e+00 1.895692e-01
8.542714e+00 2.807604e-01 8.542714e+00 1.894588e-01
8.592965e+00 2.807604e-01 8.592965e+00 1.893562e-01
8.643216e+00 2.792428e-01 8.643216e+00 1.892432e-01
8.693467e+00 2.792428e-01 8.693467e+00 1.891319e-01
8.743719e+00 2.781473e-01 8.743719e+00 1.890185e-01
8.793970e+00 2.781473e-01 8.793970e+00 1.889059e-01
8.844221e+00 2.770401e-01 8.844221e+00 1.888098e-01
8.894472e+00 2.770401e-01 8.894472e+00 1.887097e-01
8.944724e+00 2.749188e-01 8.944724e+00 1.886048e-01
8.994975e+00 2.726566e-01 8.994975e+00 1.884985e-01
9.045226e+00 2.726566e-01 9.045226e+00 1.883608e-01
9.095477e+00 2.726566e-01 9.095477e+00 1.882580e-01
9.145729e+00 2.726566e-01 9.145729e+00 1.881502e-01
9.195980e+00 2.726566e-01 9.195980e+00 1.880286e-01
9.246231e+00 2.716843e-01 9.246231e+00 1.879211e-01
9.296482e+00 2.716843e-01 9.296482e+00 1.878120e-01
9.346734e+00 2.716843e-01 9.346734e+00 1.877262e-01
9.396985e+00 2.716843e-01 9.396985e+00 1.876386e-01
9.447236e+00 2.716843e-01 9.447236e+00 1.875765e-01
9.497487e+00 2.716843e-01 9.497487e+00 1.874979e-01
9.547739e+00 2.706780e-01 9.547739e+00 1.874174e-01
9.597990e+00 2.706780e-01 9.597990e+00 1.873497e-01
9.648241e+00 2.694813e-01 9.648241e+00 1.872675e-01
9.698492e+00 2.694813e-01 9.698492e+00 1.871958e-01
9.748744e+00 2.682223e-01 9.748744e+00 1.871253e-01
9.798995e+00 2.682223e-01 9.798995e+00 1.870454e-01
9.849246e+00 2.673415e-01 9.849246e+00 1.869846e-01
9.899497e+00 2.673415e-01 9.899497e+00 1.868872e-01
9.949749e+00 2.664475e-01 9.949749e+00 1.868065e-01
1.000000e+01 2.638124e-01 1.000000e+01 1.867153e-01


==> CSF_randn_results.txt <==
y1 y2 y3
0.0924823504243353 0.148443069595669 0.0503118984592648
0.0924821209335193 0.148441846642655 0.0503119582206763
0.0876232446094082 0.14844245812532 0.0495149810082961
0.0863553631480605 0.159855810521915 0.0484682730872894
0.0861047555019357 0.183517962676513 0.0640889414229853
0.149328122947967 0.220663915529422 0.177467558046742
0.133853112346443 0.164130627137381 0.0680717977892036
0.214941742907445 0.152376273787384 0.0693451546830409
0.203693625754028 0.0828097670775646 0.0193951789599568
0.0777185789943308 0.0317062917954307 0.00267527322803647
0.0393020869789418 0.0193966456779071 0.000452291685199437
0.0110908469189442 0.00525372089421025 2.02886699511945e-05
0.0215634103613798 0.0329997717729051 1.30995933850911e-06
0.0123301154064415 0.00861881203864421 1.25586460851208e-07
0.00871499918800846 0.00306848307263688 2.55482788195709e-08


==> CSFresults.txt <==
y1 y2 y3 y4
0.934147098218336 0.780726311989302 1.7754077083939
0.907639975766293 0.870737363532857 4.9110673655083
1.75059955794128 1.73671995474122 1.07569069128993
0.137296830592608 0.158694008414829 0.0832493903428918
0.0330162202715868 0.00481105228321431 0.00353531041869711
0.00553094991501414 0.000238396054029862 0.000128766584651312
0.00207260846395808 6.04060464884027e-05 5.12017544452128e-06
0.00117986713418337 5.37797331089489e-05 2.18262550307195e-07
0.000749489423130382 5.3645236055057e-05 1.05798957093529e-08
0.000528708053384055 5.34763092707924e-05 6.21645409944225e-10
0.000414644679925487 5.33066388654904e-05 1.90966558587755e-10
0.00034892414230886 5.31382090288758e-05 1.70889409961262e-10
0.000303886380181484 5.29709363548705e-05 1.63702704086121e-10
0.00026877086514161 5.28047962794649e-05 1.59125716937044e-10
0.000239701523135514 0.000106800888744202 1.56618615323392e-10


==> KLresults.txt <==
y1 y2 y3 y4
0.300541245825279 0.317267875036962 0.350523308588489 0.422248569420714
0.300541245232551 0.317268041393071 0.350523821244329 0.422248757041609
0.35155686111508 0.309066254364672 0.401447866074335 0.425472677504751
0.317937211005889 0.468318488287666 0.578568438814431 0.45913752663128
0.270537812658848 0.901528910354958 0.69291130922862 0.548039204528612
0.247655463408653 1.10529728406086 0.710591920497101 0.585232120432679
0.24678285014695 1.11148724833249 0.690081560685262 0.590745281791189
0.244039172565337 1.08252629481588 0.55888948957838 0.600967344384227
0.228537937037097 1.06274729684214 0.40920843815439 0.596108877852806
0.191907848573614 1.02874909786778 0.315838600312121 0.602894027121926
0.163057949499733 1.01332054858629 0.273793784845988 0.600462916903094
0.159996706792728 0.995420594646509 0.252175878000703 0.593635465492547
0.158198790884132 0.978311014752158 0.189290123377779 0.597155419101874
0.129811910540524 0.962554386845331 0.158285677142905 0.594788246951757
0.112646820857497 0.905457529243543 0.135669341758905 0.589472957767129
0.104310370413142 0.896273874545985 0.126756081613061 0.590908674938248
0.0979662739609966 0.8731333033204 0.134874096774652 0.593066943583418
0.0914245324903336 0.865077781824679 0.139545625009207 0.590390762187275
0.0857243056708072 0.866788204962655 0.107387242563311 0.590111328931008
0.0821377669168998 0.832680054877835 0.0812496431788808 0.583514461839014
0.0809971986015192 0.817023377922094 0.0673998478791659 0.584457633261779
0.0796197841606273 0.781884211278082 0.060298548160059 0.583348076312792
0.078388584609827 0.803726206779471 0.0649244802228509 0.58184568532641
0.0767043356618637 0.78540186761097 0.0641044272270185 0.575777886222163
0.0749407557597087 0.783825896724646 0.0701518406597803 0.581957199869852
0.0737756850723546 0.773989258070419 0.0889468411648179 0.578467056177834
0.0740195819946413 0.775374722797464 0.111447832715778 0.576470515043032
0.0751267355597684 0.765213873830403 0.127101998987523 0.568484505475784
0.0773555793461597 0.734467935040607 0.0981927602803922 0.568994961924606
0.0803903230918351 0.713549654604838 0.0549556436321927 0.563714662827463
0.083226106618398 0.693767410468165 0.0373787848230749 0.558353394159877
0.0857800308634826 0.706744679918141 0.0273708760195225 0.562269065724589
0.086361815166648 0.689911793578043 0.0196411261568124 0.55691371957781
0.0846951688360153 0.682713979005889 0.015319499042915 0.552244514240389
0.0838816936778624 0.663783831709576 0.0130773112680426 0.545493561598508
0.083528222242782 0.643923886768487 0.0110099949334592 0.544838047928476
0.0817175796509887 0.62778454871137 0.00995443218040381 0.54076658855586
0.0803598702174023 0.613086891605187 0.00892445255813303 0.536853455680677
0.0787165809545795 0.619269899871925 0.00799499684319922 0.533296042617122
0.0771934013989867 0.623225639979379 0.00738260816597408 0.529281915961383
0.0753092613189728 0.624481276949028 0.00677542355631236 0.52295655171708
0.0782310052641055 0.612360628703816 0.00641489487879323 0.517790320711421
0.0817389835112445 0.630924393001764 0.00609497638969834 0.512858833147165
0.0874220841505142 0.629619456457387 0.00587140110717334 0.510354171700276
0.0971067999845947 0.621124422521762 0.00567729481824189 0.50520618777774
0.111225870966962 0.608367167749192 0.00538221635344848 0.50366377946646
0.133513048325146 0.617945299686044 0.00522533047882331 0.50065354734193
0.121896762198484 0.620565244618174 0.00492981427970198 0.497160788269682
0.115970531006891 0.61884917108317 0.00475460280530054 0.491064638684755
0.120277519583035 0.616139514888208 0.00459918784458645 0.492258278068243
0.0807560088488928 0.628255596398385 0.00444647982048 0.485988949541907
0.0738798478902506 0.623687626615638 0.00427146954629804 0.492097728239344
0.0646142054465892 0.626809576420467 0.00412800853510235 0.487433066703651
0.0595274202452252 0.611000201592439 0.00399925071903844 0.480626784834177
0.0559501095708088 0.624781124803471 0.00389665366074239 0.473350761941647
0.0509933184804259 0.613533227768637 0.00377199316757347 0.475358011261212
0.0484642596599691 0.612780311785375 0.00367668888085283 0.469857605337891
0.0464553878410651 0.598846609465061 0.00358014283898898 0.463209972879055
0.0485953716639064 0.606307624768606 0.00352044168125699 0.461771268294381
0.0513295319896079 0.598200859942413 0.00342573308100398 0.454778403477651
0.0555677672346273 0.600692192927389 0.00334045336260688 0.454181180093597
0.0608989472893775 0.595886344575481 0.00325430507991718 0.446734056916461
0.0624385861927013 0.590869782234783 0.00318137945169194 0.440255147583422
0.0654058845648621 0.595708761068608 0.00308445066928465 0.439265518663717
0.0668358973031572 0.597608744373779 0.00312112639708353 0.438125851365694
0.0649516527978541 0.577254277697825 0.00295133927596245 0.437341975983898
0.0621163164148611 0.589167409687233 0.00290150049494707 0.433311740634496
0.0573526223541237 0.584277190895135 0.00282539234980242 0.42585332944712
0.0587427707205214 0.591830542361478 0.00276728934140479 0.42782513928731
0.0646796331534211 0.583368533010671 0.00269698536416319 0.420152874228745
0.0691831420128954 0.5923975696439 0.00263890219977821 0.419621684974809
0.0676502736801173 0.588127979127238 0.00258481996584623 0.410710391172181
0.0598113237990526 0.591941477507118 0.00253278232618245 0.410072572381577
0.0510039618636834 0.580133791606358 0.00248296281038617 0.40344050879949
0.0503742593203564 0.588629426078146 0.00243109382641517 0.397459603598794
0.0558767180535005 0.585956164797394 0.00238653337379172 0.400397666006108
0.0651951209642217 0.590523546984165 0.00234353665719351 0.396657745631127
0.0726928961336991 0.580604239537648 0.0022999721696848 0.389793582306966
0.0846378715123629 0.591507830583825 0.00225689933123906 0.388513691245839
0.102420202183473 0.586971709764248 0.00218168812850771 0.388671721111793
0.0908311598479355 0.592081321602678 0.00213881612002183 0.385488542510163
0.0791768977870624 0.581140460455139 0.00210118539084503 0.382994828882403
0.0606418077042536 0.588690841752376 0.00206489418933365 0.378788798713083
0.0476500677143753 0.586418402861932 0.00202738614272089 0.371692523637303
0.0429330788291834 0.58729450573612 0.00202273652313976 0.374502462851932
0.0370045318772252 0.573527438371679 0.00198638921773398 0.370108014652604
0.033408189155869 0.586599046684378 0.00194505172018992 0.368570025488559
0.0336289131925096 0.578636647319915 0.00191967615515366 0.364291650289871
0.0377757372191141 0.584028633982673 0.00189338899727931 0.365253073926028
0.0426435711470385 0.571760702518616 0.00186205851841056 0.357567117438745
0.0424569188209587 0.584837730323652 0.00182702074450088 0.349471346525396
0.0367570768654439 0.581997959342591 0.00180368655292339 0.34792452075213
0.0305378281786911 0.584190448522684 0.00177899410411436 0.340972941517544
0.027612214589558 0.574987937738332 0.0017898186418882 0.33877103970535
0.0297850879382598 0.582977946587644 0.00175662702581981 0.335629728469649
0.0346777700724665 0.580260608548915 0.00173290142133318 0.329514958736286
0.0387980843938875 0.583786967991968 0.00169497932537869 0.319905718412353
0.0438482455412275 0.572180160664884 0.00167019676080423 0.323717242391919
0.0502957532820458 0.583795245569265 0.0016404466654341 0.315309739298431
0.0583676230725326 0.579796762340823 0.00162029238067659 0.316971792496872
0.0661914065313455 0.58342975652704 0.0015990523375621 0.303601020832027
0.0716327187484341 0.572075132095712 0.00157919064204643 0.300507015760126
0.0513678747603452 0.585176291054259 0.0015478852774333 0.302593457319351
0.0283655533329587 0.581610191991137 0.00152805118451956 0.293722575251309
0.0259368921030782 0.585708724506985 0.00150884140922934 0.291559553701895
0.0238217234789528 0.573896748982929 0.00149135867973101 0.288642207468987
0.024061669956824 0.584634885053632 0.00146511009150034 0.286877193402131
0.0231715708401979 0.579020298177698 0.00143278916517754 0.284506984794641
0.0230757892918084 0.585020333144704 0.00143248899322476 0.281873010643774
0.0231180711500194 0.571457073800358 0.00139888472593759 0.279886948002491
0.0228416626613255 0.584495268390292 0.00138983913522932 0.274000245570276
0.0217525003357044 0.579554265238794 0.00135607223247338 0.272852631844266
0.0203587732145623 0.584129382103326 0.00134540748048007 0.266204066341557
0.017478082660112 0.574205299384927 0.00132851269915939 0.260412914543135
0.0138136050108838 0.583275629538523 0.00128253571564704 0.257778568970855
0.0140229654973773 0.579101072385107 0.00126718915135989 0.255976848532983
0.0154498948651344 0.585226970281125 0.00125156197650137 0.25329921677802
0.017377093338854 0.573951977906313 0.00123866873285232 0.249401449622613
0.0174441279983719 0.58315720691321 0.00121943671575912 0.245274919215846
0.0154165919474889 0.578488247495112 0.0012043639382577 0.238989222060632
0.013607024261681 0.583844231336866 0.00118955695777865 0.235485219139074
0.0128591380772383 0.573949998699528 0.00117801807302277 0.232083842524449
0.0139792830462374 0.58542688896809 0.00116111670031061 0.228606482716927
0.0159975628766903 0.580650315541201 0.00114326071166704 0.221781063874652
0.0192384252851517 0.583813444870106 0.00113227671206972 0.222522764457186
0.0235930432407076 0.573104714199182 0.00111735845743149 0.2192323277567
0.0278538082320164 0.583345879411855 0.00110556749919317 0.216537138667723
0.030799037843482 0.579835494966276 0.00109443788999183 0.212273270330682
0.0337193200046206 0.583404616441928 0.00107858432784353 0.204656912486018
0.0411367279137494 0.573208762469504 0.00106660850513874 0.204364725239692
0.0435294036705281 0.584031198286927 0.00105054166266332 0.198180986675984
0.0183479838598049 0.579609593803036 0.00104419949935261 0.194088126543415
0.0144709005528007 0.584510746930071 0.00103094733580124 0.187673934530877
0.00964446908299809 0.573889100875208 0.00102136711479653 0.184903921750615
0.0043417736765509 0.58501458701384 0.00100710272905094 0.183163230292384
0.00235165704254799 0.581274548402771 0.000992536039381177 0.185931079919264
0.00165342588152188 0.585232897542261 0.00098371403410206 0.180913713750148
0.00100080888230047 0.572873680208115 0.000974118920193423 0.178813497563401
0.000733947828463565 0.585279106215054 0.000965713220471517 0.176640045174366
0.000521196426206627 0.581229248606891 0.000956637971301053 0.174336092556298
0.000419999048326859 0.584652996940149 0.000947797114490575 0.173526862136606
0.000265001395160709 0.574408773144276 0.000934531459993438 0.167625575669124
0.000214493271234699 0.585010807763055 0.000929569655317113 0.167948087317912
0.000187605651829293 0.580728749378921 0.000917723714436101 0.166857778075955
0.000135148201685164 0.584427311735661 0.000905322336341741 0.164722494224132
9.51322127515055e-05 0.574756661536238 0.000898308464527982 0.163824096137144
8.17935309335059e-05 0.584966205515052 0.000886061874276644 0.162496804237932
7.12560929459626e-05 0.581675285707826 0.000872883173367277 0.160301312929577
6.12053139186329e-05 0.585265954163618 0.000865322340470094 0.156095096562434
5.63852322539384e-05 0.573397191319673 0.000856702392400275 0.156228158456623
4.99770094207273e-05 0.58480606119674 0.000847235734328344 0.150099259132428
4.33386296545129e-05 0.580585162272097 0.000839316389375313 0.147681916121624
4.22969221564837e-05 0.583764395729635 0.000833279650648855 0.14708124401088
3.97261739131546e-05 0.572837125265251 0.0008220207720342 0.146133390795467
3.85860000700673e-05 0.582203077408878 0.000817140565145659 0.143367205311788
3.67020726421129e-05 0.57842169171743 0.000807502721566359 0.14008957704954
3.5065223134317e-05 0.582588923638977 0.000801235524674243 0.138697122137829
3.4527094471854e-05 0.570572009704541 0.000789105676915303 0.136693401287322
3.27154763276689e-05 0.582290258851583 0.000783070302953901 0.133772254093544
3.16172376467435e-05 0.578696885623864 0.000776288970497859 0.133388616954123
2.78063848496248e-05 0.581611956253216 0.000767559614842692 0.131381134715037
2.69612896921192e-05 0.571882030866919 0.000760418299216895 0.129766067392941
2.5738546805733e-05 0.584668211258384 0.000756398282165386 0.129939359107965
2.72646048959385e-05 0.580431873280068 0.000742945980698216 0.126573077402355
2.46393082546919e-05 0.583157190868522 0.000737639496281728 0.126196563539288
2.38448693284905e-05 0.571355654842021 0.000730571224482253 0.123848747585512
2.06315587519104e-05 0.583953039897727 0.000721825476666273 0.122120740326597
1.83145799116007e-05 0.580141276792409 0.000715106827415749 0.117525281382641
1.77853173069076e-05 0.584678037238034 0.000710842128187163 0.116813160666644
1.73600952926547e-05 0.574401499063399 0.000702122599084297 0.11566816554657
1.48035150984726e-05 0.584622198585452 0.000696133542152761 0.115112660333438
1.63605686156918e-05 0.579102569394185 0.000692532005766318 0.114141066793306
1.36393388319091e-05 0.583483050444374 0.000683439387798911 0.111196740766207
1.31483957280763e-05 0.572966479410809 0.00067775375631264 0.111028805762768
1.07952326563875e-05 0.583736328645956 0.00067406203923386 0.107629580051959
1.03339388096861e-05 0.579629798529481 0.000665767710729986 0.105280177628816
9.89343160946826e-06 0.584111708310512 0.000659936060152416 0.104455361085738
9.54100992890786e-06 0.572778806257474 0.000656949206266943 0.0995813500510516
9.22707878356494e-06 0.584171216499462 0.000650366241083402 0.0978780441572485
8.94355259819976e-06 0.579304305803393 0.00064334014862134 0.0956627458443972
8.68367791787872e-06 0.582962206937789 0.000641550466460483 0.0931247849255705
8.43906348467741e-06 0.573367102475493 0.000634265143134011 0.0911246003823997
5.66358729650823e-06 0.584905963691762 0.00062699877444619 0.0911145917363531
5.38566893416082e-06 0.579661293867701 0.000622431438574814 0.0900887539629361
5.10583983014496e-06 0.584824213978578 0.000616416063035474 0.0867359620495454
4.89912206833868e-06 0.571782258944688 0.000611630805362848 0.0873055047985223
4.71386672230576e-06 0.583790943257514 0.000606158207918376 0.0849059935979477
4.54150980162687e-06 0.580855577210644 0.000601301824874848 0.0817450196136791
4.37972163448971e-06 0.582770255373267 0.000596115701959759 0.0787877411891678
4.22726288641217e-06 0.571720860413978 0.00059177365965086 0.0791124468176844
4.08329117578694e-06 0.583311477728141 0.000586930489210737 0.0791558517426565
3.9471291956144e-06 0.578787514826059 0.000582361253760477 0.0753848036371366
3.81806878186287e-06 0.585246933641576 0.0005773658623578 0.0762050823963845
3.69563070421386e-06 0.572543625615181 0.00057336322231555 0.075654843753365
3.57945498836481e-06 0.584807650051253 0.00056805205277275 0.0781410675414291
3.46903445390173e-06 0.581241322659913 0.000563484118482973 0.075056199075482
3.36397499286884e-06 0.584549446114029 0.000559099651316382 0.0771285961845613
3.26383799457684e-06 0.573610392647539 0.000555041370183446 0.0746194173692347
3.16831427967265e-06 0.585095573905533 0.000550468450122396 0.0763821002130175
3.07737114716183e-06 0.579536876884454 0.000546163449252359 0.0777473573508135
2.99074360472295e-06 0.584900443055935 0.00054183024437558 0.0754374217463066
2.90820056727937e-06 0.57331653621919 0.000537445732551454 0.076395566667884
2.82967993450797e-06 0.58495881067326 0.000533710326844216 0.0752344660563139
2.75487188027164e-06 0.58026675305455 0.000529442558691399 0.0719787562145668
2.6835902396727e-06 0.58408973148119 0.000525382719065535 0.0728108917198625
2.35897449312955e-06 0.573448094029238 0.000521391112900965 0.0728395376468692
2.28723095183008e-06 0.58399391716028 0.000517351605023499 0.0740401121464501
2.22143236451041e-06 0.579620880156002 0.000513418764141934 0.0724003203117574
2.15956285699659e-06 0.584725141440593 0.000511555523982808 0.0711402359123438
2.10092491105259e-06 0.572422083596128 0.000505976463853635 0.0707157264682566
2.0451553715084e-06 0.585295129118037 0.000503557013146253 0.0726321208775851
1.9920193463397e-06 0.580388491441302 0.000500007571973857 0.0727305708593152
1.94133257126635e-06 0.58578254198125 0.00049470389448121 0.0703998953839157
1.8929489045526e-06 0.573765973161268 0.00049257520448663 0.0713938285022141
1.84674098782844e-06 0.585249112709035 0.00048927776047012 0.0702435724568028
1.8025914373727e-06 0.57946310804472 0.000483905027451711 0.0696581741906157
1.49237245181589e-06 0.583855395263334 0.000480401054894942 0.0713661756416148
1.44158980565312e-06 0.572459201764875 0.000477022400329151 0.0689159720280886
1.39787294956253e-06 0.585449598938285 0.000473399342589326 0.0700045553800324
1.3574853491344e-06 0.578968649148084 0.000469906925048929 0.0695740031713989
1.31695976080048e-06 0.583905848791336 0.000466769802926305 0.0691072169148174
1.27937062334056e-06 0.571756333007911 0.000463378367030932 0.0682608608666763
1.24435748750689e-06 0.584022578827689 0.000460060992271985 0.0711318235993161
1.21148861232398e-06 0.579924179217229 0.000456230774063089 0.0696246682035592
1.18041646847254e-06 0.582369846913586 0.000453674301615179 0.0712878240040023
1.15089364768955e-06 0.573760338198768 0.000449875874234553 0.0704070825728605
1.12274433120227e-06 0.585394191539795 0.000447366731857373 0.0686459393802609
1.09584971903781e-06 0.581403861750096 0.000444083551868333 0.0685381209187252
1.07012562288491e-06 0.584585557536971 0.000441065145351009 0.0693272221548609
1.04549835410645e-06 0.574590549653228 0.000438095688676584 0.0673564366554222
1.02188580467576e-06 0.58574567423897 0.000435074617861477 0.06790133997581
9.99249898125463e-07 0.581229064501313 0.000432004254582727 0.0680652897356455
9.77547498305049e-07 0.586783545640386 0.000429167119339506 0.0655708774799144
9.56736590728283e-07 0.574258340439759 0.000428368213871029 0.0652499844789612
9.36723104081292e-07 0.587378611436829 0.000425446879158539 0.0661912895642717
9.17390835952747e-07 0.58180184680127 0.000422685654306471 0.0655501737078046
8.74957891257254e-07 0.587300699189298 0.00041976247123621 0.0652253192454594
8.56257449938438e-07 0.575594506526337 0.000416876461929487 0.0667195423877354
8.38868037091326e-07 0.587259523846656 0.000412031551243743 0.0666978584203248
8.22344763539585e-07 0.581425178553256 0.000408588960589409 0.0659822528539041
8.06556296633662e-07 0.586917715925173 0.000405781807066698 0.0657532177750076
7.91392444482352e-07 0.57439172348005 0.000403154817705538 0.0666099097237619
7.76853623139919e-07 0.586624697434573 0.000400983842089653 0.066746889835687
7.62919783881087e-07 0.580663738592174 0.000397762442952867 0.066730389887088
7.49545901081151e-07 0.583548922473634 0.00039386768361217 0.0659372661778892
7.36694572375904e-07 0.57221900970247 0.000391000758744903 0.0653634640391459
7.24341433554261e-07 0.583597347536535 0.000388392934773155 0.0674411414340514
7.12465326034728e-07 0.58090807781426 0.000385809854731934 0.0665532896832959
7.01047061054443e-07 0.583905099817465 0.000383269497017619 0.0659238339718148
6.90068722266277e-07 0.57467542875425 0.000380949304441999 0.0664846484131077
6.79513090727111e-07 0.585648680971234 0.000378445470311495 0.0670342309301855
6.69363416585326e-07 0.580627032124394 0.000375880327425676 0.0662244450304073
6.5960339773471e-07 0.585870614415066 0.000373442850770453 0.0669534006337361
6.50217240891982e-07 0.574422799102995 0.000371098243115656 0.0663999942787836
6.41189732515265e-07 0.585279810336547 0.000368651402848052 0.0672030377767399
6.32506288679532e-07 0.581164174870763 0.000365771588081998 0.0661798881795014
6.24208253136689e-07 0.58442605858418 0.000363419216187122 0.0661056692619215
6.16339656671029e-07 0.574268488955535 0.000361129811385295 0.0663881476497822
6.08706284355003e-07 0.585970363778481 0.000358884756138576 0.0668760680645688
6.01304765859941e-07 0.580398388143465 0.000356597937415478 0.0648575570465098
5.94148405930734e-07 0.584859994103437 0.00035432858813598 0.0663803889767263
5.87247017232975e-07 0.572965924335381 0.000352228717969423 0.0656319178423966
5.80601850406591e-07 0.584196875838353 0.000349976537216 0.0659605718278335
5.74207527334258e-07 0.578930869602319 0.000347765618309081 0.064905929697714
5.68054964844011e-07 0.582723178538195 0.000345664940929108 0.0645631953650436
5.62133762311782e-07 0.572735219852841 0.000343584587779951 0.065884082839429
5.56433534524202e-07 0.584264655191105 0.000341379720867429 0.0663486537641858
5.50944519236002e-07 0.578620128285331 0.000339344740039943 0.0657261237826289
5.45657751437059e-07 0.584489277355237 0.00033789339951227 0.066077748044589
5.40565011122623e-07 0.571724096703734 0.00033579726632817 0.0657105708520614
5.35658075458495e-07 0.584487654186028 0.000333769546919557 0.0652140527609334
5.30929620267049e-07 0.580276185563554 0.000331120546815046 0.0659423078947357
5.2637372215137e-07 0.584361948562992 0.000329703355919977 0.0665421531298053
5.21983943305363e-07 0.573497589669348 0.000327186988234188 0.0653593682507289
5.17754087265475e-07 0.584836113582229 0.000325153869914617 0.0657597835747513
5.1367818124258e-07 0.580145998030488 0.000323248503106604 0.0659056409719594
5.0975047093973e-07 0.585078730725074 0.000321292433517837 0.0660534026626184
5.05965415813516e-07 0.573916801228347 0.000319394620447237 0.0685872957568311
5.0231768314823e-07 0.585983735288543 0.000317435652289773 0.0659837298269029
4.98802141379774e-07 0.58084359262743 0.000315651156794956 0.0663699723215565
4.95413853236533e-07 0.585014790878227 0.000313726131675747 0.0660694259115873
4.92148068937363e-07 0.573796858085962 0.000311929472817589 0.0664574254556984
4.10414168653083e-07 0.585370346161095 0.000310153868156947 0.065985203365364
3.96008976137634e-07 0.580078725559065 0.000308298925817807 0.0654374109134026
3.90715861946389e-07 0.586360739622212 0.000306457834004413 0.0652624189863844
3.86543170672007e-07 0.574061488344322 0.00030405844815549 0.0646952562519777
3.82894847544352e-07 0.584994419128368 0.000302193649050017 0.0655753131475579
3.79557464476909e-07 0.580950025449343 0.00030046364651969 0.0644855866089712
3.76429293185035e-07 0.585115421684319 0.000298824200571095 0.0658104792378256
3.73516411091619e-07 0.572444300254498 0.000297080645029923 0.0650976356388098
3.70778071991556e-07 0.584898383013462 0.000295234064541538 0.065788043206502
3.68185886458989e-07 0.58017177680192 0.000293604458521086 0.0636872697940059
3.65721057723386e-07 0.583877039315812 0.000291763585622822 0.0627192859114889
3.6337040590641e-07 0.571870585132831 0.000290191389597821 0.0630432544545303
3.61123958522221e-07 0.584928526766744 0.000288495152820959 0.0612373253863133
3.58973754670615e-07 0.58020441843231 0.000286898401576109 0.0617580703874985
2.94750280874168e-07 0.584314781682168 0.000285162241196366 0.0621582701747841
2.90855230453217e-07 0.572950394726 0.000283725924716791 0.0577644914715157
2.87903432292797e-07 0.584188474870648 0.00028192571775844 0.0590913343761907
2.85362927850432e-07 0.580594484214309 0.00028046518894072 0.057551661301014
2.83073617965171e-07 0.582481436122288 0.000278905927355764 0.0563312678283928
2.8096410041485e-07 0.574740664997674 0.00027739012241776 0.056323606081127
2.78995462191039e-07 0.586229228062291 0.000275694137630288 0.0554011170457032
2.77143630357362e-07 0.57948823594603 0.000274360669748126 0.0555372070479403
2.75392328989792e-07 0.584728098672447 0.000272652507475346 0.0540759290264945
2.73729803342185e-07 0.574113482167928 0.000271299415612891 0.052811467260811
2.72147122203545e-07 0.584810394381486 0.000269668502962844 0.0513122815455115
2.70637223528713e-07 0.581092394269861 0.000268329801050254 0.0518829978914436
2.69194342434894e-07 0.584379834973298 0.000266733018501181 0.0501393628140102
2.67813650036429e-07 0.573192727309949 0.000265497737917938 0.0493439653356252
2.6649101536566e-07 0.585490469094323 0.000263938079535326 0.0489980589971064
2.65222842617086e-07 0.58094627544196 0.000262516736928429 0.0477826039299536
2.64005956429236e-07 0.586797413774405 0.000260974910568707 0.0462998560204583
2.62837518851424e-07 0.573417882924868 0.000259639829441472 0.0462746760897961
2.61714967853475e-07 0.586289400124114 0.000258111150502426 0.0461734041381232
2.6063597085619e-07 0.581188501950506 0.000256825218844789 0.045358597379037
2.59598388986361e-07 0.584975734406087 0.000255455309645073 0.043565097683816
2.58600249099062e-07 0.574036382076284 0.000254088523283558 0.0443376984332838
2.57639721578908e-07 0.585023404460632 0.000252676288758691 0.0436168341367413
2.56715102443753e-07 0.580222096807367 0.000251422856444476 0.0435078828209851
2.55824798751189e-07 0.586007561948383 0.00024997268655857 0.041808404238871
2.54967316543934e-07 0.57532518715223 0.000248757150553816 0.0423336880422911
2.541412507738e-07 0.587867591814951 0.000247350443283176 0.0415172959245679
2.53345276793353e-07 0.582831200471063 0.000246134729655256 0.0416838944605615
2.52578143105926e-07 0.586903183331261 0.00024473754558324 0.0414237986818535
2.5183866512039e-07 0.575165566023141 0.000243585351281381 0.0401452629297925
2.51125719733336e-07 0.58814236756895 0.000242177489227095 0.0411643393809526
2.50438240591178e-07 0.582733321679176 0.000241011028041683 0.0413471360975085
2.49773622189275e-07 0.586799578762113 0.000239679983489399 0.0398235750305793
2.49125201905574e-07 0.575296206122098 0.000238534068492436 0.040803139330937
2.4850458773054e-07 0.587563759872454 0.000237180725456123 0.0422498580999087
2.47907329136639e-07 0.582333867447701 0.000236228858115773 0.0398355610718669
2.47331094456608e-07 0.586453516664015 0.000234853869062628 0.0419019517947471
2.46774591842579e-07 0.575240224957698 0.000233638169693606 0.0403725729803754
2.4623699104546e-07 0.58634751240112 0.000232352608369155 0.0404879015931906
2.45717649179523e-07 0.581155458952514 0.000231251169736315 0.0402581495181385
2.4521598862462e-07 0.584967838408655 0.000229988782144576 0.0402306339996091
2.44731445198845e-07 0.574137730094046 0.000228880150058736 0.0417926451340068
2.4426345057528e-07 0.585154152664043 0.000227598839080132 0.0410380471235603
2.43811431339942e-07 0.58029214949325 0.000226570327186941 0.0404569851703358
2.43374814790462e-07 0.585384826485134 0.000225372681122777 0.0403119741739995
2.42953036166425e-07 0.574869435176919 0.000224280598158156 0.0404108332589613
2.42545544864964e-07 0.585424192380283 0.000223104575973327 0.0405038755414633
2.42151808822303e-07 0.581930241787565 0.000222066152757855 0.0406928230347413
2.41771316979743e-07 0.585471879807402 0.000220846679450236 0.0418022725439152
2.41403580168762e-07 0.574619737371861 0.000219820009033841 0.0392452911598342
2.41048130849078e-07 0.585711740792448 0.000218662678696304 0.040647069419089
2.40704522149996e-07 0.580710359166006 0.000217636222852917 0.0400157668496405
2.40372326584226e-07 0.585333697500641 0.000216481774359618 0.0400742396504129
2.40051134696305e-07 0.573965652279003 0.000215505937585585 0.0401222960532061
2.39740553807969e-07 0.585817470399479 0.000214339775914847 0.0414229837473832
2.39440206906719e-07 0.581976470435978 0.000213378083567119 0.0405808024572023
2.39149731724158e-07 0.587272992073842 0.000212264772509561 0.0405930550746267
2.38868779950826e-07 0.576146463096342 0.000211282827457648 0.0398049257079947
2.38597016571723e-07 0.586676026805858 0.000210304316989426 0.0401606087100368
2.38334119278597e-07 0.582042315653667 0.000209352932033159 0.0409221106118674
2.380797779439e-07 0.586695756970131 0.000208137358453748 0.0409008882821232
2.378336941262e-07 0.575794132576277 0.000207230395704629 0.040657853256645
2.37595580592181e-07 0.586642289180929 0.000206133306926728 0.0408717051574525
2.37365160871133e-07 0.581426602053015 0.000205199216263197 0.0402491513334251
2.37142168809259e-07 0.585191772824852 0.000204116438022263 0.0406644704109185
2.36926348148705e-07 0.573372834870669 0.000203249970348591 0.0415234442699932
2.36717452117957e-07 0.585589151403036 0.000202142475231215 0.0409393540874634
2.36515243046769e-07 0.581646021584699 0.000201290607132366 0.0406677189538972
2.36319491989856e-07 0.584731515821822 0.000200242228883548 0.0406759109795231
2.36129978374337e-07 0.574536380177082 0.000199376984542888 0.0407796052889007
2.35946489663654e-07 0.58635109721315 0.000198323473852133 0.040908912323456
2.35768821037719e-07 0.580829444120373 0.000197507149051243 0.0407193066574412
2.35596775085204e-07 0.584532005917209 0.000196443591289979 0.0399417543775036
2.35430161514759e-07 0.574126931341813 0.000195626614130472 0.0411618792608912
2.35268796882412e-07 0.587608315397294 0.000194598933665763 0.0407401366028628
2.3511250431875e-07 0.58078013268686 0.000193810446920371 0.0407814123645826
2.34961113287845e-07 0.584757859911394 0.000192775478163062 0.0404340161211836
2.34814459334553e-07 0.574157649461887 0.000191990899499657 0.0417442898769053
2.34672383860124e-07 0.585908341335372 0.000190975998618624 0.040715901278603
2.34534733895161e-07 0.580794403715103 0.00019022253119045 0.0403768942129484
2.34401361894349e-07 0.586539612804487 0.000189211424910219 0.0414632881968678
2.34272125523803e-07 0.574470210040447 0.00018842936723117 0.0408560841661254
2.34146887476894e-07 0.587144052405446 0.000187605687526671 0.0410882904304768
2.34025515269929e-07 0.582093671643565 0.00018684584535888 0.0404201307929909
2.33907881080396e-07 0.586700495582779 0.000185827887178905 0.0414651509197984
2.33793861562138e-07 0.574652290009076 0.000184940193447777 0.0401677233011556
2.33683337684001e-07 0.587712822234883 0.000184058849697162 0.0407091187102973
2.33576194565058e-07 0.580500904771733 0.00018329105435129 0.0406199658906717
2.33472321330048e-07 0.587240715662202 0.000182340027617826 0.0393499484191382
2.33371610956763e-07 0.574291791515701 0.000181576488191819 0.0405667850497691
2.33273960134234e-07 0.586221353666123 0.000180692701232681 0.0415107291850421
2.33179269128719e-07 0.579931489684238 0.000179907511163021 0.0401128832868216
2.33087441651929e-07 0.585518708463712 0.000179025680855171 0.041182887382158
2.32998384737387e-07 0.57438140296834 0.000178325878707385 0.0400413353068397
2.32912008617205e-07 0.585772897942851 0.000177378552731406 0.0410046126418336
2.32828226606632e-07 0.582032507113013 0.000176687761801854 0.0410753851100948
2.32746954994839e-07 0.586216490307539 0.00017583544538587 0.0414416293995913
2.32668112932825e-07 0.575282909790237 0.000175154062496405 0.0407823381971213
2.32591622335705e-07 0.586044869982558 0.000174242801534629 0.0422884887046953
2.32517407778432e-07 0.582539236407348 0.000173632114346813 0.0414043361214492
2.32445396403746e-07 0.586013347089617 0.000172671421504195 0.0410538686829416
3.9585655821484e-08 0.574061100815069 0.000172052282677313 0.040353783544451
3.0173175519032e-08 0.587849451911324 0.00017117476873805 0.0414963812383144
2.59548055871378e-08 0.58174864797914 0.000170508063275172 0.0406525383845142
2.32229776956787e-08 0.585084470167751 0.000169652674287176 0.0409038294293315
2.12100245689094e-08 0.574449357347824 0.00016902544492221 0.0414002860339726
1.96225980813184e-08 0.583581372026194 0.000168107649812561 0.0410289729362917
1.8316909484294e-08 0.579923913308255 0.000167661088638417 0.0423145524820829
1.72116739502249e-08 0.584959216131043 0.000166770127187309 0.0410385893910412
1.62564204381547e-08 0.574910989623841 0.000166057920712663 0.0404369778370031
1.54176446850397e-08 0.586292826452023 0.0001652097351968 0.0410303045987205
1.46719608472741e-08 0.580433113790019 0.000164601080321921 0.040753869568092
1.40023941052522e-08 0.586216543802171 0.000163716953551983 0.0406631814466177
1.33962298556175e-08 0.574778520819612 0.000163112955806851 0.0413181789198444
1.28436956227969e-08 0.587276366366286 0.000162374471998172 0.0413548883699287
1.23371164586354e-08 0.581814357618879 0.000161656898275115 0.040176003907978
1.18703533235145e-08 0.584863793671839 0.000160897227207208 0.0419191177824594
1.14384177875566e-08 0.573163088510761 0.000160399252089875 0.0410749216763595
1.10372005214457e-08 0.585258065127058 0.000159468574846146 0.0419079663835126
1.06632754846897e-08 0.581373412272337 0.000158948261534506 0.0416447981721208
1.03137558227051e-08 0.584648679013076 0.000158215877500658 0.0423421883422057
9.98618589670504e-09 0.573825710059358 0.000157537406391032 0.0410066003729347
9.67845908937729e-09 0.586437539660474 0.000156787961033809 0.0417028356582491
9.38875433778862e-09 0.582026877590192 0.000156225765058927 0.0415818326005315
9.11548649629333e-09 0.585768961100106 0.000155480090260432 0.0406554194423178
8.8572670548546e-09 0.573693909625424 0.000154863249571437 0.0413851162977668
8.61287272512184e-09 0.585644415257182 0.000154141556881143 0.0417544043887016
8.38122008929527e-09 0.581089919973273 0.000153541912953901 0.0403679709755586
8.16134492574331e-09 0.586000009641713 0.000152863824376229 0.042397812695679
7.95238525066933e-09 0.574500553883358 0.000152286392302126 0.0401869781375197
7.75356727258376e-09 0.587799644373213 0.000151503853153836 0.0408437927518625
7.56419369043998e-09 0.581510682720379 0.000150975687955212 0.0421135719407423
7.38363388234516e-09 0.586927786745173 0.000150327618998905 0.0421804487212691
7.21131562253487e-09 0.575027711822535 0.000149833148914396 0.0398252214787229
7.04671805222197e-09 0.587032340838128 0.000149055714171598 0.0410702661574753
6.88936568592954e-09 0.58070150578655 0.000148496762415499 0.0399649212582051
6.7388232697452e-09 0.58644407693067 0.000147693555150802 0.0407283414837236
6.5946913498638e-09 0.575152668047995 0.000147244132988673 0.041365915139981
6.45660244829314e-09 0.587885479378673 0.000146534610239251 0.0414506793405952
6.32421772930381e-09 0.58226899846621 0.00014594967850772 0.0394885946086271
6.19722409466518e-09 0.586108193137934 0.000145263229853372 0.0408791122563437
6.07533164485072e-09 0.574770084969755 0.000144791668051231 0.0406315268365494
5.95827144455906e-09 0.586569963420126 0.000144044350057589 0.0411806104526598
5.8457935564785e-09 0.580084958712908 0.000143543210591059 0.040618829964408
5.73766528962743e-09 0.584565049281414 0.000142910880785518 0.0413701875436889
5.63366967018415e-09 0.572963628306895 0.000142379467182775 0.0406948938078086
5.53360405558348e-09 0.584319494078791 0.000141705125299416 0.0411888835496091
5.43727891193846e-09 0.580794047761632 0.000141254989604843 0.0399418805213618
5.3445167227344e-09 0.583666149597916 0.000140544471850034 0.0395313562877626
5.25515099628923e-09 0.573750491499167 0.000140065166733124 0.040653646635636
5.16902538859877e-09 0.585511188874526 0.000139446754026461 0.0408050927034298
5.08599290624028e-09 0.580665424261447 0.00013894737923396 0.0406066006405059
5.00591518257437e-09 0.585175178034346 0.000138271378086464 0.0405979260139941
4.92866183786804e-09 0.57318236344008 0.000137831169949474 0.0399076673548368
4.85410987355383e-09 0.585881847798906 0.000137167047249767 0.0416062663427252
4.78214315160876e-09 0.581620054615765 0.000136691706244293 0.0387026560471649
4.71265189198194e-09 0.584309733930054 0.00013610199188526 0.0397476052079935
4.64553224348088e-09 0.573902061269038 0.000135602498911966 0.0376756259793142
4.58068586326156e-09 0.585040273651885 0.000134956673436017 0.0393782643290249
4.51801955482264e-09 0.580106885053429 0.000134542727248475 0.0397494633195361
4.45744491754897e-09 0.584557491065536 0.000134026525630231 0.0397195572091162
4.39887804066044e-09 0.573607464283914 0.000133502059563853 0.0376430126370115
4.34223921547712e-09 0.586267329349841 0.000132856745598355 0.0412030358231911
4.2874526644959e-09 0.580225312701655 0.000132363703218203 0.0383951814263449
4.23444630487384e-09 0.585973814293583 0.000131735581056883 0.0391611962705212
4.18315151465864e-09 0.573888668881958 0.000131328931386165 0.0381597320489935
4.13350293246714e-09 0.585552409866216 0.000130685749483935 0.039311868515621
4.08543825531043e-09 0.58122400473597 0.000130273433521917 0.0391694602336012
4.0388980669195e-09 0.585196008038792 0.000129705479344988 0.0391296032436631
3.99382566801373e-09 0.574164632959702 0.000129346872570247 0.0382696116885284
3.1974410042609e-09 0.585058424993305 0.000128631642931328 0.0386967182312562
3.10053726426993e-09 0.580395474609934 0.000128332653032547 0.0379527969167221
3.03798921880833e-09 0.585158466678278 0.000127692263148152 0.0374087207815809
2.98493012946132e-09 0.57358823274086 0.000127292262623715 0.0387967484765627
2.93691689356495e-09 0.585441572663421 0.000126638522141369 0.0388192365855256
2.89229683572045e-09 0.580999889480805 0.000126301009053806 0.0384270291252283
2.85025714581478e-09 0.584340284928362 0.000125728763208221 0.04022340318709
2.81032823558004e-09 0.573470862872372 0.000125309631701555 0.0380648809485953
2.77220783033136e-09 0.585798350930022 0.000124698526606316 0.03921230028907
2.73568542060534e-09 0.581006457783788 0.000124352755426853 0.0382692257346022
2.70060532533598e-09 0.586536084174243 0.000123771505676743 0.0395168679861661
2.66684685654346e-09 0.574094170303493 0.000123371963926532 0.0379584915718536
2.6343128679422e-09 0.587150245093958 0.000122771492029911 0.0397408477288041
2.60292275060741e-09 0.5812443913674 0.000122410972460364 0.0384365864397476
2.57260650496334e-09 0.586732398613845 0.000121872854512317 0.038600781575254
2.54330210182905e-09 0.57445966190318 0.000121483509456551 0.0376526994257046
2.51496210576241e-09 0.585919660037459 0.000120890682625804 0.0403145645211817
2.48753948073722e-09 0.579762803831187 0.000120536662880379 0.0385652067177416
2.46099168770136e-09 0.584422825260456 0.000120149093657837 0.0388013255510782
2.43527982918097e-09 0.572825446905741 0.000119695317344496 0.0394402584371068
2.4103681124107e-09 0.586293633799275 0.000119068427658437 0.038786815088252
2.38622343358107e-09 0.579551883320027 0.000118689427182849 0.0386667984981585
2.3628150195404e-09 0.584891837296543 0.000118117759884749 0.0399122973669162
2.34011414036662e-09 0.575115230516026 0.000117853927227476 0.0381363711666666
2.31809385669974e-09 0.58525127600958 0.000117233772746226 0.0385809984735465
2.29672881707937e-09 0.581006025065067 0.000116909811677171 0.0383541375250843
2.27599508364479e-09 0.585283211760221 0.000116348115095028 0.0388968560634296
2.2558699922814e-09 0.575294497732911 0.000116027376910612 0.0384811647059564
2.23633203139756e-09 0.586341020362583 0.000115538525457696 0.038831740217314
2.21736074397989e-09 0.580618406547493 0.000115175183273666 0.0383954264777733
2.19893664125117e-09 0.585575713261958 0.000114746254090218 0.0389806531841277
2.18104113137941e-09 0.572923731196438 0.000114320547062748 0.0391975546575167
2.16365645306699e-09 0.584589797930935 0.00011387763733486 0.0391928658409945
2.14676561857308e-09 0.579091002648065 0.000113478800635644 0.038971834858079
2.13035236725575e-09 0.584141285643758 0.000113073419856844 0.0386289617108489
2.1144011142784e-09 0.573346060753805 0.000112637458123597 0.0388150354793041
2.09889691076848e-09 0.583368401030386 0.000112152540651028 0.0397675604533801
2.08382541180812e-09 0.579841327202884 0.000111794613726328 0.0382545636297283
2.06917283772018e-09 0.583120428210668 0.000111305482031272 0.0391739480910136
2.05492594111851e-09 0.572725261522284 0.000110959006972152 0.0385570084425751
2.04107198393004e-09 0.58484529145124 0.000110566522060596 0.0390418066155032
2.02759870729128e-09 0.579296511672348 0.000110091979052059 0.0379800602228972
2.01449430826166e-09 0.583152128469071 0.000109657373872546 0.0387430425890697
2.00174742118056e-09 0.573051772460974 0.000109335439762346 0.0375333160842349
1.98934708679908e-09 0.585722417295978 0.00010883279951302 0.038911430372464
1.97728274705489e-09 0.580800798085489 0.000108466913684698 0.0373112743179901
1.96554421510583e-09 0.583865152188533 0.000108096213822552 0.0400933084860714
1.95412166370484e-09 0.573636039703665 0.000107679998745497 0.0380959495024199
1.94300560991214e-09 0.584104571235998 0.000107371849799978 0.0395166286976473
1.93218689549068e-09 0.580189338450211 0.000107026668844923 0.0381481986101421
1.92165668045199e-09 0.584053998297192 0.00010648292228821 0.0398974784268787
1.91140642232295e-09 0.573660027730442 0.000106081673254186 0.0386116435998638
1.90142787112067e-09 0.58529665255596 0.000105734735149289 0.0399024249078383
1.89171304565105e-09 0.579959448628583 0.000105309153437256 0.0379891303283485
1.88225423744085e-09 0.582976883055341 0.000104912529021826 0.0390651447711595
1.87304399062914e-09 0.571683427443242 0.000104600381006422 0.0382930143081098
1.86407509286803e-09 0.582149159985614 0.000104152339045433 0.0394349155352268
1.85534056809947e-09 0.578804336371199 0.000103785635124037 0.0381071405836386
1.84683366667528e-09 0.58371206431714 0.000103452665318372 0.0396767775007965
1.83854785461228e-09 0.573570160017164 0.000103041019182332 0.0392272791263697
1.83047681021779e-09 0.583059701419996 0.000102662236548126 0.0385071997653892
1.82261440803283e-09 0.576906270358893 0.000102358190425487 0.0375162630412303
1.81495472567528e-09 0.58226334272353 0.00010192204361108 0.0401571367004975
1.80749201885888e-09 0.570598491880656 0.000101580336711973 0.0382780252618031
1.80022072669599e-09 0.58118445872438 0.000101311829128878 0.0390537861843196
1.79313546480848e-09 0.576456706228256 0.00010083490926692 0.0383033691785658
1.786231008971e-09 0.580211599681149 0.000100522223091729 0.0394070791303706
1.77950230517083e-09 0.569649347479729 0.000100203370245511 0.0388617962755147
1.77294444790874e-09 0.580353938574737 9.9759203320648e-05 0.0386046559988336
1.76655268689416e-09 0.576584025783917 9.94236301116155e-05 0.0383625930957234
1.76032241316194e-09 0.580656982220268 9.91332299380816e-05 0.0388461554866435
1.75424916154183e-09 0.568749847932183 9.87084589772832e-05 0.0375891793864102
1.74832859878057e-09 0.579460692399677 9.83716055270278e-05 0.0396235372447637
1.74255652363706e-09 0.575675993661018 9.80818708963386e-05 0.0387694006723206
1.73692886283907e-09 0.579266853184986 9.76643180918136e-05 0.0387628023837368
1.73144166150333e-09 0.569081695937617 9.73237295060142e-05 0.0383954490418515
1.72609108433026e-09 0.57890779592678 9.7056984653141e-05 0.0399491889891601
1.72087341302109e-09 0.576296016538623 9.66380034175582e-05 0.0383956367661374
1.71578503216687e-09 0.580290808911335 9.63291144661396e-05 0.039703233781188
1.71082244034211e-09 0.569004160919245 9.60370293313534e-05 0.0378704153746321
1.70598223601608e-09 0.581186520874029 9.57701864878386e-05 0.0397386209272509
1.70126111510116e-09 0.576115342887392 9.53843109166164e-05 0.0381065927177257
1.6966558742592e-09 0.580553030755744 9.50637008111248e-05 0.0396200509439069
1.69216340061375e-09 0.569070407804003 9.4697199245514e-05 0.0383181733346102
1.68778067346895e-09 0.579928829311907 9.42676698217234e-05 0.0407803926732322
1.68350475847181e-09 0.576053884802119 9.40425745756843e-05 0.0379912854788146
1.67933280358376e-09 0.580376696699693 9.36613479379151e-05 0.0387900748575207
1.6752620455166e-09 0.56878345500165 9.33139428361326e-05 0.0378899925013399
1.67128979146719e-09 0.581426058297939 9.30440681409724e-05 0.0386365298739549
1.66741343330797e-09 0.57575692184209 9.2717091998745e-05 0.0375846120003143
1.66363043200283e-09 0.579708856326652 9.23405962635244e-05 0.0391511161152532
1.65993832521231e-09 0.569409618479673 9.20997080028313e-05 0.0382763297697509
1.65633471629054e-09 0.57971040053516 9.1726130153433e-05 0.0402890116491536
1.65281727772916e-09 0.575481878459486 9.14166371351984e-05 0.0380820596819711
1.64938374863978e-09 0.579340880818798 9.11313289677077e-05 0.0393712155735925
1.64603193356359e-09 0.56872430670179 9.08182981315046e-05 0.0375153657512785
1.6427596913081e-09 0.578778320337383 9.04983991004868e-05 0.038295652597222
1.6395649496211e-09 0.574999857015588 9.02375481085451e-05 0.0379710405926832
1.63644568818975e-09 0.579629195203989 8.98161686422115e-05 0.0390863860962505
1.63339994547386e-09 0.568704061989949 8.95704628805947e-05 0.0380898126845207
1.63042581414977e-09 0.579044798782575 8.93316511696065e-05 0.0379709843969539
1.62752143777835e-09 0.575066947029016 8.89808108354113e-05 0.0376373907260548
1.62468501588122e-09 0.578339662491915 8.86376012976221e-05 0.0393080480588552
1.62191479235229e-09 0.568600541482102 8.84280604465056e-05 0.0386032865793714
1.61920906274675e-09 0.579167149995289 8.8023781063999e-05 0.0393536961943013
1.61656616744879e-09 0.575869562352169 8.77441310063557e-05 0.0383062413912144
1.61398449380162e-09 0.579637646497646 8.74804910158498e-05 0.0392191032849959
1.61146247478816e-09 0.56977514696358 8.71735016941883e-05 0.0379768260446752
1.60899858105321e-09 0.580511371723352 8.68195545780032e-05 0.0395060557657739
1.60659132971896e-09 0.575518562152396 8.6617670738298e-05 0.0382035788589
1.60423927587367e-09 0.580169890720852 8.6247097777988e-05 0.0389898922590412
1.60194101579213e-09 0.569380765057673 8.59985124885194e-05 0.0386420926679919
1.59969518046707e-09 0.580886134140635 8.57148783725575e-05 0.0395764098764755
1.59750044045978e-09 0.576131889839048 8.54076049836958e-05 0.0389492392386231
1.59535550160413e-09 0.580185867446008 8.52279772121293e-05 0.0401046048169587
1.5932591047983e-09 0.569268610914462 8.49866354864672e-05 0.0377451102454422
1.59121002414539e-09 0.580859795647727 8.4612558382348e-05 0.0380285575662498
1.58920706565354e-09 0.575912290728157 8.42552082657125e-05 0.0397288208060514
1.58724906841911e-09 0.580700971995267 8.3931421024294e-05 0.03907775501374
1.58533490485392e-09 0.569518580770713 8.37405660251833e-05 0.0378928329913268
1.58346347236506e-09 0.579466777458988 8.34273160806463e-05 0.0393146973739536
1.58163370318288e-09 0.575608459792965 8.31326034516684e-05 0.0385533753540067
1.57984455307744e-09 0.579968368331778 8.28339912803164e-05 0.0396728283616101
1.57809500662577e-09 0.569073734491695 8.26353076835482e-05 0.0382739475304448
1.57638407780419e-09 0.581118445157202 8.23514241191706e-05 0.0391477679625355
1.57471080350738e-09 0.576805293307998 8.2048860273232e-05 0.0385246453639958
1.57307424916944e-09 0.580342964735602 8.17229850697215e-05 0.0386462710794136
1.57147350090001e-09 0.569463592949146 8.15441206480446e-05 0.0382029547675315
1.56990767277824e-09 0.581252836653625 8.12823926390792e-05 0.0386852584202047
1.56837590177814e-09 0.575372667245835 8.09864303098611e-05 0.0379586607309614
1.56687734198319e-09 0.580947653338179 8.06825754327952e-05 0.0400224451138107
1.56541117491855e-09 0.568763902970641 8.05012058101119e-05 0.0381774287501193
1.56397660430042e-09 0.580572900554112 8.02099262700788e-05 0.0391665411169696
1.56257284953635e-09 0.576474239088784 7.99875053591792e-05 0.0377330377697541
1.56119915517223e-09 0.580072834626707 7.96907366664704e-05 0.038896171411816
1.55985478287427e-09 0.568340381103116 7.94266298502609e-05 0.0378656478343648
1.55853901327504e-09 0.579846361622124 7.91184243793788e-05 0.039087127495218
1.55725114676673e-09 0.575063628222107 7.8898424011702e-05 0.0375637730009963
1.55599050136767e-09 0.579335797975978 7.85887606868251e-05 0.0413239308804151
1.55475641445752e-09 0.568767778737491 7.83713757711455e-05 0.0376928795197848
1.55354823435775e-09 0.579705977982709 7.80822302083749e-05 0.0395797944457789
1.55236533484814e-09 0.575291257197917 7.78637019950579e-05 0.0378723303879105
1.55120709854659e-09 0.578346764028364 7.75734757321556e-05 0.0390729259125726
1.55007292878527e-09 0.568157328504233 7.73738519867134e-05 0.0391506768633254
1.54896224107081e-09 0.580470676194279 7.70826375515406e-05 0.0390177241060174
1.54787446678617e-09 0.575536601274311 7.68793503222081e-05 0.0387282982835775
1.54680905262607e-09 0.580278885251002 7.65989217685263e-05 0.0396366278570132
1.54576545993107e-09 0.570005447490656 7.6383007984536e-05 0.0385623601774686
1.5447431599341e-09 0.580861136448018 7.61013934308221e-05 0.0397379220492915
1.54374164151574e-09 0.576668634502358 7.59045560221219e-05 0.0376910873508332
1.54276040356425e-09 0.580752175071815 7.57492774603863e-05 0.0398782131531368
1.54179896052129e-09 0.569817791836636 7.54953220383381e-05 0.0381887606922755
1.54085683809994e-09 0.581477393915029 7.51595942659914e-05 0.038709236784086
1.5399335711152e-09 0.576062942672015 7.49171268763477e-05 0.0392604457423538
1.53902871118586e-09 0.581132364944001 7.46352217720856e-05 0.0385501066100862
1.53814181743299e-09 0.570282383610396 7.44328201637384e-05 0.0376903169299879
1.53727246041779e-09 0.581283557410415 7.41757786445956e-05 0.0397731311733084
1.53642022379185e-09 0.575977457192964 7.39456126311964e-05 0.038010995600585
1.53558469946698e-09 0.580754487013391 7.37501325372778e-05 0.0397917803680404
1.53476548973544e-09 0.569938711097369 7.34885563945226e-05 0.0386557396990965
1.53396221046678e-09 0.58067318999942 7.3253642857843e-05 0.0390564027876314
1.53317447812429e-09 0.57595047808394 7.30371909818661e-05 0.0380634610826303
1.53240192950485e-09 0.58034427428557 7.27957499618101e-05 0.0397467689301013
1.53164420463864e-09 0.569444538176102 7.25653910722499e-05 0.0373529860036702
1.53090095192142e-09 0.581037769068581 7.23492588971458e-05 0.0385260665742166
1.53017183133284e-09 0.57656689335922 7.2120041320282e-05 0.0381933640778163
1.52945651166652e-09 0.580783842061754 7.18697194859023e-05 0.0390050275061344
1.52875466574967e-09 0.56994781205063 7.16836878861727e-05 0.0378076954124341
1.52806597690021e-09 0.580523766561445 7.14228694857125e-05 0.0395629966187303
1.52739013778837e-09 0.575920813143799 7.12021833452892e-05 0.038976443765186
1.52672684812841e-09 0.579368313528778 7.1063170251883e-05 0.0396770440908092
1.52607892500884e-09 0.568661914602398 7.07551589663515e-05 0.0387989903871888
1.52544431676934e-09 0.579239043790411 7.05287868424539e-05 0.0392820026767332
1.5248212306707e-09 0.575669677066494 7.03694551006142e-05 0.0386088972848781
1.52420939989901e-09 0.579452052734404 7.01013895678693e-05 0.0401864361890442
1.52360856155778e-09 0.568067204949928 6.98598828937964e-05 0.0381463536361272
1.52301846075355e-09 0.579683568048123 6.97114659957817e-05 0.0388361022335077
1.52243884668362e-09 0.575505998755514 6.94476258858011e-05 0.0380779006369433
1.52186947885511e-09 0.580445898263358 6.92114404842738e-05 0.0395298542708637
1.52131011859109e-09 0.568660048193236 6.90576444067577e-05 0.0386749820155995
1.52076053457606e-09 0.580813822629575 6.88127890541917e-05 0.0391179673588761
1.52022049952639e-09 0.576676339334689 6.85709176327387e-05 0.0375601681925072
1.51968979673391e-09 0.579634302537569 6.84340282396833e-05 0.0394190440867375
1.51916820952634e-09 0.569834897745785 6.81716559606345e-05 0.037981024878297
1.51865552610607e-09 0.581132767993296 6.79446457551977e-05 0.0395550193177225
1.51815154503912e-09 0.575889236201427 6.77950797178819e-05 0.0397224429172032
1.51765606422381e-09 0.58101427373354 6.7540769763246e-05 0.0398162725406695
1.51716888955843e-09 0.569191223946052 6.73240040395755e-05 0.0373490185506745
1.51668983286518e-09 0.580920866687533 6.71788156009817e-05 0.0392551145202611
1.51621870698368e-09 0.575722046021282 6.7057343419223e-05 0.0390270924300075
1.51575533116713e-09 0.579544437692783 6.67895732074045e-05 0.0390751637219295
1.51529952912792e-09 0.569803979018272 6.65870369030827e-05 0.0390851391741991
1.5148511275061e-09 0.580983935830445 6.63018520648715e-05 0.0394965842019586
1.51440995910561e-09 0.576622795299497 6.60775399346844e-05 0.0384828685434252
1.51397586005591e-09 0.580914872703361 6.59381998180215e-05 0.0400848819039033
1.51354866879837e-09 0.569197313192268 6.56875924318088e-05 0.0393356356269923
1.5131282304725e-09 0.580930755766782 6.5478159673667e-05 0.0406813315049504
1.51271439063594e-09 0.576625653208169 6.53445269239822e-05 0.038334731804411
1.51230700181152e-09 0.580412078478525 6.5094734962952e-05 0.0388313176703429
1.5119059186195e-09 0.568908034102803 6.48800146721559e-05 0.0384787904950695
1.511510998632e-09 0.580787859184735 6.4745128012787e-05 0.0396105740564655
1.51112210250345e-09 0.575983259563939 6.45112585154894e-05 0.037492855841616
1.51073909647738e-09 0.58036354019442 6.42932738332572e-05 0.0387227066143463
1.51036184765061e-09 0.569250249666865 6.41591343828712e-05 0.0380855583489334
1.50999022625762e-09 0.580192253467167 6.39345855683387e-05 0.0392526420749674
1.50962410875959e-09 0.575819250231946 6.37172769666275e-05 0.0378966314644455
1.5092633705075e-09 0.581119047710408 6.35891873043408e-05 0.0388864654961234
1.50890789115809e-09 0.568815316423976 6.33677443353181e-05 0.0375758350671564
1.50855755506199e-09 0.579518291141961 6.31469233979449e-05 0.0391213115481226
1.50821224714026e-09 0.576150273070274 6.30091317055475e-05 0.0379999125668589
1.50787185604717e-09 0.578835152773084 6.28109034754462e-05 0.0388331252256532
1.50753627172388e-09 0.56922649520594 6.25703610110207e-05 0.0379257495804632
1.50720538850313e-09 0.580671469344912 6.24526995526873e-05 0.0381748500000384
1.5068791032073e-09 0.575419447834668 6.2241579395361e-05 0.0383974793739115
1.50655731265024e-09 0.579647974395498 6.20126049535577e-05 0.0401169252347592
1.50623991948824e-09 0.569088619789538 6.18859170608618e-05 0.0373328409685866
1.50592682681293e-09 0.580013185291928 6.16815777759204e-05 0.0388495718387718
1.50561793665462e-09 0.575719374596058 6.14478424362063e-05 0.038326794612803
1.50531316155344e-09 0.580350183828489 6.1343320509643e-05 0.0387959560692482
1.50501240812596e-09 0.569858518580963 6.11255344517057e-05 0.0381184224238368
1.50471558914737e-09 0.581390862792409 6.0913094069357e-05 0.0394284118532674
1.50442261843237e-09 0.576878901166703 6.07889703557325e-05 0.0390074134362459
1.50413341209898e-09 0.581302325182512 6.06195883177721e-05 0.0389119454861451
1.50384788836854e-09 0.569716339134743 6.03626298606986e-05 0.0375911962217549
1.50356596786639e-09 0.581273778685084 6.01771616123461e-05 0.0392366562400125
1.50328756945742e-09 0.575847042954376 6.00022028304591e-05 0.0390961310760377
1.50301261951883e-09 0.581057463184052 5.98186986314913e-05 0.0399107107488368
1.50274104081699e-09 0.569721622372852 5.96105511475268e-05 0.0376519238458637
1.50247276362597e-09 0.581287493992833 5.94095983186426e-05 0.0400804540122382
1.5022077148843e-09 0.576516334417728 5.92133857663747e-05 0.0383067723046177
1.50194582353139e-09 0.580243610699557 5.90655561937243e-05 0.0393262203015141
1.50168702393668e-09 0.569288043381771 5.900867441924e-05 0.0384451609629813
1.50143124733623e-09 0.581155884525696 5.8720186412289e-05 0.0401086879200519
1.5011784293762e-09 0.576989494495969 5.8494223646138e-05 0.0389630839764875
1.50092850949005e-09 0.5814267187282 5.83196399514638e-05 0.0392433645401146
1.50068142184409e-09 0.569259716311656 5.80832714559341e-05 0.0375296522780495
1.5004371058727e-09 0.581786411593211 5.78913674443994e-05 0.0388431460190931
1.50019550648799e-09 0.576599975559152 5.77280270747577e-05 0.0386749964487868
1.49995656088748e-09 0.581941548422499 5.75558296308136e-05 0.0396154568210917
1.49972021477756e-09 0.570254187665229 5.73719750970718e-05 0.0391634709924502
1.49948641410409e-09 0.582055500007135 5.71791242006828e-05 0.0399173025406241
1.4992551011646e-09 0.575607585598157 5.69849144743238e-05 0.0384727589127166
1.49902622682778e-09 0.581141710109625 5.68491883252731e-05 0.0395444450916267
1.49879973745761e-09 0.569883783390599 5.66742902399836e-05 0.0384225206236416
1.49857558490359e-09 0.581019465452931 5.64689567792905e-05 0.0397296395213331
1.49835371686095e-09 0.576217851623279 5.62732992165257e-05 0.0384939898331867
1.49813408772612e-09 0.580591228873028 5.61305620408729e-05 0.0394155786437466
1.49791664957784e-09 0.569840944209931 5.59551802846672e-05 0.0377043077290145
1.49770135503866e-09 0.581822105044095 5.58007255199384e-05 0.0397831120502058
1.49748816120437e-09 0.576503315639048 5.55942975506636e-05 0.0382591758591311
1.49727702291385e-09 0.581768270173089 5.54068042350225e-05 0.0395900058944009
1.49706789801998e-09 0.570028183023754 5.52609375033974e-05 0.0385090601959282
1.49686074271654e-09 0.580604295917496 5.50964695685331e-05 0.0390388793842585
1.49665551834595e-09 0.576791068012601 5.49103344237204e-05 0.0374656098868332
1.4964521829717e-09 0.5804912449393 5.47565052002853e-05 0.0387601554767343
1.49625069834049e-09 0.569533073243718 5.4589560487716e-05 0.0374987553250271
1.49605102487798e-09 0.581335607217616 5.44107212806926e-05 0.0393196963000418
1.49585312711051e-09 0.57639306301043 5.42115781572451e-05 0.0378699879605409
1.49565696713426e-09 0.58010868083891 5.40563308409872e-05 0.0397786927132983
1.49546250909135e-09 0.569144324625353 5.38787250160559e-05 0.0381070301517355
1.49526971717702e-09 0.581092750947204 5.37505770787114e-05 0.0393844052926407
1.49507855826454e-09 0.576741298411434 5.35376886600755e-05 0.038496340165422
1.49488899960075e-09 0.580913880874438 5.33948165351651e-05 0.0384276497362893
1.49470100507724e-09 0.570071667672342 5.32140746227012e-05 0.0382409429037105
1.494514547165e-09 0.581576790135674 5.307233303768e-05 0.0393733905075703
1.49432959114958e-09 0.57657372955319 5.29108833518799e-05 0.0379438954133357
1.49414610747968e-09 0.58114838553634 5.27514767868627e-05 0.0385300008844828
1.49396406702535e-09 0.569829466622893 5.25711549050815e-05 0.0391292625646313
1.49378343817216e-09 0.581629278209882 5.24352047107084e-05 0.0392735407011833
1.49360419457182e-09 0.577813697476922 5.22531741088487e-05 0.0378938267710432
1.49342630687638e-09 0.580910086426843 5.21365361383746e-05 0.0395422539119085
1.4932497485848e-09 0.569053644511139 5.19419624068238e-05 0.0379001405158951
1.49307449146759e-09 0.581504086109984 5.179896887677e-05 0.0390892077835689
1.49290051033205e-09 0.576589081131911 5.16500089066604e-05 0.0384977509573746
1.49272778097436e-09 0.580226100645377 5.14943196927733e-05 0.038856488810684
1.49255627613036e-09 0.569699268427962 5.13195557811918e-05 0.0375712290821333
1.49238597002895e-09 0.581274640904086 5.11987387908853e-05 0.0398059033863595
1.49221684070431e-09 0.576451511258194 5.11590540433657e-05 0.0380897458756731
1.49204886657887e-09 0.580959557645981 5.09801099716138e-05 0.0399465903279405
1.49188201982841e-09 0.570193090041049 5.07435019752242e-05 0.03852627022519
1.49171628178227e-09 0.580993687452547 5.05669316919357e-05 0.0389120261728468
1.49155162936312e-09 0.57614994635548 5.04013604143624e-05 0.0381784706813478
1.49138804133678e-09 0.581101909300617 5.02667262085569e-05 0.0395721549297856
1.49122549572978e-09 0.570298223987626 5.00997148987086e-05 0.0379056000384466
1.49106397113083e-09 0.581225349951908 4.996034250538e-05 0.0389411119680647
1.49090345029317e-09 0.576428551675056 4.98035609299875e-05 0.0385337143512222
1.49074391134018e-09 0.581002978092798 4.9675267382194e-05 0.0392305729592445
1.49058533676744e-09 0.570138647975749 4.95116134887783e-05 0.0383487001512559
1.49042770428034e-09 0.580944117471456 4.93658308427031e-05 0.0396479313737048
1.49027099972887e-09 0.576539598606452 4.9223614328692e-05 0.0381576758081566
1.49011520044648e-09 0.580612775764788 4.90933423388316e-05 0.0392579639463602
1.48996029285018e-09 0.569279358658869 4.89292641861323e-05 0.0384073989261525
1.48980625825376e-09 0.581136614234342 4.87964463969487e-05 0.0393359627466443
1.48965307728286e-09 0.576309548861116 4.86541893094103e-05 0.037793141617691
1.48950073673487e-09 0.581035670427492 4.85107117984599e-05 0.0393432000768876
1.48934921823083e-09 0.570013409209097 4.83762744609005e-05 0.0382320144325835
1.48919850712097e-09 0.581013490596574 4.8237446857128e-05 0.0391594921602571
1.48904858837387e-09 0.575901124229454 4.8083357032652e-05 0.0378986953524281
1.48889944389412e-09 0.581754045798573 4.79526203212125e-05 0.0395371191834464
1.48875214205411e-09 0.569557527062984 4.78088031917578e-05 0.0390472137131519
1.48860582330301e-09 0.581493261041938 4.76830126391959e-05 0.0394465650938864
1.48846023349024e-09 0.575684438565009 4.75319065984681e-05 0.0379920105352308
1.48831535773759e-09 0.581229689007441 4.74032020435431e-05 0.0388706968804283
1.48817118373972e-09 0.570837679206572 4.7259678075721e-05 0.0379284880926198
1.48802769755371e-09 0.581910291661947 4.71314994079561e-05 0.0398757609130877
1.48788488416731e-09 0.577360043936171 4.69971329876679e-05 0.0386643046651666
1.48774273202899e-09 0.581201777882286 4.68600902285344e-05 0.0396050089076121
1.48760122810323e-09 0.569430669687925 4.67201844700355e-05 0.0376673023495538
1.48746036070109e-09 0.581115448405963 4.65927025799955e-05 0.0397265931303749
1.48732011601485e-09 0.57645514147319 4.64497618679212e-05 0.038181913623056
1.48718048369907e-09 0.581120564276204 4.63395557388965e-05 0.0392336070084985
1.48704145128974e-09 0.569703125634157 4.61946646681018e-05 0.0377727462998793
1.48690300696251e-09 0.581898426597141 4.60645637643131e-05 0.039425283655408
1.48676514011902e-09 0.576255735589492 4.59258862895958e-05 0.0380287029618987
1.4866278407547e-09 0.580581484104083 4.58096527309362e-05 0.0389601015601076
1.48649109726943e-09 0.570260574073798 4.56826574961499e-05 0.0375335095835024
1.48635489715767e-09 0.581856633651786 4.55469331293285e-05 0.0394533486025821
1.48621923312791e-09 0.576362374622388 4.54095924357333e-05 0.0384512413119789
1.48608409478344e-09 0.580949205632182 4.52897734872151e-05 0.040570452908366
1.48594946941074e-09 0.570288316086799 4.51623735057508e-05 0.0371064827497739
1.48581535028062e-09 0.581569234489363 4.50377378195221e-05 0.0387851701282582
1.48568172833281e-09 0.576599205818417 4.49118527924478e-05 0.0384967816960704
1.48554859124929e-09 0.581163568718936 4.47817224034072e-05 0.0385873275429437
1.48541593317998e-09 0.569806127369844 4.46599731501483e-05 0.0386311032965163
1.48528374266862e-09 0.580229599160896 4.45321088833043e-05 0.0391426311816323
1.48515201135778e-09 0.575494198573761 4.44032852801235e-05 0.0383947810189586
1.48502073277013e-09 0.58082377021659 4.42838365158065e-05 0.0389722925553155
1.48488989724968e-09 0.570606689596412 4.41511120530854e-05 0.0378279640217081
1.48475949582618e-09 0.580455600831941 4.41956706337312e-05 0.0396549740996688
1.48462952157089e-09 0.575734350221499 4.40042381390376e-05 0.0394900693676444
1.48449996735045e-09 0.578893349191207 4.38139652818909e-05 0.0390431584099233
1.48437082357326e-09 0.569067776823945 4.36567418772248e-05 0.0385316059824247
1.48424208470161e-09 0.580110268036844 4.3530547685831e-05 0.0384700272291218
1.48411374139729e-09 0.575260463033055 4.34104766171554e-05 0.039037094493024
1.48398578637095e-09 0.579753912550621 4.32902780220905e-05 0.0396720861781242
1.48385821643736e-09 0.568295550692197 4.31796409439805e-05 0.0388455640767436
1.48373101932563e-09 0.578865194724131 4.3050375855544e-05 0.0395412694571673
1.4836041913273e-09 0.575229054266598 4.29380701336447e-05 0.0384530980905808
1.48347772676992e-09 0.580198778561162 4.28155444523662e-05 0.0391546305791736
1.48335161583067e-09 0.568684333790229 4.26984731499376e-05 0.0379567760863981
1.48322585472684e-09 0.580902482741734 4.25768155223016e-05 0.0401847988011893
1.48310043575657e-09 0.576944477906551 4.24680076602048e-05 0.0388638392714613
1.48297535255815e-09 0.58057997930896 4.23460351583223e-05 0.0392850926776401
1.48285060061808e-09 0.569786049927324 4.22349213633851e-05 0.0378271547109155
1.48272617387967e-09 0.580623314361562 4.21209410654767e-05 0.0390260337877429
1.4826020656865e-09 0.576759717455031 4.2007129653322e-05 0.0375304700181655
1.48247827101339e-09 0.581470294634232 4.18874262533516e-05 0.0393037973815427
1.48235478389566e-09 0.56961739929518 4.17791548087808e-05 0.0389374099685554
1.48223159980007e-09 0.581496217661996 4.16617363360375e-05 0.0385144026145578
1.48210871269397e-09 0.576423486422341 4.1551338720185e-05 0.0387531975887986
1.48198611603236e-09 0.580977665089943 4.14365137278362e-05 0.0389262118013725
1.48186380875265e-09 0.56899058887361 4.1327356467962e-05 0.0382778927208395
1.48174178004718e-09 0.58053441789522 4.12096477903668e-05 0.0387365245938317
1.4816200297758e-09 0.577045820022515 4.11049820440342e-05 0.0378818768703185
1.48149855102397e-09 0.581813331615884 4.09911481232622e-05 0.0394097739764117
1.48137733978895e-09 0.5695294481281 4.08841527746266e-05 0.037602184545327
1.4812563922418e-09 0.581175105105965 4.07718785482913e-05 0.0386037690274161
1.48113570075635e-09 0.576930558809063 4.06716892423578e-05 0.039009605389897
1.48101526574437e-09 0.580636086681804 4.0554745448535e-05 0.0391401475511155
1.48089507789355e-09 0.570273538627174 4.04512073990016e-05 0.0397452899228206
1.48077513646572e-09 0.581788470908862 4.03402391127687e-05 0.0391173428186915
1.48065543496981e-09 0.57633973393593 4.02379269948335e-05 0.0383597782971809
1.48053597160287e-09 0.581436106765329 4.01253249053269e-05 0.0398570516203326
1.4804167410213e-09 0.570030502493781 4.00236904456085e-05 0.0396754021862862
1.48029773828011e-09 0.581032696562607 3.99110999807775e-05 0.0399527050256443
1.48017896109919e-09 0.576366932835569 3.98137440090562e-05 0.0397056961474137
1.48006040497095e-09 0.58132828614448 3.97013973949825e-05 0.038374276372417
1.47994206798374e-09 0.56924209129609 3.96017621259803e-05 0.0381596118437482
1.47982394350798e-09 0.581570724139853 3.94916412555547e-05 0.0388554857796136
1.47970602939853e-09 0.576227201377653 3.93953082768107e-05 0.0391275565287034
1.47958832200354e-09 0.580963392127901 3.92838053147811e-05 0.0394590004628493
1.47947081899501e-09 0.570750393399305 3.91842922625423e-05 0.0393248145826112
1.47935351536985e-09 0.581569698812166 3.90790208705108e-05 0.0390795145807973
1.47923640997061e-09 0.575702143058267 3.89780115080159e-05 0.0382544823256595
1.47911949534248e-09 0.580747324203286 3.88751074989954e-05 0.0393934963232362
1.47900277332482e-09 0.569934379903481 3.87838047147861e-05 0.0380175817104493
1.47888623836176e-09 0.580693898710174 3.86689441439408e-05 0.0393901938315298
1.47876988689271e-09 0.576632526379296 3.85697669885298e-05 0.0379771274999256
1.47865371830635e-09 0.581388219564358 3.84748460976062e-05 0.0407270668833073
1.47853772722905e-09 0.569727604020629 3.83721215922853e-05 0.0373741647903724
1.47842191263997e-09 0.58099379162877 3.826561141716e-05 0.0394769385494877
1.47830627056222e-09 0.576470710367676 3.81759033137952e-05 0.0382092515303895
1.47819079800264e-09 0.580318728441201 3.80719677872278e-05 0.0407055441395167
1.47807549097735e-09 0.56946808465941 3.79713241714166e-05 0.0395496921601023
1.47796034988168e-09 0.58056381875678 3.78754501872107e-05 0.0393818149058904
1.47784536972436e-09 0.575914533616774 3.77796204121289e-05 0.0378682390548715
1.47773055163736e-09 0.580270493086112 3.78088370358815e-05 0.0392626221979685
1.47761588795038e-09 0.569422785040522 3.76719486051163e-05 0.0389728640179611
1.47750138046031e-09 0.581183299344393 3.74967090170044e-05 0.0401718265537242
1.47738702456785e-09 0.57773072757742 3.73560836107483e-05 0.0384162706555173
1.47727281724035e-09 0.579921977363097 3.7244787609027e-05 0.0397490602251268
1.47715875839525e-09 0.569491932219669 3.71459252980784e-05 0.0389809548516417
1.47704484463669e-09 0.58189268223098 3.70339491908188e-05 0.0393928078770562
1.47693107390897e-09 0.577085622285788 3.69448075851871e-05 0.03846153336056
1.47681744242114e-09 0.580508780043293 3.68349638902167e-05 0.0396580586566128
1.47670395024222e-09 0.570284953130188 3.67372600037093e-05 0.039111426625216
1.47659059481211e-09 0.581984458682243 3.6641916885955e-05 0.0397468576570929
1.47647737270573e-09 0.576808444519262 3.65371549526746e-05 0.0379594247415018
1.47636428416086e-09 0.580686290069789 3.64339863078227e-05 0.0392953941847955
1.47625132497355e-09 0.569849332217583 3.63412889234412e-05 0.0372290165189608
1.47613849496072e-09 0.581724433623636 3.62388040884817e-05 0.0397056936545534
1.47602579047729e-09 0.576745719043715 3.61435881652457e-05 0.0390821077825811
1.47591321137261e-09 0.580667586038897 3.60445335575338e-05 0.0394210828306023
1.47580075570792e-09 0.5695472238118 3.59493846421577e-05 0.0382502964187689
1.47568841892056e-09 0.581043707523983 3.5853691420995e-05 0.0392179618654864
1.47557620254326e-09 0.576733825286362 3.57552854802434e-05 0.0384252312182857
1.47546410264708e-09 0.580792263158305 3.56588381968015e-05 0.0394048153867844
1.47535211944014e-09 0.570053893594716 3.55668837099924e-05 0.0386127255685283
1.47524024831828e-09 0.58070099212335 3.54687537543676e-05 0.0394527689946727
1.47512849243472e-09 0.57639975707589 3.53730755667894e-05 0.037999914458061
1.47501684572882e-09 0.582002716577241 3.52803773572507e-05 0.0382076728896245
1.47490530903419e-09 0.56916360576026 3.5186194265293e-05 0.0394747539588869
1.47479387719594e-09 0.580616778130628 3.50906969419954e-05 0.0401153621263294
1.47468255337289e-09 0.576822231148739 3.49993331170423e-05 0.0389342270378246
1.47457133347636e-09 0.58125246904534 3.49054447902947e-05 0.0403494845792097
1.47446021776586e-09 0.569140142424352 3.48140162500504e-05 0.0378298071906418
1.47434920288915e-09 0.582074642071936 3.47228034010986e-05 0.0396852591162595
1.47423828705253e-09 0.576235136469958 3.46299599696918e-05 0.0383162529168248
1.47412747146448e-09 0.581409062138718 3.45384631003486e-05 0.0397241590113339
1.47401675349865e-09 0.569851965840756 3.44501128762035e-05 0.03853409719833
1.4739061303828e-09 0.580861735079457 3.43579122445753e-05 0.0399474837188956
1.473795603177e-09 0.576496807642491 3.4267958929585e-05 0.038028660559064
1.47368516799638e-09 0.580900008151523 3.41803651374989e-05 0.0391609457730654
1.47357482616972e-09 0.570106422948772 3.40876573143506e-05 0.0382869946920732
1.47346457486156e-09 0.581991630430449 3.39981545015333e-05 0.0396995522797001
1.47335441355216e-09 0.577078047644912 3.39151724572731e-05 0.0385900812333842
1.47324434114053e-09 0.580931962176505 3.38227925291041e-05 0.0393133615166339
1.47313435662275e-09 0.568642401925479 3.37349161107981e-05 0.0378892668213159
1.4730244548391e-09 0.580517741093877 3.36486316429651e-05 0.0399824536714407
1.4729146410965e-09 0.576473044664604 3.35602377193788e-05 0.0380554903004627
1.47280491118725e-09 0.580804732797365 3.34741398936135e-05 0.0383454411762817
1.47269526314431e-09 0.569652493169415 3.33902433876887e-05 0.0382602809196549
1.47258569634011e-09 0.582191337962396 3.32966105561721e-05 0.0400423574780984
1.472476211973e-09 0.576217464734242 3.32173223691537e-05 0.0391357058828663
1.47236680552639e-09 0.580878254076796 3.31319437280993e-05 0.0384379281871638
1.47225747819646e-09 0.569872791341532 3.30423742861792e-05 0.0394343939654248
1.47214822854132e-09 0.581467929412326 3.29589965102715e-05 0.0384873799557279
1.47203905744576e-09 0.576082025980305 3.28813939851305e-05 0.0392955925097992
1.47192995812859e-09 0.580794777377326 3.27880064930935e-05 0.0385710928220095
1.47182093666984e-09 0.569512876704139 3.27070833178684e-05 0.037612384646045
1.47171198621098e-09 0.581297964174767 3.26246319948059e-05 0.0386391274646574
1.47160311178766e-09 0.575826143603533 3.25415818202571e-05 0.0388302193226475
1.47149430662926e-09 0.580987705577281 3.24576607832498e-05 0.0385416246164062
1.47138557398252e-09 0.570570542779532 3.2380682423123e-05 0.0388137250930547
1.47127691156739e-09 0.581745781285928 3.22889548651114e-05 0.0387653111337135
1.47116831803841e-09 0.576328817267295 3.22144978311285e-05 0.0390102259169593
1.47105979228033e-09 0.580683788436662 3.21341503907897e-05 0.0385940857304279
1.4709513354941e-09 0.569658833320017 3.20442252783021e-05 0.038029461065071
1.47084294497738e-09 0.581451749058856 3.19637972647626e-05 0.0404011803182843
1.47073461993894e-09 0.576402185581888 3.18959602887498e-05 0.039030588058966
1.47062636069407e-09 0.580741191220832 3.18043807153117e-05 0.0397986276541586
1.47051816510612e-09 0.569796878917551 3.17230954061462e-05 0.038236909368069
1.47041003696653e-09 0.581390682962449 3.16487095303965e-05 0.039603179655565
1.47030196771863e-09 0.57616790691873 3.15663070401388e-05 0.0384059917689907
1.47019396299182e-09 0.580224075705033 3.16331197726735e-05 0.0398096309249002
1.47008601871278e-09 0.569119982095186 3.15086115540511e-05 0.0393612020223813
1.46997813514786e-09 0.58168457680211 3.13567235545902e-05 0.0391561512660281
1.46987031378379e-09 0.576602694069042 3.12480907761083e-05 0.0380174523495332
1.46976254953784e-09 0.580421630433492 3.1165719366805e-05 0.0390867109681086
1.46965484567581e-09 0.570000155280452 3.10768422751435e-05 0.0379940394781049
1.46954719905898e-09 0.581743967746924 3.09967515657276e-05 0.0383109142722287
1.46943961049204e-09 0.576558027761105 3.0925864639435e-05 0.0385716885662221
1.46933207847972e-09 0.582017739952507 3.08433901437346e-05 0.0389353620188018
1.46922460356165e-09 0.569927304644135 3.07516946862309e-05 0.0377345968898733
1.46911718298394e-09 0.580977478575431 3.06651740613449e-05 0.0396614345193453
1.46900981907861e-09 0.576725396895227 3.05875436051218e-05 0.0376721595693865
1.46890250891645e-09 0.58016716025213 3.04930864520864e-05 0.0391326281708322
1.46879525256979e-09 0.569405199662992 3.04179478940961e-05 0.0384612481063829
1.46868804907095e-09 0.580157276076558 3.03230029564784e-05 0.0394794846596932
1.46858089979295e-09 0.576162421011041 3.0251910009944e-05 0.0373985472108381
1.46847380148808e-09 0.580814739146516 3.01683792698643e-05 0.0386174182041925
1.46836675525066e-09 0.569482045542408 3.00817296457731e-05 0.0376419436231373
1.46825976050961e-09 0.581865369320334 2.99973149662936e-05 0.0391321553449005
1.46815281523661e-09 0.577503688011568 2.99216683642124e-05 0.0394763633304716
1.4680459224451e-09 0.579781494344111 2.98419991950597e-05 0.0393370329025648
1.4679390771478e-09 0.568419200834732 2.97569065418486e-05 0.0375851553220769
1.46783228103328e-09 0.579903512603022 2.96750241528858e-05 0.0398810726767571
1.46772553490143e-09 0.576498572047919 2.96027368651268e-05 0.037950721560651
1.46761883536629e-09 0.58085216342898 2.9523488319372e-05 0.039313994904038
1.4675121859543e-09 0.56852690102695 2.9435059847899e-05 0.0395571514424208
1.46740558227666e-09 0.580667647936198 2.93548610308911e-05 0.0405605988410947
1.4672990245656e-09 0.57548597051111 2.92844449151929e-05 0.0383986063429303
1.46719251484935e-09 0.58048345331418 2.92078693726444e-05 0.0396765319054825
1.46708604924972e-09 0.568477994809224 2.91198686457576e-05 0.0382283850626427
1.46697962942975e-09 0.580145402568805 2.90458363092791e-05 0.0404446581153103
1.46687325489268e-09 0.576484772259499 2.89719126332568e-05 0.0383827590256503
1.46676692650871e-09 0.580171440409862 2.88960304764736e-05 0.0388328050641715
1.46666064068736e-09 0.569343092899768 2.88138680458938e-05 0.0373865985665805
1.46655439961677e-09 0.580544005215487 2.87370756988649e-05 0.0397682688143152
1.46644820146245e-09 0.575916460555572 2.86594382111392e-05 0.0388941755588559
1.46634204634475e-09 0.581050588633301 2.86002303005824e-05 0.0400258555880491
1.46623593345052e-09 0.569193827491902 2.85113481569567e-05 0.0379662616159667
1.46612986275412e-09 0.580252596049885 2.84338923355366e-05 0.0383885676998058
1.46602383495894e-09 0.575607153814726 2.83623130055685e-05 0.0383704124760453
1.46591784851564e-09 0.580848936489964 2.82942605889629e-05 0.0389077939850967
1.46581190213726e-09 0.56908820314913 2.82168170299537e-05 0.039373147168678
1.46570599632302e-09 0.580927302425353 2.81413255750429e-05 0.0380850989818691
1.46560013286253e-09 0.575982036463949 2.80655693425628e-05 0.0391382320964379
1.4654943080557e-09 0.58106588443871 2.79993162897862e-05 0.0406007069599822
1.46538852364963e-09 0.569240344428892 2.79212497922947e-05 0.0384756496112402
1.46528277812847e-09 0.581351388308484 2.78524675107806e-05 0.0396193591868119
1.46517707267917e-09 0.576171547036533 2.7776713047312e-05 0.0395745612942144
1.4650714049345e-09 0.580265550982512 2.77052113206088e-05 0.0386128029424518
1.46496577729347e-09 0.569745935933713 2.76402971847393e-05 0.0382765628479613
1.46486018540972e-09 0.58097064308427 2.75601944449369e-05 0.0390999091515621
1.4647546330789e-09 0.576161447095112 2.74921743293873e-05 0.0384317209721368
1.46464911659246e-09 0.581449352521211 2.74302254408187e-05 0.0400355995030661
1.46454363925111e-09 0.570576676340252 2.73495442667345e-05 0.0390257887693046
1.46443819896504e-09 0.581266424742362 2.72893583047856e-05 0.0394592776380363
1.46433279430182e-09 0.57640775579512 2.72116082311905e-05 0.0384150061682588
1.46422742685106e-09 0.579852848080094 2.71399441714104e-05 0.0389389878169974
1.46412209500065e-09 0.568803251005632 2.70723862924078e-05 0.0383405130174628
1.46401679812102e-09 0.580299944635139 2.70033387799978e-05 0.0387061152167478
1.46391153841564e-09 0.577147109659436 2.69337011952567e-05 0.0390307083341302
1.46380631319034e-09 0.580735587461428 2.68859282687856e-05 0.0384513448739723
1.46370112320745e-09 0.570147217648129 2.68020513499216e-05 0.0380681254291842
1.46359596882188e-09 0.581981169522993 2.67307630149163e-05 0.0392546393326763
1.4634908480063e-09 0.576085141428272 2.66658519443941e-05 0.0386034638551763
1.46338576184742e-09 0.580656064618856 2.65980215399979e-05 0.0387007139355767
1.46328071031327e-09 0.569427124197698 2.65282570627771e-05 0.0375466364509609
1.46317569109893e-09 0.581366927500191 2.64637103431852e-05 0.0384728976481137
1.46307070632256e-09 0.576288256085592 2.6397075865564e-05 0.0382126577928668
1.46296575528541e-09 0.58098304280619 2.63285336980187e-05 0.0402579511606072
1.46286083756326e-09 0.569013966636892 2.62583678778664e-05 0.0374705350870696
1.46275595289175e-09 0.580766125839505 2.62313002963902e-05 0.0387302501842977
1.46265109919007e-09 0.576306645581256 2.61391429148953e-05 0.038290561468106
1.46254628075301e-09 0.580876498753655 2.6054818617049e-05 0.0393895464722715
1.46244149303643e-09 0.570002853908484 2.59760719924229e-05 0.0377386082240049
1.46233673704818e-09 0.581479559960954 2.59045014648617e-05 0.0398835021691229
1.46223201331751e-09 0.575401050440434 2.58520536311968e-05 0.0381429261280437
1.46212732093286e-09 0.580638847842806 2.57692091448864e-05 0.0384993911405366
1.4620226602296e-09 0.569455927555115 2.56905675737828e-05 0.03865630298707
1.46191803130774e-09 0.580650436861347 2.5627691661367e-05 0.0394903947207545
1.46181343268183e-09 0.576937212251859 2.55626178055889e-05 0.0383687022556625


==> L1results.txt <==
y1 y2 y3 y4
0.473935819531495 0.503533424365814 0.4268808524857 0.372416754149561
0.473936573153543 0.503533792909961 0.426882755326891 0.372416897215161
0.362520925953889 0.502371547999956 0.345798583615975 0.365037669314176
0.31017967869191 0.498752722455549 0.288170504226437 0.370649069766589
0.281644352605881 0.631055249781304 0.262541580944118 0.385736284514293
0.255666594695329 0.69398097327253 0.244313918676409 0.388614522791108
0.22876098254363 0.710838991655042 0.226760775325231 0.383968262193086
0.198640946912222 0.726155950117442 0.199374678909984 0.377694602875947
0.168076647821419 0.744090126493567 0.177340478367695 0.37183100390416
0.138521583543389 0.748993466164332 0.151383303900487 0.362658938073331
0.111158539387945 0.756866887224932 0.130994979665346 0.354728779173263
0.0897278571174539 0.765828108745786 0.114779936975596 0.34680402605299
0.0725711753968601 0.765314127842976 0.102649638956789 0.337699808497574
0.0575964780877444 0.76463222204892 0.0921343629058359 0.329158738874387
0.0464386705151173 0.759242198203133 0.084173388035533 0.321240164433502
0.0385361834539805 0.760741332619395 0.0776142267796108 0.310268414777145
0.0320617815041426 0.763859799674902 0.072295769427119 0.301544395421099
0.0267388734107166 0.762379812999957 0.0674356190843789 0.292415273120958
0.0228583299216137 0.762549390737731 0.0639053131764299 0.284192282437931
0.0196402827936001 0.757902504183559 0.0597832350461917 0.275695751964634
0.0172541359011872 0.753304576434467 0.0568976185272199 0.267530962204521
0.0153060638289171 0.763304992607897 0.0534145745115261 0.259220378023774
0.0140757718356788 0.756387373025681 0.0514427254097624 0.249738497076846
0.0134741374489615 0.756273908611696 0.0489434196168626 0.239119789637357
0.013348853922071 0.758451630180414 0.0465976162191042 0.229913748398092
0.0134452447517808 0.750201363117938 0.0447015672372591 0.221883734698421
0.0135962250815427 0.749284504064154 0.0426365849719006 0.211666129998039
0.0136467303161323 0.749063237024004 0.0409033274695208 0.201786552428435
0.013516093018467 0.747997970416945 0.0388195191264713 0.192290811725275
0.0132127023348173 0.747082534131782 0.0380766963649714 0.181813593133009
0.0127157471576024 0.739107579360041 0.0369319753898755 0.172698691582885
0.0121882365749397 0.728410689706536 0.0356847353457394 0.164205315675164
0.0116032724456996 0.724984136256831 0.0344151021331317 0.154879436193269
0.0109394498382653 0.71839224437257 0.033261255524885 0.148129630135192
0.010279361774077 0.706941631273381 0.0327018969598871 0.140360230458086
0.0096780075949361 0.709971228333373 0.0316746456762445 0.133208672043216
0.00909446569982214 0.700038020047449 0.0306805107958731 0.125728068384541
0.00856791508744763 0.696477040751165 0.0297045658412624 0.11930800477136
0.00824249345311076 0.685708830288968 0.029199379544709 0.112897482215951
0.0078503860827674 0.679806552739023 0.0285038716152246 0.104822745605756
0.00760224215635379 0.677880303517 0.0273184561710221 0.0993777399582748
0.00730872821787005 0.658816806933791 0.0268361019184692 0.0951333217855806
0.00712714938152762 0.662040368178583 0.0264317046367973 0.0915835387483378
0.007154790132636 0.651362870175013 0.0257884948677567 0.0880746475206088
0.00729729117971096 0.647869261433348 0.0249227628366531 0.0852986154180645
0.0074984639342687 0.646503142879242 0.0243718430748254 0.0824042231305629
0.00766122702384856 0.641789121828308 0.0238071374037215 0.079197505685547
0.00789913210950936 0.639084115607669 0.0233523906671073 0.0775554373434507
0.00805067789250243 0.628687223891162 0.0229602020132022 0.0749834168089059
0.00807285587304173 0.624550763162268 0.0223430283299794 0.0719547858102899
0.00804898484259832 0.62530661157058 0.0219019216095269 0.070038104578575
0.00804380590817365 0.62452893173896 0.021633226469171 0.0674951256760574
0.00782772553649155 0.621763650926924 0.0215515184480584 0.0645183332149676
0.00760182929550971 0.618888295914367 0.0207677048498215 0.0624881677013009
0.00745509013599646 0.609864746979059 0.0206315011727813 0.0605452869932103
0.00732429678834523 0.611452592248506 0.0201359176859042 0.0593786242130404
0.0071856717883418 0.606463022137282 0.0197343583299842 0.057510482390399
0.00705027954987225 0.607909273300293 0.0193701296104674 0.0563770959761423
0.00698685917306343 0.600217447828532 0.0188487180333911 0.0551837343632655
0.00677677916633278 0.593201792145974 0.017924219297044 0.0546996532849705
0.00655175481125996 0.596559823878301 0.017603182687302 0.0545138357649658
0.00641147784431893 0.590098356778631 0.017614468671759 0.0545136126211472
0.00637365913919088 0.588449178587507 0.017005645838555 0.0537045127580627
0.00635534257263349 0.587872429361373 0.0167039650366864 0.0535310413972733
0.00634301712227055 0.583552662394861 0.0163797026387049 0.0527218242632341
0.0063159389484402 0.585503622165567 0.0162591074090669 0.0517705739187028
0.0062204766606411 0.577668827539765 0.0161242072626294 0.0504315317073325
0.00613803115471137 0.572829036574216 0.0154822308976656 0.0496366777051974
0.00602808603318321 0.569346100468015 0.0150720762148616 0.0488652562909177
0.00591369783468565 0.562115557684387 0.0148359208730679 0.0480105463285228
0.00586222292226334 0.554645727323132 0.0149659628433594 0.0470432820787494
0.00587633595406951 0.54965403175053 0.0146348734578223 0.0463545762054987
0.00593539856398063 0.549969598283338 0.0145355714226227 0.0460140300837356
0.00600503774669154 0.549631408910373 0.0141024337846551 0.0459296859695688
0.00608165251353714 0.542348422458937 0.01392893312678 0.045465175074677
0.00615549001725982 0.544322501888884 0.0136063043255543 0.0453810987520209
0.0062056259841599 0.533166167481324 0.0133171581450002 0.0454581065471801
0.00620636722126661 0.531222811136873 0.0132688295408626 0.0455004439633463
0.00615491446546271 0.528664582231993 0.0131767077041315 0.0455176910027357
0.00605421224041635 0.52357064337362 0.0129804822541627 0.0454261479259323
0.00591815694383938 0.51164035817768 0.0131775277150171 0.0454226395237675
0.00579067409563145 0.509188273097049 0.012880716235057 0.045387716281148
0.00567888018395021 0.501949098790072 0.0124919697209151 0.0452345178995261
0.00560872133497507 0.497968982346538 0.0122841606486962 0.0453693611830887
0.00556521339029583 0.495126545927562 0.0119665938250862 0.0452255917257665
0.00552222248502982 0.491327296239314 0.011721517124723 0.0453000707274136
0.0054820171404644 0.481043744304176 0.0115062953543472 0.0453226251604699
0.00542840232764906 0.472393272426276 0.0116812455480386 0.044985559679449
0.00539430066727638 0.460043333562498 0.0115072803087401 0.0450340532498823
0.00538059934094302 0.45710155450812 0.0112201842902889 0.0453630783546929
0.00540310411887882 0.444408655245409 0.0110825602187061 0.0452304067365241
0.00543417879483899 0.439009961950858 0.0108951727654806 0.0455591646044252
0.0055138991412076 0.43453405947938 0.0106072675213409 0.0454819108732369
0.00557272838480938 0.431282816328282 0.0104486823444652 0.0454584144045293
0.00564072363977397 0.422889326613359 0.010384941805632 0.0452640902375911
0.00566852418684401 0.430249346353869 0.0103028447606167 0.0454701653982335
0.00567523041206734 0.417529419832219 0.0100502324758081 0.0455452741575743
0.00563432162073899 0.419473991531095 0.0104376952742403 0.045336614033154
0.00553726415161612 0.415985820709828 0.0100064389789767 0.045267620917596
0.00539552490274108 0.4127626809383 0.00976889151726912 0.0452887660694898
0.00519682331127334 0.408123219149635 0.00976240472397958 0.0453531980466892
0.00500614041356802 0.4060076286665 0.00954680078238916 0.045218716433244
0.00482786523995811 0.400887002712839 0.00922754122602806 0.0454089844798304
0.00471809964192469 0.396145060244134 0.00951098990195755 0.0453415116390308
0.00469780804075904 0.401331158572594 0.00928979996852823 0.0453610369220739
0.00473730112740067 0.400182957573418 0.00903912671503081 0.0453633624633478
0.00480039426566819 0.399270059283229 0.00890566929834537 0.045288149601614
0.00486190757476904 0.39583030017812 0.00896388429832749 0.0455371847637557
0.00492656577113013 0.392022825105937 0.00891385515102489 0.0454592574596592
0.00498899434190519 0.3928546500195 0.00889619447702139 0.0452947140177689
0.00502833387286374 0.386588979625745 0.00859919467378833 0.0453565103824822
0.00507275372232489 0.384537935495814 0.00860275734428339 0.0453394543012013
0.00510563052387049 0.383147546683485 0.00872383150248021 0.0456031385633923
0.00511540951886765 0.387403025254665 0.0086322878000562 0.0456262372259866
0.00509284405552207 0.384214410612336 0.00853874979897077 0.0453264081785432
0.00503061070568937 0.383659396579765 0.00835387894478951 0.0453769297919006
0.00493701265527361 0.380094539191242 0.00805911459608297 0.0456310599516976
0.00482636317414759 0.379821572025277 0.00774362764856727 0.0453818547180826
0.00471515864096233 0.374881143459053 0.00809614362459083 0.0453058399701702
0.00458655713806849 0.378818046337487 0.00780937086806792 0.0455646593961854
0.00445800641898135 0.375035930827534 0.00755531848242305 0.0454401397216003
0.00441299395582635 0.37496669872437 0.00743604891688276 0.0451845782735554
0.00426413665858237 0.371209467432696 0.00731521828540368 0.0453463606914477
0.00417393208686835 0.369201555270023 0.00743910296307066 0.0454535604871405
0.00414957640109866 0.364734715357745 0.0073840988307734 0.0453207959777054
0.00418936989140742 0.363651696953446 0.00739530147265384 0.0451714615638532
0.00431346639481863 0.355673056699141 0.00731520411178448 0.0452548940997015
0.00441150055343175 0.357851748844171 0.00728360009136931 0.0454807341486498
0.00452383668425046 0.353724612031329 0.00706822857237418 0.0455006918307545
0.00462310409065095 0.355357402841083 0.00710524409395159 0.0453925225548372
0.00471009491344824 0.348646361882535 0.00699322452181416 0.0453984080391378
0.00477300850542918 0.349843915426239 0.00691559025775499 0.045389198593359
0.00479411268316733 0.345482654037501 0.00692548535623752 0.0453448567701076
0.00476400534632473 0.345141845864416 0.00693573347586881 0.0455417291822488
0.00468078580451384 0.349323988112956 0.00674924082232774 0.0457337505472229
0.0045553409775477 0.343305630013008 0.00660464911715211 0.0452799733800058
0.00437271402986138 0.339654631941815 0.00657562819971721 0.045354801320032
0.00416891713893721 0.34779290929418 0.00659359795485308 0.0454227465186533
0.00396591806167761 0.34249902116885 0.00676739758301913 0.0453232317842274
0.00378861387944206 0.341086624563057 0.00639244721302875 0.0455823209646652
0.0036516969925433 0.339710353274644 0.0062387542444134 0.0455579155574624
0.00355659587950858 0.337219195045204 0.00621743101203681 0.0454556513316496
0.00350702118701603 0.332623134979031 0.00631875764731807 0.0457230469584989
0.00351667783574807 0.327745908662836 0.00601680275091171 0.045419477570976
0.00359650483098184 0.322159632430146 0.00597588764388087 0.0452149060656825
0.00372667859964901 0.322179789860585 0.00611066566292136 0.0455576629581098
0.0038989025147539 0.316601758970939 0.00585044351494111 0.0455769221844754
0.0040976406409941 0.316040904958108 0.00589721696276977 0.0454911433548591
0.00428534396557829 0.316218547269978 0.00580167601897726 0.0456630522727506
0.00445138626952756 0.316152438817415 0.00546414348295695 0.0456005435904869
0.00454395781954657 0.315429818380928 0.00531403820364373 0.0456427035200118
0.00458375949537792 0.31439502876753 0.0052970917095995 0.0456048690088578
0.00456457590916542 0.309255327790991 0.00559402993420321 0.0456745420816827
0.00448850859464156 0.307951862526336 0.00544676191335529 0.045484954785893
0.0043597069647331 0.307032653820552 0.0055049841751423 0.0454612558193094
0.00418847813913947 0.307391233381839 0.00542063933692703 0.0447711645850086
0.00398314004979677 0.307482588864572 0.00534970333269191 0.0444030440908324
0.00376241074225722 0.306665421556211 0.00533832941914304 0.0441652611170107
0.00353974341392326 0.308299393911566 0.00521354739791767 0.0439156101915502
0.00333912693271686 0.310147937023915 0.00503279118886452 0.044052407967151
0.00316008100144447 0.311018405832318 0.00508656412784941 0.0441210608188941
0.00302485889336545 0.309502414439083 0.0050984013596625 0.043893570222509
0.00293159524073528 0.307729517120112 0.00505160868187919 0.0440086626379746
0.00288354836576999 0.307678574151367 0.00517362814921418 0.0440852937710815
0.00289573612612419 0.305761860312526 0.00506363898370718 0.0441685442961093
0.00298671086052493 0.307368450747348 0.00506073364358866 0.0439365177052416
0.00313561922704302 0.305810871297802 0.00493684054534527 0.0441975130791367
0.00332137251786824 0.301534951128965 0.00501299439241597 0.0445433316664792
0.00353262317206068 0.298817013366782 0.0049831510932675 0.0443444725893005
0.00373829234643793 0.30130204927138 0.00503678801287981 0.0442005338181298
0.00391414833190985 0.299886804701913 0.00502063907174465 0.0444421212159729
0.00404468105188853 0.299470086819002 0.00484952840971926 0.0443686327586076
0.0041213722973934 0.300122479726198 0.00489914098122552 0.0439534963646686
0.00414538738055904 0.305360567817318 0.00497578518125393 0.0444207957498632
0.00411762101948009 0.300451721762637 0.0048473492640968 0.0441942059814089
0.00404217407212621 0.299766108741163 0.00472599130973747 0.0441646413248164
0.00393793193953912 0.301093760714602 0.0048418983169491 0.0441885866912729
0.00377046130519535 0.296428834905548 0.00483368831365932 0.0440974003627951
0.00358333850216436 0.298240667782727 0.00472837028876857 0.044137121992888
0.00337716149312131 0.299397920446079 0.00472983269338129 0.044125789424242
0.0031640147538717 0.296827802561912 0.00459941005597939 0.0441589657724382
0.00295731790145797 0.297431719539834 0.00440998523551782 0.0442427490176331
0.00277211079810011 0.297184972479549 0.00437246817468949 0.0442176364379638
0.00263008386683192 0.296133927165292 0.00443902320484718 0.0442435549278597
0.00253721814170669 0.294447939474627 0.00455788756460042 0.0442823890602683
0.00250547160836308 0.297742428551727 0.00457330937757704 0.0443410681709307
0.00254320309188523 0.292651838872158 0.00447927619628671 0.0442767581353206
0.00263417838410136 0.292239732655487 0.00438326907315448 0.0442367000263516
0.00275542491572501 0.293733246955165 0.00439804457453699 0.0444887145163788
0.00289318664995516 0.297009482001417 0.00439767525729637 0.0443423843742192
0.00303873314783284 0.295888649202681 0.00447265278621365 0.0441631910546842
0.00318375608715204 0.300621423680725 0.00438757906185666 0.0443829571651713
0.00331821306641027 0.294734741853704 0.00463998908533624 0.0442985354395749
0.0034289954215556 0.294053070639661 0.00460590889276506 0.0442261353417555
0.0035024436022029 0.292728866067666 0.00445859923200543 0.0442315481432586
0.00354185652714393 0.29593639929601 0.00430364364660675 0.0444612522944575
0.00354368010485918 0.296888438101342 0.00420790175403065 0.0443495108014524
0.00351250529925145 0.295092712569173 0.00415275817110983 0.0443696548971268
0.00344943558848843 0.297661053581702 0.00418636243867516 0.0443819489616671
0.00336415281936886 0.295770777272329 0.00427677427640495 0.044385365942986
0.00325953525389775 0.294245251217334 0.00425218582208369 0.0445728659918942
0.00313810733043758 0.299396213936615 0.00406572274021043 0.0445959589377377
0.00300546695605225 0.294342176649467 0.00398642335355068 0.0443132578317773
0.00286901220927456 0.297757413038063 0.00391674498960759 0.0442058448909712
0.00273273463928889 0.296088483299284 0.00406767748530737 0.0443089321986831
0.00260980703754741 0.29570409217838 0.00382275110987001 0.0442551904463627
0.00251195985557985 0.294086177418928 0.00382307939110753 0.044355067387331
0.00244431395892301 0.293816244386452 0.00394819672446171 0.0446102416472848
0.00240938678178057 0.291484642370178 0.00394355875716211 0.0444298358277204
0.00240412120583996 0.290531100503622 0.00382123316519657 0.0443912892238711
0.00242441206398714 0.293038442116104 0.00383283442858426 0.0442533353297264
0.00246766305663785 0.293283195616432 0.00382244752346827 0.0439161791713485
0.0025288645902563 0.291589219240566 0.00368659935487409 0.0443139660666844
0.00260146643912455 0.293928536210698 0.00365679894294597 0.0444661496810911
0.00268777886016783 0.291105289196024 0.00369263859805771 0.0442010202496329
0.00278041465674348 0.288575280574592 0.00370439455760334 0.044290796021319
0.00286285277270009 0.292359392975574 0.00366643452379545 0.0441404480591345
0.00292630085800588 0.2940715975328 0.00360518470490309 0.044197185025459
0.0029674668791462 0.288544768912289 0.00362768433656195 0.0443972050521082
0.00298876258260054 0.290783332393324 0.00377125025379589 0.0441287871642859
0.00299074855530074 0.290484643408737 0.00361563580638203 0.0443400438694474
0.00297204037158946 0.288505924744614 0.00354007064553659 0.0445283601963848
0.00293042906616922 0.289634760702892 0.00359248020162947 0.0443234148750192
0.00286878244054238 0.289810600102441 0.0035873330536188 0.0440387203688081
0.00279024344200773 0.289231480950792 0.0036283149811884 0.0440786836082592
0.00269900743906366 0.288985855549158 0.00355852244762675 0.0441495298777814
0.0025996201132032 0.290427637391058 0.0036628116520626 0.044256470802561
0.00249607312028187 0.288793982709306 0.00349370233392686 0.0440568958632607
0.00239321920951238 0.292026687901789 0.0035588898361721 0.0441156913271735
0.00229954206787329 0.295570060749085 0.00347846927048645 0.0443164933760564
0.00222282675770381 0.296540429943347 0.00348396404848031 0.0442578778244809
0.00216669028712462 0.294439110022735 0.00343701958017913 0.0442081844906777
0.00214998558840625 0.290220281694087 0.00336882895474945 0.0442873252924751
0.00218988627032729 0.290845038011815 0.00332993823707128 0.0444246288043558
0.00226056551283246 0.291223134668263 0.00338859479576855 0.044119643278753
0.00233268565909697 0.289303155636703 0.00335698290282489 0.04407089267335
0.00239519994053237 0.286582241779103 0.0034248455472008 0.0442153933284722
0.00244534257574258 0.29040815177193 0.0033533631184196 0.0442942125040014
0.00248565944681375 0.285256219421919 0.00343225165169488 0.0443486292965854
0.00251506429031878 0.287111810548132 0.00334048246961885 0.0443720845237083
0.00253231619508831 0.285578461416186 0.00346762227548198 0.0443216895903032
0.00254405870231012 0.28100762924538 0.00350731776907989 0.0443112440052425
0.00254575036060886 0.28173890959787 0.00339737989649388 0.0443563787817233
0.00252608279549993 0.279934545738359 0.00341680979387175 0.0444044822205351
0.00248489212031011 0.281614716195839 0.00341178397608471 0.0442169977734763
0.00242436747149818 0.279294253763536 0.00350748746641673 0.0443148598302791
0.00234928325121091 0.283665136271955 0.00357622506666216 0.0444333721673233
0.00226481539915272 0.278456266303125 0.0033821272279623 0.0441351551382402
0.00217671902160198 0.279357190806391 0.00341978511514397 0.04406781403756
0.00209132188487028 0.27746923668852 0.00341815348134794 0.044146376681094
0.00202372669131454 0.276741912257706 0.00330941944265566 0.0443974509514265
0.00198695208623814 0.276998585893582 0.00322738128824877 0.0444214170083361
0.00198652712829381 0.276351898258528 0.00320879363288876 0.0441188802618025
0.00202341134866998 0.272290285780572 0.00329680473149558 0.0441524402090942
0.00209588641411793 0.269078073404445 0.00325536128870973 0.0441386919199258
0.00218592347293549 0.271093622748066 0.00309128936677335 0.0443051064952378
0.00227219470747351 0.268268717720967 0.0030281830485403 0.0442116535728267
0.00234193103657566 0.266047212170703 0.00305741302508379 0.0441490959398179
0.00238451186041577 0.264197409235381 0.00301958607537352 0.0443328295853924
0.00239926127834041 0.259806928704889 0.00296657273915027 0.0443029706693665
0.00238463612104064 0.260240144738404 0.00290705930134487 0.0443360663973716
0.00234233391094029 0.251525593195654 0.00300742757701205 0.0443724237369299
0.00227846419321934 0.250823187131588 0.00297615710739878 0.0441100848487666
0.0022020225754584 0.252093919364327 0.0029172352650841 0.0442544905855415
0.00211891497960173 0.248409287448405 0.00288992464678122 0.0441456074047396
0.00203196415631108 0.247593064541933 0.00288235609313665 0.0440276431691522
0.00194563020138749 0.248299647398498 0.00284840572082452 0.0442217517221991
0.00186087877905986 0.24843724513574 0.00297573920361973 0.0445158486067272
0.00178318059245669 0.240832554828894 0.00299211813005015 0.0444515712086403
0.00172065268653313 0.244232008352421 0.00302165046025483 0.0440721907484801
0.00168386487108941 0.239406596626477 0.00303646641610174 0.0442664977586287
0.00168332721124697 0.236702730931964 0.00315106594242197 0.0444484109210661
0.00172678757962071 0.233014727778575 0.00302577814672462 0.044293200338375
0.00181012007879598 0.234604057183297 0.00296503064254257 0.0445612717545464
0.00191208384065933 0.228261432232296 0.00289197523764835 0.0445726096589452
0.00201923568433328 0.231381324373487 0.00281345269325715 0.0441687584227516
0.00211969625554699 0.230351197597269 0.0028562545876269 0.0443506529631744
0.00220445756102928 0.231001752051323 0.00280069249436363 0.0447505031451041
0.00226241866099686 0.226594586027878 0.0028141065753557 0.0443965348636707
0.00228859229009535 0.227985618194706 0.00271952887191688 0.0440909631934776
0.00228124913721279 0.225793356183574 0.00278235890629572 0.0445420152983936
0.00224072851394428 0.225668096731458 0.00290336425296204 0.0445552279578958
0.0021678103642564 0.225607435206775 0.00287834220613886 0.0442797384365812
0.00206782238578205 0.225096489964832 0.00282465810947595 0.044397660935132
0.00194446253552813 0.219856157731079 0.00278759112149898 0.0443812953907775
0.0018069538062643 0.220915131908496 0.00274189014598712 0.0442593372901678
0.00167024362415891 0.217596229640979 0.00277760480840595 0.0442432433098716
0.00155476861665677 0.215370894854841 0.0027624308507848 0.0443719177870723
0.00148356471017957 0.214441091408561 0.00266327522232544 0.0442388497115532
0.00146091909510658 0.213455475148266 0.00270904624298689 0.044367789499403
0.00147128233905231 0.211365180721891 0.00262162915428211 0.0442447359649649
0.00149893075926082 0.211261669257086 0.00257091886930823 0.0441307962879263
0.00153651345325656 0.211098484880736 0.00266859164871374 0.0442495163847557
0.00158609950069172 0.206380619980966 0.00273779463110994 0.0443569232273836
0.00164654494787123 0.207379816754835 0.00261727555110627 0.0444367495131915
0.00171680827795679 0.20515940179254 0.00255976374817334 0.0443892646458353
0.00179126514403242 0.200265590719091 0.00255086514567861 0.0442200732275509
0.00186634789407739 0.202229813740871 0.00256255818246608 0.0444334513712925
0.00192773160268525 0.202459093317562 0.00255348655971363 0.0443744866614215
0.00196377246003278 0.200544586742126 0.00248590924205953 0.0442696064255684
0.00197156983560194 0.19923193005087 0.0025322216541166 0.0442880371844106
0.00194990981036679 0.198859944714007 0.00257214428983338 0.0443499488694594
0.0019009091128052 0.196952211009263 0.00253549290682483 0.0442803783696258
0.0018299038789585 0.194249126063142 0.00250370732547471 0.0442692680241084
0.00174377876209918 0.193133935391621 0.0025645709194687 0.0441108823875314
0.00165525229911794 0.191226350129979 0.00255870329284646 0.0442875349114746
0.00157879054551535 0.18999834371735 0.0025354643216658 0.0440833228588587
0.0015254235062452 0.190844966045483 0.00250697338228125 0.0438317342433237
0.00148960821120785 0.185447958059139 0.00253836888492853 0.0440901387981424
0.00146653139496437 0.185325763386276 0.00254722741842298 0.0440946164560741
0.00145615491246009 0.183343551020419 0.00250631929966946 0.0440697069289456
0.00146082917060403 0.181737302702375 0.00251425335053121 0.0442304479020175
0.00147648152794936 0.181489713664925 0.00253575555406209 0.0440513626130026
0.0014927764465402 0.177236830462574 0.00250812324247539 0.0440620616742394
0.00150527911853562 0.176945598246367 0.00246959365219906 0.0442857805274131
0.00151823107329183 0.176782754025851 0.00241739371377224 0.0443961493323287
0.00153644237966924 0.173364801855412 0.00250346669009249 0.0442962614452629
0.00156157303445663 0.171379128204324 0.00249233957351387 0.0440397253618436
0.00158452676731907 0.169903315063781 0.00255347580026181 0.0439893780406635
0.00159802993075061 0.169943073673587 0.00248983539915147 0.0440767927314529
0.00159691763963859 0.166454528984182 0.00258442797783442 0.0440901587732827
0.00157783907146851 0.167209239066266 0.00240838651886089 0.0441731077964135
0.00154272322544102 0.165601794641514 0.00238822207362691 0.0438903824005363
0.00149951407733044 0.164841397917083 0.00247469665395028 0.0437956094280808
0.0014610940507515 0.163728714311677 0.00241100403997112 0.0440360949472518
0.00143370007711378 0.163052176562965 0.00240294436689157 0.044232824177686
0.00141750798789495 0.161767043662151 0.00237134012604272 0.0440111807106907
0.00141676789737892 0.160234982635442 0.00237030369362578 0.0442432957967625
0.00143480023166041 0.162030060097835 0.00236167352944934 0.0442781770950131
0.00145313813029113 0.161998317233517 0.00240048445000624 0.0441796001788985
0.00146411117653855 0.161478101564875 0.00240720157535785 0.0440743850504784
0.00147014423762457 0.161723078804899 0.00237903751455204 0.0444385419447748
0.00147196957070728 0.162848565740432 0.00232620716941022 0.0442373398947051
0.00146751377032006 0.161163523166145 0.00234067608669872 0.0443561659483069
0.00145253528986476 0.163282534358569 0.00238979635420053 0.0443974633006924
0.00142744085974048 0.162287998103586 0.0023098629846944 0.0446171518357971
0.00139506952666054 0.162105898551013 0.00234583280854751 0.0444977677470142
0.00136065114097099 0.163734971455575 0.00225837405156638 0.0442624036168741
0.00132838303236138 0.160765482713503 0.00222336051993961 0.044230951034691
0.00130176493594219 0.160150123751669 0.00228709954569279 0.0441352990637099
0.00128447205996388 0.157548954561527 0.00238906657208042 0.0440350976004742
0.00127924902747618 0.159522284748829 0.00231254527937291 0.0441777828632258
0.00128595057646318 0.158947163011979 0.00222163159078943 0.0440532962581616
0.00129994963355266 0.160995230770388 0.0021998293306669 0.0440423563991039
0.00131474192319553 0.159903847601206 0.00220132488160414 0.0441401086248347
0.00132547484126896 0.163143260426237 0.00222132982954195 0.0440122890326286
0.00133201464623215 0.163452239720191 0.00224334578153696 0.0442684218186223
0.0013361141274674 0.162855100127233 0.00228702235246844 0.0444150709715041
0.00134294521466546 0.163082727856092 0.00219408357728889 0.0441986245310253
0.00134923485522168 0.162943675172642 0.00219638054457927 0.0441547851757625
0.00134948870078214 0.158417616753628 0.002186413643613 0.0441751049596022
0.00134345735495583 0.160670256282617 0.00214713836541917 0.044255818567811
0.00133491790956093 0.158271682636909 0.00215059582160441 0.0441979648794757
0.00132323365574875 0.159185561302756 0.00217599615710682 0.0444228144251965
0.00130872347586682 0.158890930292107 0.00213534822580905 0.0442553623501622
0.00128797734455989 0.160880292212038 0.0020908475218473 0.0441175239103572
0.00125942976598777 0.159839477066296 0.00212279092747254 0.0442175970318238
0.00122623851278692 0.162080819741411 0.00208609917074799 0.0443212850933096
0.00119469758622224 0.16232329337622 0.00202258577766808 0.0441264779376037
0.00117067371887044 0.160641328893828 0.00199742748149936 0.0440066957731128
0.00115768809432612 0.160900862844007 0.00204556257373945 0.0441015879542096
0.00115497050536804 0.160757148412941 0.00202251028081349 0.0440099209817901
0.00115635353243135 0.159714112173627 0.00213260306609472 0.0441882833127772
0.00116052931098145 0.160743345806629 0.00217924483820232 0.0442812823302833
0.00116948450882525 0.158591635999799 0.00221044113907441 0.0439767999489247
0.00118099862165925 0.157702512240322 0.00223185062401795 0.0440840652325965
0.00119096143143656 0.156657235924104 0.00225515450136264 0.0439791456806507
0.00120228762550887 0.159451372429549 0.00212093812288928 0.0440202106319725
0.0012183456459698 0.155008688832774 0.00213299445019439 0.044115212472738
0.00123352712711111 0.158101159478427 0.00215147622068395 0.0443288788158297
0.00124141025102118 0.155444670979764 0.00217437597420564 0.0442193796601153
0.00123826173180115 0.154501964532358 0.00213140968438999 0.0442998615358327
0.00122312027465028 0.154426600171929 0.00201645755315151 0.0444534046602765
0.00119853780509169 0.153541857538643 0.00203758446120974 0.0443914866005138
0.00116700269627243 0.154700916181974 0.00202641625971076 0.0440737999157865
0.00113561152324377 0.154391221296557 0.00202807410675951 0.0443521922779291
0.00111075473136549 0.155102569261418 0.0020282016282638 0.0443398767137493
0.00109409251603302 0.153966595525974 0.00198314541099593 0.0439370980584359
0.00108179802290634 0.154193214843212 0.00204129330870341 0.0441796305979536
0.00107386667231641 0.153972921066927 0.00209247042253668 0.0441623156373409
0.00107014751485604 0.153962001750575 0.00211264590868665 0.0442304176485264
0.0010695512038358 0.156138828700203 0.00213604122384704 0.0441172117131815
0.00106849884833497 0.15561562975325 0.00208308318164229 0.0439513673882653
0.00106669743717057 0.158469686919348 0.00198294376390838 0.0439685505656353
0.00106570905688857 0.158658652073283 0.00208259384573425 0.0439435001224071
0.00106893757960356 0.154755979639332 0.00208155568973043 0.044243750026762
0.00107390134757446 0.156742383704384 0.00200273176800826 0.0443566725935725
0.00108408092681246 0.154318693421989 0.00196745846939375 0.0442247595222307
0.00109573558832661 0.15710420401528 0.00196253907230685 0.0442676665168137
0.00110174465195477 0.159308824217775 0.00191045596175759 0.0442519373228426
0.00109987647108897 0.154321244503484 0.00185880879973867 0.0443218638806406
0.00109109959388394 0.156102078693531 0.00190895190135622 0.0442195198616778
0.00107750780709173 0.153432068922658 0.00184621308408726 0.0441568883955117
0.00106203984038169 0.154846041486683 0.00187272719900254 0.0440919015218509
0.00105023365592849 0.153922540258796 0.00188319634009524 0.0439306997138683
0.00104194356711287 0.155307165759662 0.00184118988462402 0.0442652568934049
0.00103364112421594 0.156949537973162 0.00188505314985219 0.0441518946933731
0.00102382691882301 0.155405929023052 0.00194323516560037 0.0439541696567496
0.00101285736783626 0.153319538603761 0.00188267558277912 0.044053910565548
0.00100351063591541 0.155261734622905 0.00186512429626626 0.0442571981357166
0.000996787742452905 0.153572808873875 0.00183911417329142 0.0440720209616651
0.000992687728524618 0.154871670590112 0.00188042170891877 0.0439138167010624
0.000988750645080507 0.154919113899969 0.00191965182135267 0.0442505503163957
0.000982143728359422 0.158467951078998 0.00187259680727418 0.0443665685696772
0.000972454386470078 0.155901519640065 0.00190348455288455 0.0440998715822858
0.000959275374284121 0.15492388389434 0.00193878749204781 0.0444543813070824
0.000946351394263342 0.154322661446098 0.00192263912692459 0.0441810816041767
0.000939264306528477 0.154316032386402 0.0019005787419444 0.0441144514034379
0.000937223032450479 0.153727043232142 0.00186089461742709 0.0443887393994341
0.000942291339497061 0.152906490463071 0.00186954186437934 0.0444392854555584
0.000952600868490113 0.155648578337872 0.00186933471874396 0.0440735384952593
0.000964838361419161 0.155173825076342 0.0018743437997096 0.0444259656565302
0.000976889270885704 0.154179640005782 0.00180718116194162 0.0442114212302556
0.000985830996692024 0.155850651102768 0.00175919692063591 0.0441963653942108
0.000989104104639033 0.155211016393727 0.00179950588037581 0.0440995712481312
0.000985453792781131 0.154334785082969 0.00185221568897401 0.0439758330087403
0.000974074742670779 0.153473510264329 0.00180842545776862 0.043954417223759
0.000955667299956594 0.156261242678017 0.00185747539369576 0.0441672830849359
0.000932966387671718 0.157742596887692 0.00178664149371112 0.0441474591928317
0.00090892288206933 0.156878347263467 0.00178869853278839 0.0442364759191706
0.000888882075151762 0.154758553644046 0.00179011247889979 0.0440986166512848
0.000877230022045316 0.155799292182263 0.00177355470112101 0.043973624013547
0.000873884209783887 0.153778138956351 0.00174434899495807 0.0441474532019558
0.000876253143174724 0.154625531689612 0.00176777200654814 0.0439813932424463
0.000881461378679246 0.154719532193491 0.00173036750607194 0.0439252372111519
0.000887214854713652 0.154322038995829 0.00173018426589776 0.0440524468828926
0.000890844023319075 0.155514781310226 0.00190801380381641 0.0440905516357155
0.000891248312705914 0.15413593429679 0.00183201861429697 0.0439262137138974
0.000888135160278319 0.156452174151898 0.00174659450198767 0.0439595255504865
0.000882076106458506 0.155011739945356 0.00182802195813221 0.0439922067834905
0.00087349494781134 0.156885390377257 0.00179018110780086 0.0441155737588311
0.000864587902590015 0.156825218662185 0.0017600005373037 0.0442509563859092
0.00085814502834802 0.153853578403039 0.00171516959818335 0.0444408078842103
0.000857338297290496 0.156712628693156 0.00177196931824209 0.0444518127712879
0.000861459360856614 0.15293296110978 0.00174587950253281 0.0439243161244743
0.000865567153920437 0.154102531107395 0.00170878394288755 0.0440127638791914
0.000866929615694547 0.153435483717982 0.00173322588195591 0.0441806813061476
0.000863719313689457 0.153241416913616 0.00177646532128251 0.0441113464332107
0.000855212047845289 0.153444923702954 0.00176688253995857 0.0439491254900073
0.000841480972975622 0.154169264103104 0.00181748003201935 0.0439502483283439
0.000824456718768781 0.151265372227047 0.00172510254825544 0.043901911982879
0.000806760391952056 0.153389492505425 0.00167904957694856 0.0438007517729817
0.000791981705825921 0.15263678129777 0.00173479713685577 0.0436983222018698
0.000782840712497438 0.153970269314786 0.00166995171379818 0.0438710961042241
0.00077999840304341 0.151566195465703 0.00164346038434295 0.0440625416407769
0.000781005355476773 0.152494455470906 0.00165332693947727 0.044001151567109
0.000783245941337149 0.153424120101079 0.0017130863794158 0.0439203801434516
0.000788550274720006 0.155763192611869 0.00166662517252056 0.0440728281480561
0.000797181859107983 0.153088887376976 0.00161301678753532 0.0438865787038533
0.000806704798930569 0.152857117916862 0.00159481181052366 0.0439937971602664
0.000814306655521208 0.153346940397736 0.0016063033589111 0.0438490517101057
0.000817751777563586 0.15108168169022 0.00161933977184729 0.0437238630567221
0.000814999132545848 0.150342181495544 0.00160681728122416 0.0439222029740762
0.000805954055469897 0.15237052313135 0.0015665556284072 0.043894379812782
0.000791742718759862 0.150836362925769 0.00158632143247999 0.0438487125959747
0.000775232396997119 0.150663311215893 0.00158933717164569 0.0439830368948299
0.000758340771327038 0.150386423937898 0.00159778253203906 0.0438358871496196
0.000744332209405711 0.149798432685366 0.00154457965309564 0.0442576189769141
0.000733837345941401 0.150211274220068 0.00152355239067267 0.0440559723544063
0.000723926256265877 0.148775990863443 0.00153925737737617 0.043921017294136
0.000714061689097922 0.149624294676356 0.00151913172291127 0.0441374836798495
0.000706526591539743 0.151100294240024 0.00152671449267557 0.0442929893804483
0.000713954758772637 0.149049007168917 0.0014958135644352 0.0439623006461266
0.000978693966964099 0.15206102840086 0.0015828492526996 0.0439553768132089
0.000896157664116581 0.148889545243328 0.00156096017137324 0.0439961438397617
0.000841126784663308 0.152408988074443 0.00154909394188854 0.0439178079128187
0.000898375767296054 0.149739076123679 0.00154941790715105 0.0437036360615706
0.000880348817392655 0.150462445802693 0.0016282953054133 0.0436710513605257
0.000854532850734791 0.149352266675499 0.00155705045555237 0.0439494595021002
0.000842829638400839 0.150212682843783 0.00157193851918968 0.0438959936699904
0.000827851413692276 0.14843366051654 0.00161222939743184 0.0438910745646461
0.000815217920242202 0.149818757501976 0.00163216686208074 0.0438188524262356
0.000800014572183614 0.149857419809138 0.00164011762847897 0.0437297428522885
0.000784414754317624 0.150297374386799 0.00165631521987164 0.0438825536971707
0.000773792975373885 0.149608068921666 0.00166685698696611 0.0438581672312051
0.000762508448793888 0.150632700566826 0.00163349134885695 0.0438012038193178
0.000749119015966656 0.149514842512879 0.00160821536821243 0.0440302083230303
0.000735608076913311 0.148462800948529 0.0016016240222485 0.0441922133341803
0.000724119055389033 0.147953347866375 0.00153141438635839 0.0439799003151388
0.000715554657038277 0.149532203334145 0.00152422342596654 0.0439628741688532
0.000708037732959022 0.149022234866357 0.00151175203715904 0.0441516983897647
0.000702401936771658 0.149528633762547 0.00150942739198841 0.0441528999727458
0.000699713209108331 0.149489867926592 0.00150933438400484 0.0440280798982031
0.0006973877277632 0.149161059858742 0.0015774348908948 0.0441046589494298
0.00069461532666519 0.149581954669141 0.00156802224180861 0.0440889255465438
0.000691752518996726 0.148887216929159 0.0015245806032581 0.0439773001978853
0.000689773491258659 0.148358825917387 0.00153578183849921 0.0441451640591946
0.000688501052942037 0.149144926594518 0.00155112862914052 0.044303064890814
0.000687990088910233 0.148022146376257 0.00151043327564736 0.0440482300478216
0.000690754825358729 0.147868943390771 0.0014672724270807 0.0440212051495748
0.000695823848690161 0.149368389349561 0.00144759090497329 0.0439046986222874
0.000699731882672811 0.149400641773379 0.00148187047975139 0.0440398039297055
0.000700968220707537 0.147946487690512 0.00142401885719149 0.0440886644191654
0.000699784160908507 0.150973751422342 0.00141590412273324 0.0441031569404418
0.000696009659319439 0.148545836795731 0.00140628405483495 0.0439651028433823
0.000689160309170988 0.148958337653157 0.00141111298292667 0.0439730985059216
0.000678543192866316 0.147032202121237 0.00139242672798567 0.0440112173948553
0.000664770088679616 0.147805555415826 0.00138217266216121 0.0441243020357355
0.000649778352829682 0.147215338990004 0.00137363100995808 0.0439197404357334
0.000637272080904112 0.146512696092177 0.00138665786949877 0.0439679312342365
0.000631315220457241 0.146679563132861 0.00136852089373689 0.0439957847521636
0.000632666102605755 0.146402737715555 0.00135326419822392 0.0438061185139384
0.000635651836189574 0.146114042078703 0.00135047527127969 0.0438576581411773
0.00063745756456912 0.146497558981596 0.00137736535259965 0.0439258274648308
0.000637784948490815 0.145387999863179 0.00136769116405412 0.0438893027080405
0.000644706213278644 0.146499248371293 0.00139752608470996 0.0440160404443024
0.000678554980240991 0.14591894252925 0.00140412626029987 0.0437284022172532
0.00110849834478139 0.146782165657857 0.00138015023417146 0.0437900417602741
0.000970124353188604 0.146292656789632 0.0013583955357459 0.0439593895415674
0.000867875290835924 0.147457726468672 0.00138162507980484 0.0438288124787762
0.000868688130658251 0.146222497733836 0.00136401287479614 0.0438560378291525
0.000861219597139409 0.145838498810398 0.00134552008872038 0.0440564370732451
0.000830717329879668 0.146581124801261 0.00132836298557987 0.0441343693810931
0.000799100241985037 0.146501474302917 0.00132292290744183 0.0442547858241643
0.00078213216795115 0.146177319648494 0.00131330883039443 0.043930947629448
0.000766373745404502 0.146190447412398 0.00130327292485879 0.0439498139496233
0.000830637081704925 0.146297799912918 0.00133291110063857 0.0440010280226297
0.000811306297978827 0.146510137425062 0.00131507163464823 0.0439282118059437
0.000796228203780602 0.145226142797765 0.00131066416365525 0.0440291955317256
0.000790477439933756 0.147320347525697 0.00131654542437918 0.0438314357423562
0.000787733547777424 0.146290065070751 0.00133198116330554 0.0438319578687701
0.000779999165446738 0.146296646061244 0.0013428416042945 0.0439968326032966
0.000768402409792149 0.145829829289213 0.00132311948629655 0.0436717428172
0.00075832428807408 0.146942498728562 0.00130083223178868 0.0438352579178849
0.000750576361043825 0.146028424110029 0.00129022370462664 0.0440692600108304
0.000742460941798257 0.146140563906164 0.0012941825733041 0.0438664266205774
0.00073349090802938 0.145576877307484 0.00130028095628242 0.0438219026054849
0.000726244694084715 0.147052070392855 0.00128091537769478 0.0439812489156053
0.000723547162282848 0.145728770578799 0.00127036085255915 0.0438018352237443
0.000731929305062646 0.146105446916244 0.00126402191562237 0.0438227206751038
0.00075278953202363 0.146103096807838 0.00124820976059109 0.0438221487541384
0.000776976568913715 0.146962415300923 0.00124203197930565 0.0439524553887105
0.000796475445082589 0.145583989998221 0.00128580849437754 0.0439903190394287
0.000808324478455833 0.146074432074325 0.00126567956506275 0.0440544565982225
0.000811459128583719 0.146428094425614 0.00123961424904064 0.0437779446886999
0.000805762367531351 0.147065941538492 0.00122479357832586 0.044152904826581
0.000791535321600041 0.145581390551563 0.00125293373286355 0.0440406397931603
0.000771471658366326 0.14726665789682 0.00124127072976155 0.0437925989663027
0.000748773655307425 0.147326846695791 0.0012504399150963 0.0439927426378236
0.00072607520379773 0.14616827893398 0.00126322915023803 0.0441158728716463
0.000703946192579684 0.14644694784552 0.00126209510829882 0.0439134247378598
0.000681396717428798 0.147179636679964 0.00125421290987168 0.043925385406362
0.000657393158181388 0.146289008091286 0.00125969811860698 0.0439290997619465
0.000639291477925684 0.146685118857501 0.00124675366671624 0.0438588746802504
0.000722096021600263 0.146191941917127 0.00124680330299178 0.043770912057328
0.00160242392755324 0.146691807781473 0.00126058007928437 0.0437575830563752
0.00143400004530695 0.145489704732437 0.00124341229422124 0.04389703558373
0.00124657539057385 0.146265957397191 0.00123063634196819 0.0439252063711332
0.00119627639029942 0.146876435549823 0.00122402524569856 0.0438692281897278
0.00113899160897576 0.146497601892078 0.00123413760688499 0.0439819106822304
0.00113023952563475 0.145331395143771 0.0012332161587116 0.043845992053788
0.00112916813545573 0.147017660407882 0.00124619054722772 0.0440912366724232
0.00113251322125818 0.14600654270789 0.00124157760585858 0.0439227144375387
0.00114330745379279 0.145204168812092 0.0012888717907321 0.0441029530435955
0.00117039741596526 0.146002004483652 0.00125122018522082 0.0439940426825947
0.0011949016186841 0.147340612309344 0.00128368030649253 0.0441236820891366
0.00120963333773617 0.146001256112787 0.00127531066682536 0.0440473701345004
0.00120786829931251 0.146272092466055 0.00125779331110352 0.0441302520979068
0.0011943189192446 0.147716680520916 0.00124843712280661 0.0440280898495979
0.00117288421554464 0.147572623280625 0.00130205416129409 0.0439951986379507
0.00114594293941195 0.145878836490281 0.00131801808149919 0.0441784661822055
0.00111515337507463 0.146844193377304 0.00132436919826426 0.0441887838999369
0.00108037796488909 0.148527914690062 0.00126993560645144 0.0439988403626446
0.00104001672231996 0.146618486098999 0.00124400066572347 0.0440956577426761
0.000993062024309322 0.145979822880149 0.00132404741560484 0.0441069121645441
0.000942781640297116 0.147875768761719 0.00130821218065764 0.0440199801892144
0.000887269555134706 0.147182773197931 0.00129316531291297 0.0438395847941351
0.000814910373991339 0.146853953892547 0.00125586318223492 0.0439576774901535
0.00075172072511474 0.147698382913435 0.00131516726402239 0.0438650324243496
0.000687198002977912 0.148959092624597 0.00126578295524836 0.0438574702389603
0.00067267803819987 0.147315705036488 0.00125101133571127 0.0438486756219034
0.000678702399684854 0.149079976756285 0.00123626146859068 0.0441056900662588
0.000710740136848237 0.148636833436916 0.00122944052444188 0.0439467893748761
0.000747298209948615 0.148089381213009 0.00121336953703657 0.0438425932125826
0.0007801852648459 0.149641097307993 0.0012363218037232 0.0437282632803152
0.000798918248405004 0.149930858359576 0.00120965437622443 0.0439164049710544
0.000811819696272072 0.155480201636793 0.00120044370296736 0.0438622272532739
0.000827692790156787 0.152309361871701 0.00126325653777752 0.0437931929164716
0.000858264122557158 0.151182886660117 0.00123063160164163 0.0437267297185761
0.000899309240463892 0.153400199281794 0.00122094148014482 0.043869380115151
0.000942361672420938 0.153342005524899 0.00120915624943526 0.0437138586567141
0.000982843804924733 0.149812464951527 0.00119563008901974 0.0437272074867881
0.00101725166378211 0.151606791854396 0.00118200187752673 0.0439348462252776
0.00104426699890247 0.150357564565929 0.00117863696509577 0.0439387160517713
0.00106196788921485 0.152975753371998 0.00117912493811616 0.0439462608363835
0.00106968452432169 0.152056799024758 0.0011617143467173 0.0440148537979204
0.0010668885182778 0.155674087968737 0.00115325001537346 0.0439553058618462
0.0010537287815414 0.150727996270257 0.00117408603256364 0.0438309473830892
0.00102837984726012 0.152570343699072 0.00123905527451442 0.043988664827225
0.000992408235221737 0.15094596289474 0.00122396002315191 0.0441589481104294
0.00094625393419806 0.151919207989365 0.00119429585193901 0.0439856209180187
0.000890338169094825 0.148497827988267 0.00119401975918948 0.0440768699736272
0.000836566503750775 0.14976264429282 0.00121313284635866 0.0439975244583224
0.000768621155071828 0.14999988844242 0.00120016682647374 0.0438802104315081
0.000686491360558248 0.147822373899281 0.00118142188973647 0.0439921736097068
0.000628765303066774 0.150666840534965 0.00116935784377851 0.0439494717439157
0.000559700866196771 0.151981350296773 0.0011510132739133 0.0439397260543126
0.000510260779020716 0.150935626532727 0.00118022649280113 0.0440320430730253
0.000503420567583198 0.150076985672951 0.00116997052156312 0.0440852754285068
0.000529741819229577 0.1520605543971 0.00115409163877841 0.0441318477389332
0.000565065553319022 0.151037207037223 0.00114716807912339 0.0440611667500364
0.000602266534993869 0.148534532488403 0.00117778334008162 0.0441487427338149
0.000642496248895483 0.150851927681993 0.00117317669442169 0.0441805455770777
0.000696298919821461 0.150616354532517 0.00115764211703754 0.0440302744770776
0.000747296530289148 0.147833653673425 0.00114259938873721 0.0439556983336824
0.0007920444859858 0.148739126607843 0.00115148135858575 0.0441784380217677
0.000830947727979524 0.149620943186784 0.00113340615156077 0.0440429637685427
0.00086284224389265 0.148718152970165 0.00113997425529387 0.0440550802941398
0.000887578468454718 0.149025579903897 0.00115010980925505 0.0439216302208215
0.000904556614887431 0.150724861532755 0.00114590403698807 0.0440326689502727
0.000913750256010194 0.149690965294231 0.00113778766716302 0.0438404375089154
0.000915064919013156 0.146796971047027 0.00113849522096203 0.0438421481278267
0.000909313289519324 0.150160802310878 0.00118702645830188 0.0438305068719524
0.000896413233510059 0.150923266334667 0.00116923653592276 0.0440323324561574
0.00087721070684934 0.148227754032265 0.00114815662140385 0.0437348648640742
0.000852641135736639 0.1518165766707 0.00116489083076482 0.0438798268465382
0.00082294741681018 0.151813250081864 0.00116401015543109 0.0441491485681115
0.000790689724567447 0.14994434863694 0.00115653578750528 0.0443042183937011
0.00075436289915368 0.14966264466892 0.00114959421492448 0.043927468417691
0.000718200276299803 0.15080986017995 0.00112961368293807 0.0441699988236858
0.000668112251705611 0.149274777835821 0.00121184465829876 0.0440877203935834
0.000614428537012499 0.149103506312485 0.00117767438582316 0.044102491727079
0.000564109841588882 0.152469823697046 0.00116095337449086 0.044132909027142
0.000502310020393107 0.1488262684364 0.0011571832588989 0.0441781847626743
0.000443222051382138 0.151163463520462 0.0011543086647668 0.0439723252122479
0.000446804983959235 0.1504678172829 0.00118179104880267 0.0439048466444776
0.000650402014631336 0.148863941406499 0.00117813095129545 0.0437794724366505
0.000687474667565289 0.149165178902046 0.00115942316301699 0.0438646545330841
0.000866119993781289 0.150141812817937 0.00114864623379258 0.043830346614144
0.000952450501467217 0.147603352645777 0.00114197128959642 0.0442669370790843
0.00103282225351098 0.148743449108225 0.0011442502481994 0.0441282794909526
0.0011212004310052 0.148467016103364 0.00116446376126976 0.0440358934351942
0.00121019556748036 0.151484233267668 0.00119349434514043 0.0440582862144717
0.00129449048859403 0.149239271573538 0.00113224512683146 0.0441118602732337
0.00137126914133242 0.149611810669211 0.00112029117116987 0.0441716190191018
0.00143686321732539 0.151188097501224 0.0011542041802641 0.0442805357600532
0.00148847642045696 0.153193441533799 0.00112789783553693 0.0442561860210975
0.00152521663814499 0.148740763981772 0.00111033003170746 0.0442567966872086
0.0015388399660118 0.150099633291698 0.00111156676385606 0.0441534016708863
0.00153398425647337 0.149218547470482 0.00113493857017589 0.0440778876823482
0.00150822563358516 0.146766143227637 0.00110185353307593 0.0438905471514511
0.00146357803549219 0.147317665350209 0.00108046902360788 0.0441857542725097
0.00140169705400891 0.148837226786662 0.00108229238392464 0.044201084532669
0.00131948297228625 0.145932612412532 0.00107465163288639 0.0441452264266624
0.0012297749727139 0.148938258555582 0.00105981113835842 0.0438632357519917
0.00116370708368252 0.147051615709844 0.00106897882821866 0.0438694568032639
0.00103975989219277 0.147584448117602 0.00106355880290683 0.0438375817500686
0.00089376518493332 0.149472174338351 0.00110329896369046 0.0440685438819315
0.000808169387465463 0.147603768569842 0.0010853332608043 0.0439912063038603
0.000653431861785597 0.146232009559479 0.00107776004054692 0.0440317042882964
0.000640974679519435 0.147580561895225 0.00106260152121701 0.0442434293836896
0.000786854246198496 0.145973605811405 0.00105782258782579 0.0443928161168534
0.000814799274367855 0.146279199686344 0.00104803140051965 0.0442850516863319
0.000808997907687943 0.145802626409677 0.00104262206857887 0.0442346182175229
0.000858058371819914 0.148451390240244 0.00103430817013737 0.0442108879992171
0.000946576926683074 0.148453871370105 0.00103600943709633 0.0442815379110117
0.00105553147433531 0.147806923534831 0.00102771750132614 0.0440441828281996
0.00116549170073994 0.149635542205149 0.00102658839549927 0.0439900549591382
0.00126790690762948 0.14759563212731 0.00102027794320483 0.0439261032054472
0.00136192170006959 0.148085148613618 0.00101925530024733 0.0441365207473981
0.00144133007049281 0.151047083291815 0.00101634240885648 0.0438843313772875
0.00150105034494925 0.147362910676578 0.00101268973735852 0.0441053860027305
0.0015358868219922 0.148286738528962 0.00100434117369153 0.0439559015552523
0.00154896354810585 0.146895875848027 0.001037858317759 0.0442002394278263
0.00154036557914555 0.148066759207297 0.00102707048518767 0.0438669963514295
0.00150912094787398 0.145451879319152 0.00101242400497006 0.0439874437132763
0.00145712496922656 0.147081470231069 0.0010090803983958 0.0441429333075176
0.00138702262192118 0.145461111702579 0.00100742945776036 0.0441665291213466
0.00131024009258197 0.14660131313905 0.00100138325555027 0.0438506587911521
0.00121945242446672 0.146108923244274 0.00101078954875332 0.0439813947392802
0.00117102317118458 0.14756769210153 0.00100507654457014 0.0437601398540701
0.00107429556492122 0.146673879807887 0.00103684809766654 0.0439938976479758
0.000951229382851193 0.14794574978591 0.00104909159433433 0.0439249870614011
0.000834798534963341 0.14812999515596 0.00102872138448438 0.0440067685192866
0.000757862584224282 0.148434046026453 0.00100969632565655 0.0440340502299577
0.000683545395670081 0.148043038582623 0.00100864279352636 0.0439978991040352
0.000670751711580616 0.149509274584841 0.0010464313555492 0.0436851111065144
0.000672795778985779 0.147312978474998 0.00103297815030706 0.043836066957134
0.000689132761601889 0.151227144797436 0.00102519628471951 0.0439716462384728
0.000704843925044813 0.150790571895493 0.00103919703357309 0.0439737785319593
0.000725439770172721 0.154481783119169 0.00102964431481905 0.0438740630806595
0.000768047965405526 0.153243189196472 0.00102255002083701 0.0439634695174922
0.000825347230612853 0.154874534710068 0.00101278016132572 0.0439993024450665
0.000893861696837778 0.152160082995477 0.00101912130383013 0.0440229760642718
0.000959003992355785 0.151059361197541 0.00100947576927982 0.0440549513071605
0.00101601416797168 0.149247226008004 0.00100275275698055 0.0440197858423654
0.00106271933767946 0.148091646717905 0.000999755771700949 0.0438194812381172
0.00109728149962909 0.148320815852526 0.000992891628922928 0.0441389282852922
0.00111609412519552 0.147179162596158 0.000991768884532625 0.0440018434180133
0.00111858960866928 0.142498519243503 0.000989683972515682 0.0441041471283156
0.00111946841194006 0.145485180619477 0.00100687732608545 0.0440323630290726
0.0010866094287295 0.14532610491646 0.00106245807591783 0.0440276463130765
0.00105355751210949 0.142806530745724 0.00104058570973922 0.043824396441269
0.00101214006649641 0.144486270499447 0.00104857665967867 0.043923411642235
0.00095008529840613 0.144651484027786 0.00102965329760717 0.0437332560157278
0.000886282027811123 0.142440833804885 0.00107707497567714 0.0438582860871607
0.000814539352509726 0.145126905005458 0.00113907508663768 0.0436809757766111
0.00073998526704825 0.144948130207957 0.00108845935343155 0.0436928440286935
0.00067165427604164 0.141872240966412 0.0010729669631446 0.0439367996010344
0.00071374305726864 0.144815346558047 0.00106939134429925 0.0439114638501673
0.00101784215231803 0.145230123937752 0.00107228072349783 0.0436511553434762
0.000922932106260819 0.141261026468821 0.00105961328822057 0.0440439776078313
0.000954655607825203 0.143957425337763 0.00105640627956215 0.0440714252757289
0.00100395167616931 0.14499338277413 0.00104613166779503 0.0443150093470596
0.0010633039443042 0.142093711704978 0.00108767763164708 0.04424355964704
0.00108434381698699 0.143989598511686 0.00104238348049362 0.044461199311224
0.00110408747403934 0.144890078846257 0.00106127473369175 0.0444089830793274
0.00110464836113953 0.142640314485034 0.00104467720947347 0.0446633463738582
0.0011010011511693 0.14426595727454 0.00103229773130605 0.044211299900697
0.0011532274943723 0.144772583962848 0.00102597986345041 0.0436447594284554
0.00146455447646823 0.143312035101708 0.00107162272846773 0.0429327577538301
0.00138588999350006 0.143419538441289 0.00104993168857044 0.0428326514519991
0.00138621248403698 0.144838045535251 0.00103430262639729 0.0427534563575995
0.00139397707734834 0.142613349638091 0.00103329322968077 0.0428521229530028
0.00140402729537922 0.143941641165048 0.00104489594129617 0.04279307819839
0.001399490166852 0.143713725988018 0.00103414199620802 0.0426515646343294
0.00139409702873461 0.144343407402209 0.00102365828810295 0.0425725356087072
0.00135660904007401 0.141980816381629 0.00107690609779202 0.0426643781049081
0.00133404331441094 0.143126910878062 0.00103699818449666 0.0427198245558741
0.00132734080067605 0.141206685257183 0.00105481012424483 0.0425839454140838
0.00126090320458152 0.140999230634173 0.00105562191250053 0.042598449699479
0.00122450625997595 0.141193321583637 0.00104930890727261 0.0426559207249863
0.00117785700232961 0.140354478541995 0.00102566458052278 0.0425387905899247
0.00109687766144774 0.14080654387578 0.00102425134399682 0.0427125130154922
0.00104287944750557 0.140710727307079 0.0010167089538272 0.0426210924532274
0.00103965892173251 0.141138204486118 0.00100811757056414 0.0425770294280564
0.00105527398580583 0.140532984376945 0.000998244958007646 0.0426741599169286
0.00107678106709518 0.141637827438765 0.000990380735958195 0.042631014701051
0.00109491924414911 0.139837585754441 0.00102134738683322 0.042436956769149
0.00110422350900495 0.140703423512043 0.00103631774624784 0.0426541371138652
0.00110668726740024 0.140200601843938 0.00103189821235177 0.0427096917234562
0.00109346950367219 0.139246128371319 0.00102026503057316 0.0426220546943934
0.00109941825810941 0.139936443892698 0.00100941773930126 0.0426938103267655
0.0010492454272739 0.139516714514966 0.00100704070858871 0.0427283426053166
0.00103317912605636 0.13968921648447 0.00100258379287356 0.0427298614165567
0.00100933249365344 0.140101181015343 0.00100154127290653 0.0426439920119617
0.000952827452047815 0.14115021900541 0.00100056587232583 0.0426116185637888
0.000936021638954502 0.140311533791487 0.000997875064860908 0.0426778732327398
0.000943440724584972 0.139373832621119 0.000996497866361362 0.0426363367347595
0.000952034262406725 0.142024911174463 0.000986674364087681 0.0427351470400409
0.000945699223814184 0.139775794604739 0.00099139417898204 0.0425916695319793
0.000935902108292207 0.140024646737856 0.000980571795437129 0.042702153990831
0.000916204761905296 0.140582364880066 0.000980265707441986 0.0426394951311956
0.000912302539756293 0.140647081172409 0.00097601002115037 0.0427014794635276
0.000904007046442551 0.139677768090877 0.000971516036425069 0.0425915751134911
0.000843373012873822 0.140749569982392 0.000971409522185818 0.0426475724816331
0.000787493856439625 0.140045197402391 0.000983959502531497 0.0427541313832347
0.000745884626061107 0.140532230609197 0.000985794523590913 0.0427251798126852
0.000792526748876642 0.139983722922554 0.000973367534948564 0.0427218421172971
0.00124685960950907 0.139670117613235 0.000998097112978482 0.0428496929259136
0.00116507551059045 0.139303324299042 0.000988274807365441 0.0428327942514395
0.00116630787328796 0.139305930949801 0.000983704815769612 0.0427858438466627
0.00124853001846752 0.139618197944065 0.000978685783539598 0.0425409038294544
0.00130962363823658 0.139686704482152 0.000969672698834042 0.0427594238784037
0.00136682083669717 0.140230693053221 0.000966015043185083 0.0427013827716885
0.00140792911340016 0.140673214276205 0.000971009271229714 0.0426704430225531
0.00144009275677526 0.139733123447814 0.000964578893311571 0.0426649059700162
0.00143085374695564 0.141294838812801 0.00103386617025901 0.042715305598102
0.00142677111929767 0.13935341713574 0.00100316049232212 0.0426835521611045
0.00137780820854112 0.14058505294579 0.00100808971125926 0.0427220120178592
0.00134441448226125 0.140541906210714 0.000991823696727646 0.042499799828431
0.00124960197544162 0.139527701916193 0.000969732884880711 0.0426496763628862
0.00120967456617946 0.139775761558841 0.000958415391976187 0.042716686807395
0.00108471306324242 0.140277403386907 0.000952852619724011 0.0428029465764804
0.00100357848761697 0.139926161131201 0.000976245295946187 0.0428633123736983
0.000928501388475543 0.139769949393842 0.000964995012002338 0.0428631473413536
0.000876711578106791 0.139935159963896 0.000950725164597616 0.0428179812557767
0.000806669821028177 0.140599505336483 0.000941759222214421 0.0428430379666586
0.000762243973113896 0.138971290030848 0.000944376366246331 0.0427988012942662
0.000686715069290458 0.140355578041723 0.000970153221904149 0.0427205434087683
0.000625727584865993 0.14002654639477 0.000947952570400472 0.0427142748305564
0.000569436221473403 0.140670664672363 0.000944944290429848 0.0426242655600158
0.000616312487983141 0.13999599789978 0.00104492209425589 0.0426607673685275
0.000678011218077044 0.139881345441015 0.000997309242900881 0.0428879826995096
0.0007689258105727 0.14001327559387 0.00105854787347341 0.0427055108173095
0.000879143411594107 0.139475303399856 0.00104443113908357 0.0426969591033914
0.000982983018514334 0.140570454901423 0.00103750716235124 0.0426041722201138
0.00107305242793727 0.140399528570318 0.00103830587079623 0.0425380476613754
0.0011495320068966 0.139387014486437 0.00102309147749704 0.0425902530514871
0.00120831732334747 0.140535642758454 0.00100244423517124 0.0428014866352693
0.00124718223366705 0.139877699221205 0.0010609680813289 0.0426482932245311
0.00126805580854059 0.139614027429574 0.00101427269633598 0.0426079257821256
0.00127020172794495 0.139727199869138 0.00101262638071076 0.0426550806591518
0.0012557218994639 0.139446072833846 0.00101578384404561 0.0426123049629638
0.00121857391545674 0.139526089680308 0.00100562136778604 0.0425076090467364
0.00116759700589114 0.139183814765312 0.00101693910745207 0.042760807700482
0.00110213803908883 0.140240789929935 0.00100102870232415 0.0426315149589804
0.00187083873505663 0.139710320239391 0.000986971223291338 0.0426008864257098
0.00137539541794027 0.139828025492112 0.000976534372753812 0.0427355638987717
0.00111322772160817 0.140078470329407 0.000968980115594766 0.0428076507625949
0.000965324841977339 0.140318206110275 0.00101981878449228 0.0426499613768847
0.000798631923408292 0.139964858473078 0.000971882124272977 0.0427711175783255
0.000804343240396324 0.140113074623356 0.000955926968852511 0.0427769385406068
0.000725717492690194 0.13969114641883 0.000953387082198696 0.0426916376548241
0.000696681716194001 0.140146899948348 0.000957688607639979 0.0425906135195408
0.000677561387907416 0.138904034517913 0.000946188914228105 0.0427061658954972
0.000736019147277206 0.139539113920976 0.00099421739981516 0.0425644818082101
0.00143193127866695 0.13911503198538 0.000949741832980188 0.042777454728842
0.00125235407095672 0.1403541010392 0.00101053540258725 0.0427503022279403
0.00133196045845972 0.139313034124854 0.00100277597998078 0.042704554744379
0.00145008890628346 0.140289145345553 0.000985458033237675 0.0426881206281911
0.00156026611562665 0.140618116472675 0.000974606373796697 0.0428184139323188
0.00166492314154957 0.140410246334844 0.00100236600599923 0.0428399307042352
0.00175012047191501 0.140879797610593 0.00100380079706527 0.0428812834773178
0.00181151384908756 0.141612994310296 0.000990758037852435 0.042756866372793
0.0018469048161048 0.140734894080053 0.00100027008426649 0.0427662994976913
0.00185801910077581 0.141930265801626 0.000999105729906415 0.0426813849901585
0.00184475576195162 0.141873108134192 0.00103056595145417 0.0429478344347238
0.00181012980026812 0.142902360857706 0.00102864308278541 0.0428183394416544
0.00175255974973412 0.141496434922174 0.00101326745286941 0.0428991141480429
0.00167338258856347 0.143508742129316 0.00101352324545561 0.0429397334930931
0.00156613100957224 0.14202339645851 0.00100756617754274 0.0428308733912516
0.00144811979766437 0.142543440893797 0.00104889087123836 0.0427533979766444
0.00133231135237617 0.142071722887648 0.00103391452492085 0.0427984695462574
0.00118552601715487 0.145535442947589 0.0010195273834476 0.0427614952332112
0.00103787794534056 0.143099093862273 0.00100733360364236 0.0429461077963456
0.000897575169787797 0.147102001794973 0.000999340197415274 0.0427740373589668
0.000736983591756148 0.142896778249231 0.00098461955193521 0.0426989381190859
0.000665921930759724 0.142599200838651 0.000980760652692399 0.0427312104469533
0.000613083963049808 0.141430201960969 0.000974196245689662 0.0428684815923906
0.000594556523847849 0.142242175566862 0.000979701346703145 0.0427556511217017
0.000641713206928273 0.141187544987377 0.000972794438129831 0.0427056329409183
0.000681211375121863 0.142535354252414 0.000964581062793126 0.042773254373704
0.000776354150682986 0.141964679557264 0.000961481349895032 0.0428322756331917
0.000898293247514451 0.14300765495486 0.000959154062214981 0.042860067581948
0.00101911625126274 0.141005768844766 0.000956195617723372 0.0428212776046481
0.00114184271621302 0.142692946043946 0.000952341796529518 0.0428077314255242
0.00125064525165752 0.141518546878915 0.000949379749347706 0.0429721607530414
0.00134082995662429 0.143049208124356 0.000945510473082032 0.0428000161128907
0.00141270638361627 0.142100834051417 0.000940453450106462 0.0429101162265971
0.00146561939766819 0.144637493798778 0.000936451277612157 0.0428368479592985
0.00149740817400426 0.143353257598989 0.00093123394338547 0.0428308814487165
0.00150604783982884 0.14490438477821 0.000928345245615849 0.0427262392471945
0.00149172115539731 0.142277076021658 0.000924614444246647 0.0426453477302788
0.00145487209649713 0.14327611763013 0.000921268632685592 0.0427581104426528
0.00139350354121672 0.141892676132238 0.000937367993645897 0.0427957795108151
0.00131506491898945 0.143213635623506 0.000930871579741917 0.0427605233997191
0.00121879375758102 0.14244843382695 0.000933627473472474 0.0427443300599512
0.00110738570879387 0.145261352788935 0.000940732361448322 0.0426003728002265
0.00101011317819433 0.143346614124885 0.000935763323856231 0.0428475084335
0.000856048736074073 0.149188900774233 0.00093575206387291 0.0429499246873656
0.000714084578913372 0.148858296934088 0.000935594569005501 0.0428109952105905
0.000569490640137395 0.147791069636965 0.000932751934348311 0.0428784318638599
0.000428910561328486 0.144168366075578 0.000930363415288923 0.0428261522705084
0.000322469435519653 0.147711479599348 0.000927575041902297 0.0428458062006339
0.000302291695786264 0.144990162753108 0.000919059732886034 0.0428867039041023
0.000348728235878371 0.145440607656358 0.000918822853676978 0.0428804339201443
0.000489667806188146 0.143574514142972 0.000938339971633257 0.0427714430613623
0.000882663226601103 0.142754851979276 0.000926702692640844 0.042752673885582
0.000874152930855513 0.144480184527322 0.000917310243707346 0.0428495200544296
0.000987800005968997 0.14555179978161 0.000912413003633755 0.0426646822706427
0.00110982995834027 0.144847048853196 0.000915426138471401 0.0427023643997445
0.00122505972368338 0.143570083187889 0.000910096334687988 0.0426417107260791
0.00132556721934555 0.144515177062675 0.000900523400403383 0.0426544811668633
0.00140758639568361 0.144831640749957 0.000893214473799252 0.0427819122262531
0.00146959020121171 0.143737211646209 0.000887561319202509 0.042775989202629
0.00151154390560466 0.142220626509063 0.000880584579862508 0.042746042157721
0.00153160174885051 0.142009865737397 0.000873330399563331 0.042728763349339
0.00152925025612196 0.141777968677528 0.000947880560095529 0.0427504196741071
0.00150467347415209 0.141503137064212 0.000898951308433668 0.0427668289693619
0.0014555576227804 0.141165287321538 0.000890770733233449 0.0426883216829113
0.0013864776714129 0.142039181952166 0.000917879178045571 0.0427931234195833
0.00130108062802827 0.14247651559973 0.000909112689528872 0.0427632954373817
0.00120159076643286 0.142728256905205 0.000890990104338832 0.0426551234720279
0.00108997284789492 0.142898121934489 0.000884375571758223 0.0426368551754513
0.000969768866221975 0.141184974487673 0.000933832662420361 0.0426885718681158
0.000848232899561844 0.142994790589309 0.00097322302113344 0.0428291331307458
0.000745799701279261 0.141161175285401 0.000904474340869651 0.0428841074469197
0.000638971996166177 0.141248381775904 0.000901705616503136 0.0426738799670325
0.000560540078042083 0.142105512921288 0.000918455672031601 0.0426608275832573
0.000548365285191587 0.141110631565627 0.000918590882932779 0.0427726284553971
0.000584487057072076 0.141301639270598 0.000941055370482589 0.0426473223298972
0.000563735921921086 0.142003477827006 0.000981660315558771 0.0425876798558404
0.000592839625728404 0.142309117252987 0.000922603823889613 0.0426487547368905
0.000636574052332127 0.141934241138635 0.000923560593199385 0.04274071365706
0.000698387320181201 0.143063925232819 0.000921156701348222 0.0429957754450837
0.000782241383122614 0.142368118070544 0.000899458061518038 0.0427863335569071
0.000869193943000444 0.143382587167723 0.000887334918698719 0.0428184025830092
0.000944585799428421 0.14196858193226 0.000939323036491336 0.0429600924024753
0.00101004673165192 0.142829121061545 0.00089294596516831 0.0428706304302673
0.00106344281400888 0.141696798882218 0.000882316559393987 0.0426777691251659
0.00109998654170409 0.142516140132266 0.000914701067308998 0.04259823682912
0.0011195949006227 0.142634368933169 0.000887515854760313 0.0428461362240599
0.0011236792254201 0.142580894187638 0.000887981176890077 0.0428290931273557
0.00111330131474971 0.142069776270722 0.000877309751900258 0.0427379401295958
0.00108809805285941 0.141842268390944 0.00086944926661155 0.0428081272723008
0.00104967425258326 0.142526528203469 0.000904239212812982 0.0428772232677476
0.00100012455780947 0.141532470160506 0.000896155388497586 0.0427026953924524
0.000939901299387379 0.141371736918237 0.000907102302846554 0.0426490178909212
0.00086853412762687 0.141479727060606 0.000899212602268548 0.0428101171325577
0.000790552212100895 0.141142459701383 0.000884672238672637 0.0427609699247213
0.000707220876517842 0.142076916207637 0.000875591522136858 0.0427053888882127
0.000628250075733849 0.141606024783519 0.000878293110369168 0.0428144709921253
0.000587749577806202 0.144220503451866 0.000876275664784424 0.0429195811391582
0.000593869765147814 0.141880617621813 0.000871910389720778 0.0428693551509516
0.000602052174796018 0.146335846179081 0.00086400000636941 0.0428547906546608
0.000606719252516565 0.14262326346967 0.000859600080006381 0.0428124239718841
0.000613511439877437 0.146422652528635 0.000874852067207372 0.0427050110118215
0.00061119829425061 0.1430087639541 0.000863285622680496 0.0429023181860798
0.000597823788055282 0.145846405525563 0.000851243572495089 0.0428555582672262
0.000592391359638875 0.142866598322265 0.000848538055157794 0.0427092277173243
0.000582774548933557 0.141298319811484 0.000845423637919003 0.0426824827479014
0.000591359578412645 0.142366633600621 0.000839139172023356 0.0428333305792942
0.000624769689154201 0.140346881365854 0.000836122639235267 0.04260985393841
0.000664676903922954 0.140662764280682 0.00083449369677421 0.0426979621060489
0.000700853798790525 0.139854387260775 0.000842569837618204 0.0427362935215149
0.000730596985973366 0.140085276885355 0.000837101309711351 0.0429187249655714
0.000753354027440522 0.139582241008458 0.000832090528420017 0.0428314492607276
0.000766870176182522 0.138897993958203 0.00082906934216812 0.0426693472720981
0.000770385920889557 0.139055988784499 0.000823617213756529 0.0427577917065327
0.000764161572933858 0.139207743674121 0.000825859816494105 0.042753700148822
0.000748605599710171 0.139818803825281 0.000816854173061051 0.0426441839543419
0.000724546729361319 0.139815653142163 0.000809634871088248 0.0428226014533827
0.000692841533405024 0.141271249281715 0.000804983701856774 0.0429435251444854
0.000654110072714517 0.141885137097299 0.000808096582969104 0.0428247430476086
0.0006094538906159 0.139454295691735 0.000801149017846401 0.0427075940901093
0.000563296583101075 0.141895185211824 0.000797028999033178 0.0425119959795056
0.00053690483070593 0.14009332537417 0.000795452616393692 0.0427003310466915
0.000604968559951493 0.14075205145282 0.000811523610159704 0.0428660039535403
0.000917725773801488 0.139170961326627 0.00082930177859641 0.0428225490349065
0.000946415340653498 0.140075656563121 0.000817092280787132 0.0428258802897062
0.000873990077965303 0.141454072784715 0.000807668146798199 0.0427656075694156
0.000895106419462943 0.139829696739735 0.000806047063981486 0.0428704427300232
0.000898775003512715 0.143418754751858 0.000813061144531127 0.0428679543402463
0.00090601112138495 0.142733745016503 0.000806458128228677 0.0429393356452682
0.000909307671346584 0.147102847839252 0.000802848013310886 0.0428727405200996
0.000897919190094975 0.142634374298371 0.000821474048336124 0.0428161498715318
0.000895285102071889 0.143459835825615 0.000815508254770106 0.0427565677249649
0.000846358561928627 0.143303064902223 0.000811221515038082 0.0427266780547135
0.000806735066837976 0.141886607876433 0.00087492710248733 0.0427695169671062
0.000804863346645533 0.139954127818428 0.000870915779747365 0.0426040034092804
0.000788612142742802 0.141914725096183 0.000866687316895515 0.0426956458153073
0.00078053066644126 0.141240543233904 0.000861501104659934 0.0427977713530209
0.000762335812892099 0.142600018327024 0.000856510894572492 0.0428196413581644
0.000734996223282027 0.141604179194082 0.000869164742443474 0.0425919264922706
0.000699648213230097 0.144681118924191 0.000860568876349636 0.0428054922741978
0.000657145610414001 0.14228648549911 0.000849028218123257 0.0426890879756955
0.000609561131003444 0.141080090793391 0.000843695227350565 0.0427424183972692
0.000558133336484607 0.141855621446998 0.000838877432168544 0.0428730924875472
0.000504688302868831 0.144054089821824 0.000834994615874956 0.0428859266331058
0.000457165714456141 0.141875473943195 0.000862224447624285 0.0427909868628312
0.000563107910462662 0.143824715020982 0.000850910994939053 0.0426784185957696
0.00149342288291937 0.143899690399478 0.000836789577243703 0.0427597005008022
0.00113398455967498 0.142210153596509 0.000827838030493583 0.042804625393739
0.00110460447741405 0.142430221695129 0.000824506718629734 0.0427348813728306
0.00121905446659415 0.140349173702366 0.000817974350724552 0.0427525721872204
0.00121268668373816 0.141181485922903 0.000820375313526496 0.0427250967321921
0.00124591661771675 0.144088112872828 0.000820009730648163 0.0426707707128074
0.00127958607143175 0.142060214873684 0.000809676441283532 0.0426242863324763
0.0012972712722429 0.147088050111317 0.000834052545251294 0.0427195968808618
0.00129924696797216 0.142094873857623 0.00082386193105673 0.0427351848974006
0.00129329275721738 0.144745872334039 0.000814098883753362 0.04262014160771
0.00155051351934332 0.142934456678803 0.000812415672422334 0.0429977396969661
0.00136943983069228 0.14400831472434 0.000809362883005145 0.042756593095939
0.00123842752515236 0.142779779606827 0.000822923386355989 0.0428471732386686
0.00112978914358441 0.140853874853153 0.00081422886109376 0.0427583217992732
0.00102558892921682 0.14109595244757 0.000820773737513306 0.0427428328524194
0.000957842550277965 0.140643043958661 0.00082229774220383 0.0425476402058441
0.00101681015101588 0.140980520100206 0.000814639246301048 0.0427947922327495
0.00093321461033044 0.14123797280072 0.00080761733982096 0.0427266517063856
0.000872669578365581 0.141725847966422 0.000806565616420918 0.0427191795862793
0.0008525956466049 0.142054993855633 0.000861374701150641 0.0426353615342763
0.00080593903073841 0.141513718647256 0.000844727313706067 0.0426527561649803
0.000782577695218015 0.14433542576324 0.000823995612577515 0.0426572104576321
0.000719899159644389 0.142112571682858 0.000815098365666667 0.0429168178508781
0.000733569751735763 0.14439022056817 0.000813780330598931 0.0428309601976772
0.000834887902796058 0.141485615412153 0.000851073803071626 0.0426610951923936
0.000949254848143888 0.143510128179186 0.000822721394997265 0.0426341218626355
0.00119561784538479 0.140310051727781 0.000809797546868124 0.0425970070518849
0.00126619240156186 0.144949476701403 0.000805254625982156 0.0426516599935508
0.00130051822431847 0.141456989852752 0.000817031742428609 0.0427355698664885
0.00133919322711621 0.14602383010157 0.000807274555035134 0.0426796097655523
0.00137372478736416 0.141316779825358 0.000796517121198805 0.0426534944456306
0.00138160577769667 0.142458709811235 0.00078778687483803 0.0426339797760289
0.00137022434172062 0.141801151451184 0.000782255875957537 0.042727016201846
0.00134304488835504 0.141960312901135 0.000819694311708019 0.0427758124649557
0.00129818610071639 0.14071328554035 0.00079492579593066 0.0427186191602977
0.00123522798650315 0.140567052394329 0.000785143365966832 0.0427339699011949
0.00115209277334065 0.141563365199064 0.000875968860592583 0.0426728612616747
0.00105750697288918 0.141046686968619 0.000832418669569851 0.042814031980924
0.000958276914951336 0.139129627306639 0.000820218704128128 0.0427199410088535
0.0008671255169393 0.141363766485088 0.000816331547054468 0.0428004524253651
0.000753460411870118 0.140209160709296 0.000806705539935554 0.0426882831198881
0.00063629835421576 0.140481798080226 0.000800416399701983 0.0426697837005563
0.00053559979921732 0.140065429776424 0.000804128280588375 0.0424550360968208
0.000548104189697822 0.141605306505589 0.000794005920109644 0.0427003998141885
0.00116949443255734 0.141672042257141 0.000780939832500585 0.0426852643279076
0.000897096809250559 0.140061563334356 0.000841369666875987 0.0427969383959665
0.000770800008676248 0.143032045111145 0.000799219167288327 0.0427162275316642
0.000767659316615553 0.141340916208799 0.000798874953777486 0.0426950249621614
0.000950755333167287 0.140416562665129 0.000797595203434386 0.0427548676545452
0.00155791080086283 0.14162334266546 0.000784269481183557 0.0427915987743484
0.00141601123118129 0.139663396355176 0.000783604798819648 0.0427040770922305
0.00151841354087421 0.141620051097971 0.000777661086577552 0.0428733930349622
0.00164980420242407 0.139391796511543 0.000833871011750302 0.0428688445149267
0.00175918862590365 0.142688810899821 0.000806745809768348 0.0428690735896966
0.00184371042083606 0.141856478570165 0.000802130584858513 0.0427138088246731
0.00189863937865275 0.14043682062504 0.000796821731317184 0.0427424234227151
0.0019244182971322 0.143079561477455 0.000784692647691297 0.0426827043366654
0.00192267047476139 0.139539829461253 0.000776058223480248 0.0425747931450724


==> PyTorch_time_CBCL.txt <==
x1 y1
0.000000e+00 8.645564e-01
5.025126e-02 7.894146e-01
1.005025e-01 5.904710e-01
1.507538e-01 4.483400e-01
2.010050e-01 3.631236e-01
2.512563e-01 3.172764e-01
3.015075e-01 2.887562e-01
3.517588e-01 2.687428e-01
4.020101e-01 2.558796e-01
4.522613e-01 2.456968e-01
5.025126e-01 2.362192e-01
5.527638e-01 2.262889e-01
6.030151e-01 2.168396e-01
6.532663e-01 2.081370e-01
7.035176e-01 2.007805e-01
7.537688e-01 1.953857e-01
8.040201e-01 1.912257e-01
8.542714e-01 1.874264e-01
9.045226e-01 1.845638e-01
9.547739e-01 1.819311e-01
1.005025e+00 1.796741e-01
1.055276e+00 1.783166e-01
1.105528e+00 1.770671e-01
1.155779e+00 1.769881e-01
1.206030e+00 1.751019e-01
1.256281e+00 1.729644e-01
1.306533e+00 1.716178e-01
1.356784e+00 1.710602e-01
1.407035e+00 1.697213e-01
1.457286e+00 1.694373e-01
1.507538e+00 1.683563e-01
1.557789e+00 1.675198e-01
1.608040e+00 1.673410e-01
1.658291e+00 1.668311e-01
1.708543e+00 1.666329e-01
1.758794e+00 1.673106e-01
1.809045e+00 1.654244e-01
1.859296e+00 1.644610e-01
1.909548e+00 1.639418e-01
1.959799e+00 1.632006e-01
2.010050e+00 1.632039e-01
2.060302e+00 1.629306e-01
2.110553e+00 1.619270e-01
2.160804e+00 1.613904e-01
2.211055e+00 1.613480e-01
2.261307e+00 1.617121e-01
2.311558e+00 1.622223e-01
2.361809e+00 1.615903e-01
2.412060e+00 1.610426e-01
2.462312e+00 1.615970e-01
2.512563e+00 1.606414e-01
2.562814e+00 1.602150e-01
2.613065e+00 1.600337e-01
2.663317e+00 1.602635e-01
2.713568e+00 1.599378e-01
2.763819e+00 1.597200e-01
2.814070e+00 1.594226e-01
2.864322e+00 1.595377e-01
2.914573e+00 1.595252e-01
2.964824e+00 1.598990e-01
3.015075e+00 1.601008e-01
3.065327e+00 1.595059e-01
3.115578e+00 1.595341e-01
3.165829e+00 1.594096e-01
3.216080e+00 1.593603e-01
3.266332e+00 1.595594e-01
3.316583e+00 1.591403e-01
3.366834e+00 1.592109e-01
3.417085e+00 1.591928e-01
3.467337e+00 1.589848e-01
3.517588e+00 1.596965e-01
3.567839e+00 1.591267e-01
3.618090e+00 1.587677e-01
3.668342e+00 1.587500e-01
3.718593e+00 1.589516e-01
3.768844e+00 1.589870e-01
3.819095e+00 1.587576e-01
3.869347e+00 1.592032e-01
3.919598e+00 1.589564e-01
3.969849e+00 1.589663e-01
4.020101e+00 1.595098e-01
4.070352e+00 1.593294e-01
4.120603e+00 1.589191e-01
4.170854e+00 1.588510e-01
4.221106e+00 1.589738e-01
4.271357e+00 1.590785e-01
4.321608e+00 1.590251e-01
4.371859e+00 1.585814e-01
4.422111e+00 1.587280e-01
4.472362e+00 1.589559e-01
4.522613e+00 1.585078e-01
4.572864e+00 1.584635e-01
4.623116e+00 1.587975e-01
4.673367e+00 1.591384e-01
4.723618e+00 1.590304e-01
4.773869e+00 1.588363e-01
4.824121e+00 1.589754e-01
4.874372e+00 1.589925e-01
4.924623e+00 1.588371e-01
4.974874e+00 1.587816e-01
5.025126e+00 1.588288e-01
5.075377e+00 1.587271e-01
5.125628e+00 1.587542e-01
5.175879e+00 1.588047e-01
5.226131e+00 1.588502e-01
5.276382e+00 1.589906e-01
5.326633e+00 1.587758e-01
5.376884e+00 1.585973e-01
5.427136e+00 1.585605e-01
5.477387e+00 1.585413e-01
5.527638e+00 1.585216e-01
5.577889e+00 1.586832e-01
5.628141e+00 1.586860e-01
5.678392e+00 1.585838e-01
5.728643e+00 1.586040e-01
5.778894e+00 1.586159e-01
5.829146e+00 1.585657e-01
5.879397e+00 1.585097e-01
5.929648e+00 1.584853e-01
5.979899e+00 1.584352e-01
6.030151e+00 1.586121e-01
6.080402e+00 1.587314e-01
6.130653e+00 1.586537e-01
6.180905e+00 1.588267e-01
6.231156e+00 1.590691e-01
6.281407e+00 1.589092e-01
6.331658e+00 1.589539e-01
6.381910e+00 1.589328e-01
6.432161e+00 1.585550e-01
6.482412e+00 1.584612e-01
6.532663e+00 1.583713e-01
6.582915e+00 1.582543e-01
6.633166e+00 1.583393e-01
6.683417e+00 1.585339e-01
6.733668e+00 1.588365e-01
6.783920e+00 1.587377e-01
6.834171e+00 1.584472e-01
6.884422e+00 1.583592e-01
6.934673e+00 1.584380e-01
6.984925e+00 1.587085e-01
7.035176e+00 1.586455e-01
7.085427e+00 1.584051e-01
7.135678e+00 1.584759e-01
7.185930e+00 1.585742e-01
7.236181e+00 1.587932e-01
7.286432e+00 1.586214e-01
7.336683e+00 1.586521e-01
7.386935e+00 1.591469e-01
7.437186e+00 1.592049e-01
7.487437e+00 1.588987e-01
7.537688e+00 1.586132e-01
7.587940e+00 1.583512e-01
7.638191e+00 1.583642e-01
7.688442e+00 1.585613e-01
7.738693e+00 1.586764e-01
7.788945e+00 1.585617e-01
7.839196e+00 1.585895e-01
7.889447e+00 1.586506e-01
7.939698e+00 1.584374e-01
7.989950e+00 1.585480e-01
8.040201e+00 1.586300e-01
8.090452e+00 1.583600e-01
8.140704e+00 1.584146e-01
8.190955e+00 1.587367e-01
8.241206e+00 1.586728e-01
8.291457e+00 1.586971e-01
8.341709e+00 1.585767e-01
8.391960e+00 1.587522e-01
8.442211e+00 1.585594e-01
8.492462e+00 1.584192e-01
8.542714e+00 1.583168e-01
8.592965e+00 1.583320e-01
8.643216e+00 1.582700e-01
8.693467e+00 1.583565e-01
8.743719e+00 1.585658e-01
8.793970e+00 1.586720e-01
8.844221e+00 1.591682e-01
8.894472e+00 1.590875e-01
8.944724e+00 1.585765e-01
8.994975e+00 1.586001e-01
9.045226e+00 1.584394e-01
9.095477e+00 1.582530e-01
9.145729e+00 1.583164e-01
9.195980e+00 1.582922e-01
9.246231e+00 1.582620e-01
9.296482e+00 1.585013e-01
9.346734e+00 1.587503e-01
9.396985e+00 1.584980e-01
9.447236e+00 1.585851e-01
9.497487e+00 1.586813e-01
9.547739e+00 1.585212e-01
9.597990e+00 1.583605e-01
9.648241e+00 1.584349e-01
9.698492e+00 1.586625e-01
9.748744e+00 1.584771e-01
9.798995e+00 1.586138e-01
9.849246e+00 1.587161e-01
9.899497e+00 1.583015e-01
9.949749e+00 1.583384e-01
1.000000e+01 1.584135e-01


==> PyTorch_time_MNIST.txt <==
x1 y1
0.000000e+00 9.759792e-01
5.025126e-02 9.164485e-01
1.005025e-01 8.493974e-01
1.507538e-01 7.825566e-01
2.010050e-01 7.256409e-01
2.512563e-01 6.841228e-01
3.015075e-01 6.549815e-01
3.517588e-01 6.286518e-01
4.020101e-01 6.029785e-01
4.522613e-01 5.785332e-01
5.025126e-01 5.536875e-01
5.527638e-01 5.316826e-01
6.030151e-01 5.110351e-01
6.532663e-01 4.932566e-01
7.035176e-01 4.769995e-01
7.537688e-01 4.642182e-01
8.040201e-01 4.523361e-01
8.542714e-01 4.409717e-01
9.045226e-01 4.293474e-01
9.547739e-01 4.177202e-01
1.005025e+00 4.061940e-01
1.055276e+00 3.972197e-01
1.105528e+00 3.887188e-01
1.155779e+00 3.800417e-01
1.206030e+00 3.709822e-01
1.256281e+00 3.619516e-01
1.306533e+00 3.527884e-01
1.356784e+00 3.444513e-01
1.407035e+00 3.356194e-01
1.457286e+00 3.265086e-01
1.507538e+00 3.179134e-01
1.557789e+00 3.099764e-01
1.608040e+00 3.028676e-01
1.658291e+00 2.962557e-01
1.708543e+00 2.909099e-01
1.758794e+00 2.864373e-01
1.809045e+00 2.831630e-01
1.859296e+00 2.802162e-01
1.909548e+00 2.766990e-01
1.959799e+00 2.728653e-01
2.010050e+00 2.689853e-01
2.060302e+00 2.652038e-01
2.110553e+00 2.618822e-01
2.160804e+00 2.582751e-01
2.211055e+00 2.551160e-01
2.261307e+00 2.519003e-01
2.311558e+00 2.488359e-01
2.361809e+00 2.463404e-01
2.412060e+00 2.436659e-01
2.462312e+00 2.409908e-01
2.512563e+00 2.385049e-01
2.562814e+00 2.360469e-01
2.613065e+00 2.335012e-01
2.663317e+00 2.310669e-01
2.713568e+00 2.292519e-01
2.763819e+00 2.280093e-01
2.814070e+00 2.271371e-01
2.864322e+00 2.262795e-01
2.914573e+00 2.255026e-01
2.964824e+00 2.245301e-01
3.015075e+00 2.232321e-01
3.065327e+00 2.216687e-01
3.115578e+00 2.200846e-01
3.165829e+00 2.185693e-01
3.216080e+00 2.171870e-01
3.266332e+00 2.160263e-01
3.316583e+00 2.151467e-01
3.366834e+00 2.143868e-01
3.417085e+00 2.135540e-01
3.467337e+00 2.127080e-01
3.517588e+00 2.118700e-01
3.567839e+00 2.109652e-01
3.618090e+00 2.101970e-01
3.668342e+00 2.093864e-01
3.718593e+00 2.087292e-01
3.768844e+00 2.080937e-01
3.819095e+00 2.075382e-01
3.869347e+00 2.070154e-01
3.919598e+00 2.064520e-01
3.969849e+00 2.058927e-01
4.020101e+00 2.052433e-01
4.070352e+00 2.046477e-01
4.120603e+00 2.041299e-01
4.170854e+00 2.037142e-01
4.221106e+00 2.033086e-01
4.271357e+00 2.029699e-01
4.321608e+00 2.026090e-01
4.371859e+00 2.021303e-01
4.422111e+00 2.016348e-01
4.472362e+00 2.012001e-01
4.522613e+00 2.008031e-01
4.572864e+00 2.003315e-01
4.623116e+00 1.999522e-01
4.673367e+00 1.996128e-01
4.723618e+00 1.993481e-01
4.773869e+00 1.991482e-01
4.824121e+00 1.990180e-01
4.874372e+00 1.988265e-01
4.924623e+00 1.985458e-01
4.974874e+00 1.983168e-01
5.025126e+00 1.980635e-01
5.075377e+00 1.978088e-01
5.125628e+00 1.975268e-01
5.175879e+00 1.972409e-01
5.226131e+00 1.969747e-01
5.276382e+00 1.967844e-01
5.326633e+00 1.965864e-01
5.376884e+00 1.963508e-01
5.427136e+00 1.961151e-01
5.477387e+00 1.958903e-01
5.527638e+00 1.956981e-01
5.577889e+00 1.955012e-01
5.628141e+00 1.952838e-01
5.678392e+00 1.951524e-01
5.728643e+00 1.950485e-01
5.778894e+00 1.948876e-01
5.829146e+00 1.947410e-01
5.879397e+00 1.945904e-01
5.929648e+00 1.944727e-01
5.979899e+00 1.943235e-01
6.030151e+00 1.942275e-01
6.080402e+00 1.940916e-01
6.130653e+00 1.938534e-01
6.180905e+00 1.936652e-01
6.231156e+00 1.935180e-01
6.281407e+00 1.933690e-01
6.331658e+00 1.932035e-01
6.381910e+00 1.930887e-01
6.432161e+00 1.929274e-01
6.482412e+00 1.927653e-01
6.532663e+00 1.926017e-01
6.582915e+00 1.924072e-01
6.633166e+00 1.922651e-01
6.683417e+00 1.921422e-01
6.733668e+00 1.920813e-01
6.783920e+00 1.919530e-01
6.834171e+00 1.918378e-01
6.884422e+00 1.917831e-01
6.934673e+00 1.916691e-01
6.984925e+00 1.915498e-01
7.035176e+00 1.914712e-01
7.085427e+00 1.913304e-01
7.135678e+00 1.912111e-01
7.185930e+00 1.910813e-01
7.236181e+00 1.909588e-01
7.286432e+00 1.908012e-01
7.336683e+00 1.906604e-01
7.386935e+00 1.906352e-01
7.437186e+00 1.905346e-01
7.487437e+00 1.903440e-01
7.537688e+00 1.902290e-01
7.587940e+00 1.901551e-01
7.638191e+00 1.900830e-01
7.688442e+00 1.900113e-01
7.738693e+00 1.899525e-01
7.788945e+00 1.898810e-01
7.839196e+00 1.898470e-01
7.889447e+00 1.897879e-01
7.939698e+00 1.897352e-01
7.989950e+00 1.897220e-01
8.040201e+00 1.896384e-01
8.090452e+00 1.896093e-01
8.140704e+00 1.895439e-01
8.190955e+00 1.894272e-01
8.241206e+00 1.893477e-01
8.291457e+00 1.893190e-01
8.341709e+00 1.892589e-01
8.391960e+00 1.891831e-01
8.442211e+00 1.891477e-01
8.492462e+00 1.890897e-01
8.542714e+00 1.891213e-01
8.592965e+00 1.890881e-01
8.643216e+00 1.889584e-01
8.693467e+00 1.888827e-01
8.743719e+00 1.888310e-01
8.793970e+00 1.888026e-01
8.844221e+00 1.887511e-01
8.894472e+00 1.887633e-01
8.944724e+00 1.887302e-01
8.994975e+00 1.886484e-01
9.045226e+00 1.885790e-01
9.095477e+00 1.885194e-01
9.145729e+00 1.884384e-01
9.195980e+00 1.883756e-01
9.246231e+00 1.884253e-01
9.296482e+00 1.882863e-01
9.346734e+00 1.882001e-01
9.396985e+00 1.882469e-01
9.447236e+00 1.881309e-01
9.497487e+00 1.881254e-01
9.547739e+00 1.880056e-01
9.597990e+00 1.879967e-01
9.648241e+00 1.879508e-01
9.698492e+00 1.879400e-01
9.748744e+00 1.878864e-01
9.798995e+00 1.878395e-01
9.849246e+00 1.878016e-01
9.899497e+00 1.877722e-01
9.949749e+00 1.877561e-01
1.000000e+01 1.877481e-01


==> froresults.txt <==
y1 y2 y3 y4
0.385727346234529 0.464177133335591 0.390005219511397 0.384771439511366
0.385727941638814 0.464178109381357 0.390005886502781 0.384771453425436
0.351714536101042 0.452732373576484 0.369286116402921 0.384510261460153
0.329180649431325 0.48882687047684 0.357369563051684 0.383888942648081
0.311754554602168 0.632897032505528 0.349680068071389 0.395378093052222
0.296295613462231 0.675275836836437 0.344124739172855 0.406168752316728
0.280590706558881 0.700622446482035 0.338710977272101 0.404731772928399
0.264896722624383 0.702662241373018 0.33438433398626 0.397812843924601
0.247722476097596 0.70962351083556 0.330224612922682 0.392324457945945
0.229880254718785 0.703946182334395 0.326535431898756 0.384454516775851
0.211513077938542 0.700477076084511 0.322690058870635 0.374682272662031
0.193309280752055 0.701701586119497 0.319581533352433 0.363568488204585
0.176321454749386 0.701007755599586 0.315771169000221 0.35561118953007
0.159343787565447 0.705674613119609 0.312609766849977 0.345916603157216
0.142374177993833 0.704325976103599 0.30914513572323 0.336994677850462
0.126753675659215 0.705561772254096 0.305768104615698 0.330561537817033
0.111041393665237 0.699393837925713 0.301949870842356 0.322365977261597
0.0965624445174195 0.690913707968663 0.298460836331102 0.313728846282624
0.0840061833149655 0.683411526393649 0.294827882997728 0.307494672028041
0.0725069899697276 0.670026893259375 0.291065403059432 0.29936231667615
0.0629926158255581 0.664819885673941 0.287230656952403 0.291899647326513
0.0551454336142232 0.643186365750033 0.283529268883976 0.284681318987411
0.0486116632430898 0.651063687665287 0.279475282504191 0.277489673498578
0.0427746575416953 0.621644112729039 0.275515528884071 0.268413902452286
0.0380707014857456 0.615720987287636 0.271519233999249 0.256994797422791
0.0341492741624663 0.616935684161412 0.267345089279083 0.248669064828082
0.030626523005898 0.601872091450057 0.263060415465041 0.241044001052197
0.0277529977280896 0.591840009967444 0.25875781629754 0.22924596104443
0.0252684306925554 0.585058072997583 0.254631067798272 0.215937325637047
0.023163096213785 0.580096710374842 0.25022304506148 0.203180330222759
0.0213546636156485 0.564983691167871 0.246130870021724 0.192806991490936
0.0197928373273015 0.564743871478393 0.241644416186356 0.183487222658932
0.0184184802173894 0.565399426997933 0.237448613823274 0.175313255580745
0.0172203169348565 0.559600428729785 0.233072380423716 0.165487864195288
0.0161730149310345 0.556576194561659 0.229110208477613 0.156983681580001
0.0152218022535578 0.549792231322286 0.225094680489534 0.150223331528874
0.0143926461162339 0.541720299404595 0.221092436104674 0.140160842327418
0.0136395811789006 0.547647319498265 0.217174344450584 0.130906922255365
0.0129404620562244 0.548524648678705 0.21353034704435 0.122932411801527
0.0123355617043535 0.53427311356391 0.209610358308202 0.112930042399543
0.0117903222539055 0.535732565851843 0.205728517232468 0.104095744518412
0.0113016549190771 0.531118063113447 0.201771289821984 0.0964291102227317
0.0108399294534143 0.525385502299111 0.198056529084053 0.0908406700195263
0.0104332148351791 0.534851768014731 0.194203459806455 0.088335941025708
0.0100515730699968 0.52293864532222 0.190622767763424 0.085605857924714
0.00972035487081218 0.515662894602172 0.187071549408776 0.085299153486326
0.00938489583510607 0.510350887559616 0.183828741508809 0.0840098878519474
0.00908490611130383 0.512963571092048 0.18041149906531 0.0833845640806995
0.00881178777682009 0.499786986636323 0.177140980842662 0.0816699142727566
0.00855643937708987 0.487790348750714 0.173980818459522 0.0796623262942421
0.00831686626496871 0.4866464313256 0.170879942420169 0.078794125355481
0.00809419529938379 0.47629050761069 0.167856346772609 0.075693020622161
0.00788248055699834 0.47043006143925 0.165137534719995 0.0746033743639713
0.00768266040661748 0.465893061975937 0.162222850524752 0.0726517850656501
0.00749374591055972 0.465657678893367 0.159243138098678 0.0688599925401093
0.00731184822282542 0.459322639842761 0.156464169437621 0.0657494344309576
0.00714068300326923 0.454404565021858 0.15383590028725 0.0593363742715965
0.00697427474111764 0.452272277188888 0.151223317841177 0.0559682944780938
0.00681603021075751 0.44970755188722 0.148643480073804 0.0537505654666247
0.00666158640901462 0.445887561297963 0.146313287890756 0.052424758839264
0.00651281273860454 0.449548213115634 0.143920555892542 0.0506833180574412
0.00637340603888774 0.442535912741054 0.141852874706752 0.0482433182118223
0.00623275911361219 0.439567565939018 0.139421096439719 0.0466008572329569
0.00610001316786009 0.436119705848325 0.137543046571739 0.0433162837960861
0.00596924242764713 0.434382676852148 0.135248474642532 0.0419392243842972
0.00584405076944445 0.432965553024809 0.132744535035199 0.038846120101515
0.00572189443614016 0.429656195624433 0.130828845110691 0.0341279449696055
0.00560266544087743 0.432491300735159 0.128688476814851 0.0295496841232507
0.00548737355495252 0.425303286701155 0.126526464153827 0.023986509556391
0.00537335164764767 0.424386049111247 0.124556960912281 0.021086465760446
0.00526405751572742 0.42300169226545 0.122544738650028 0.018976206924234
0.0051570245533407 0.420838933123664 0.12073748106549 0.0153234411130666
0.00505172401055827 0.41760214980853 0.11887687384954 0.0128427991616389
0.00494988322104413 0.415293280678982 0.116893567867277 0.0101691746647678
0.00485014587065909 0.414937346630497 0.115140988394882 0.00581047570224615
0.00475290783981633 0.40804617848925 0.11335050307786 0.00298764201480367
0.00465700726311222 0.407663114036842 0.111719176418484 0.00173042600351421
0.00456488288214127 0.405368463437268 0.110148059485256 0.000399422646284543
0.00447328503100768 0.394748568400192 0.108565168832465 9.26756888881033e-05
0.00438441469501109 0.389635001290478 0.107024679386266 4.33821620058328e-05
0.00429778502188908 0.38614294104987 0.105497985730368 2.73562752423837e-05
0.00421332026180805 0.383856196801985 0.104039826498825 2.23418200847391e-05
0.0041297075098314 0.377087203677103 0.102622674214435 6.89327197348596e-06
0.00404866977885745 0.37871993973 0.10128189832738 6.89315881541981e-06
0.00396942035248309 0.378161441529876 0.0998520784249617 6.8930479826363e-06
0.00389132330929623 0.373086013389353 0.0986026702167837 6.89293715792933e-06
0.00381525852829971 0.371040265745664 0.0971658733158023 6.89282634096704e-06
0.003741437142715 0.370510004275239 0.0957926048005604 6.89272341890113e-06
0.00366851152452054 0.367261248016124 0.0948200154433402 6.89261261766491e-06
0.00359707455565276 0.365083143594851 0.0935231072768244 6.89250182426204e-06
0.00352735508992343 0.36293220313373 0.092421748424501 6.89239103886488e-06
0.00345908577956457 0.363868117499535 0.0914145959855179 6.89228026131308e-06
0.00339249453723113 0.362811367770127 0.0902615205988796 6.89216949160107e-06
0.00332689671009857 0.361387073070562 0.0892271222686774 6.89205872990299e-06
0.00326265657810836 0.360859841621166 0.0881163247726876 6.89194797604628e-06
0.00320073820275434 0.360979460323698 0.0870988457730789 6.89183723009343e-06
0.00313873121332023 0.360134013344172 0.0861188359858082 6.89172649200933e-06
0.0030788321534816 0.358850901677909 0.0850503013653342 6.89161576207323e-06
0.00302026339287703 0.360150188103222 0.0840864884867121 6.89150503998054e-06
0.00296231092801928 0.359752404742333 0.0831456978925356 6.89139432571706e-06
0.00290627656621803 0.359130451901027 0.082216628440014 6.89128361933377e-06
0.00285075938233929 0.358730030008346 0.0813218710910414 6.89117292095098e-06
0.00279670207170109 0.35796167342839 0.0804890845195922 6.89106223048281e-06
0.00274375270145546 0.358065192726509 0.0796692357592665 6.89095154788997e-06
0.0026920240456253 0.358493429985158 0.0788291760029382 6.89084087315585e-06
0.00264110864673304 0.357119781698105 0.0780365387599231 6.89073020638151e-06
0.00259118284812124 0.357347983823608 0.0773469074099805 6.89061954759647e-06
0.00254244569492145 0.358626907898715 0.0765840748943307 6.89050889664115e-06
0.00249468974635818 0.358219956537892 0.0759215794097417 6.89039825356284e-06
0.00244791379892091 0.356630449647264 0.0752183675346728 6.89028761840444e-06
0.00240209017910321 0.356985216886353 0.0745561709566967 6.89017699120189e-06
0.00235712522914605 0.357085734483592 0.0739239684191166 6.89006637194889e-06
0.00231330876929176 0.356242144698289 0.0733081696254067 6.88995576047847e-06
0.00227005019529928 0.355643483689974 0.0726673703144345 6.88984515694015e-06
0.00222787227844255 0.355997474165859 0.0720802687364336 6.8897345613856e-06
0.00218667541815869 0.356737633117941 0.0714585101196316 6.88962397357873e-06
0.00214614846605607 0.35654093443104 0.0708775405038811 6.88951339376872e-06
0.00210613864506137 0.355673549046655 0.0703078337002557 6.88940282197567e-06
0.00206736270858647 0.355854767030284 0.0697762187688887 6.88929225786997e-06
0.00202908453880117 0.356194535346286 0.0691800391358835 6.88918170180383e-06
0.00199178533443532 0.355695218006767 0.0686311203158307 6.88907115358419e-06
0.00195496793971734 0.354964140457369 0.068112870182758 6.8889606132693e-06
0.00191926590247705 0.355210850842514 0.0676026398777949 6.88885008073719e-06
0.00188386559971382 0.355342615859904 0.0671011926603602 6.88873955635272e-06
0.00184949857967615 0.356096009685037 0.066571365154693 6.88862903965054e-06
0.00181553900466825 0.355268383915034 0.0661553876748246 6.88851853099536e-06
0.00178248448573461 0.355596220137217 0.0656432425315691 6.8884080301383e-06
0.00174990979438968 0.354959269420476 0.0652049763314828 6.88829753726341e-06
0.00171800040370806 0.354196894411997 0.0647431015693895 6.88818705230157e-06
0.00168681369695033 0.353335848673464 0.0643083366012966 6.88807657506266e-06
0.00165604353782636 0.353672883362452 0.0638260501831744 6.88796610577439e-06
0.00162617414654436 0.353811925419123 0.0633960531279514 6.88785564440149e-06
0.00159650346676373 0.354132779933455 0.0630099586759265 6.88774519100667e-06
0.00156787115498138 0.354471332820064 0.0625393806155189 6.88763474533185e-06
0.00153925664287399 0.354321710900964 0.0621473141863583 6.88752430768469e-06
0.00151133104492943 0.35424469332371 0.0617161105047214 6.88741387776588e-06
0.00148463554998686 0.354369432541415 0.0613470844868215 6.88730345590396e-06
0.00145735812638967 0.353680631962435 0.060898723452804 6.88719304186817e-06
0.00143120474200626 0.353501746476579 0.0605029865710658 6.88708263571455e-06
0.00140588896818602 0.354130564176286 0.0601443812695431 6.88697223747192e-06
0.0013802065548702 0.354776672344865 0.0597383789139798 6.8868618470026e-06
0.00135537656634047 0.353899094594246 0.0593517545143108 6.88675146452257e-06
0.00133108664577681 0.353624252126142 0.0589495582999823 6.88664108994046e-06
0.00130718100291272 0.354263573190981 0.0585867068935839 6.88653072317377e-06
0.00128377763522538 0.354565566917787 0.0582414973944057 6.88642036436386e-06
0.0012609244497445 0.353364006252421 0.0578494028554976 6.88631001332932e-06
0.0012382786443645 0.353762395715204 0.0575074629080231 6.88619967028946e-06
0.00121629164621563 0.354522709659896 0.0571400869061975 6.88608933500847e-06
0.00119448427077346 0.354282626759923 0.0567718036294527 6.8859790076931e-06
0.00117340601703516 0.353708800954745 0.056462750914024 6.8858686882222e-06
0.00115232799826237 0.354057976414301 0.0561089041591384 6.88575837657943e-06
0.00113181147379672 0.354009613545666 0.0557743117508121 6.88564807297726e-06
0.00111203018263792 0.353459065443315 0.0554659959579267 6.88553777709094e-06
0.00109204519255756 0.353328606086674 0.0551404287001255 6.88542748914634e-06
0.00107265028779898 0.354231830825696 0.0548202088503373 6.88531720903866e-06
0.00105366163966457 0.35396577167883 0.0545195716698256 6.88520693681371e-06
0.00103505540279 0.35363868738921 0.0542227304939962 6.88509667238672e-06
0.00101675164160983 0.354067487639894 0.0539208965260054 6.88498641595409e-06
0.000998755630214913 0.354439253740585 0.0536395120614327 6.88487616749104e-06
0.000981175283381951 0.353599705691011 0.0533629436846711 6.88476592664462e-06
0.000963824616032174 0.353600208561911 0.0530529670038803 6.88465569372163e-06
0.000946901739705047 0.354091592032688 0.0527900577636627 6.88454546869154e-06
0.000930201422645332 0.3542155855219 0.0524866100542224 6.88443525147616e-06
0.000913894956566698 0.353630443554873 0.0521837467496127 6.88432504230139e-06
0.000897705636771036 0.353939031652276 0.0519428529700807 6.88421484094691e-06
0.000882037662536654 0.35392693345229 0.0516634209044701 6.88410464731948e-06
0.00086655395533614 0.353815212310182 0.0513777346142446 6.88399446171114e-06
0.000851347600757814 0.35367796422008 0.0511001369263973 6.88388428384179e-06
0.000836459077226144 0.353946772604213 0.0508483291120272 6.88377411400224e-06
0.000821876430991905 0.353873938434393 0.0505796289426971 6.88366395190784e-06
0.000807464344083743 0.353971835973733 0.0503456204412314 6.88355379770776e-06
0.000793374946837268 0.353845955141673 0.0500673858767767 6.88344365131154e-06
0.000779583066666195 0.353891118355322 0.0498154487787684 6.88333351278236e-06
0.000765984884158548 0.35352943299405 0.0495870981876827 6.88322338215973e-06
0.000752653575043686 0.353759796833349 0.0493409415090628 6.88311325939642e-06
0.000739495578531695 0.354074549362558 0.0490925521920664 6.88300314440503e-06
0.000726727630987468 0.354179727779008 0.0488541800843713 6.88289303737586e-06
0.000714011304288505 0.353899581411171 0.0486231122319928 6.88278293815568e-06
0.00070175607984507 0.353942093003336 0.0484064046822838 6.88267284680971e-06
0.000689457926985008 0.353879315535278 0.0481640226026033 6.88256276320888e-06
0.000677476670495187 0.353952307287075 0.0479764301756635 6.8824526876516e-06
0.000665951778660082 0.353687444718862 0.0477419051013493 6.8823426198744e-06
0.000654269623139621 0.353683641047038 0.0475460059100577 6.88223255982691e-06
0.000642936648235053 0.353683214834996 0.047311597601375 6.88212250782317e-06
0.000632034954584788 0.35418609174332 0.047116526580494 6.88201246352083e-06
0.000620981142446037 0.354147672461975 0.0469060047368497 6.88190242716954e-06
0.000610257834356425 0.353906289526915 0.0467089207118916 6.88179239856723e-06
0.000599754514460901 0.353591544184796 0.0464935799469631 6.88168237793114e-06
0.000589431250706049 0.354089423758672 0.0463227830102166 6.88157236517107e-06
0.000579301083664323 0.354180122098143 0.0461023134353636 6.88146236015843e-06
0.000569364155396359 0.353660841614724 0.0459263013145076 6.88135236298663e-06
0.000559595255128449 0.35316698809796 0.0457148668641809 6.88124237368717e-06
0.000550007119700972 0.353849846365404 0.045529844337927 6.88113239212737e-06
0.000540594176994737 0.354377183695665 0.0453345613838624 6.8810224186464e-06
0.000531351269204383 0.354155820278925 0.0451594669257989 6.88091245280743e-06
0.000522275969820734 0.35342208976314 0.0449460712658828 6.88080249491178e-06
0.000513365374600756 0.353835093600038 0.0447949535174674 6.88069254486388e-06
0.000504615029775356 0.354346262596837 0.0445864545423298 6.88058260248347e-06
0.000496022895516877 0.353993846515536 0.0444144410752657 6.88047266801343e-06
0.000487586320334502 0.353004888847098 0.0442393665328647 6.88036274163203e-06
0.000479301061162 0.353453125441658 0.0440479880253197 6.88025282292257e-06
0.000471165109868073 0.354396187901362 0.0438394079776799 6.88014291199173e-06
0.000463175628123512 0.35440252960538 0.0436940036446076 6.88003300891674e-06
0.000455328607801185 0.353484456733782 0.0434979107290483 6.879923113655e-06
0.000447622314851977 0.353563421058636 0.0433007847181544 6.8798132262537e-06
0.00044005375309066 0.35427869487275 0.0431098771681988 6.87970334668689e-06
0.000432620871833638 0.354373489197639 0.0429311248730441 6.87959347497533e-06
0.000425319967562364 0.353034955010668 0.0427483111192539 6.87948361119223e-06
0.000418149476967174 0.353353409917191 0.0425890884296213 6.87937375518666e-06
0.000411106870017393 0.354053306787069 0.0424044431142985 6.87926390693599e-06
0.000404189586202482 0.354127209251641 0.0422282700272994 6.87915406657973e-06
0.000397395511816758 0.353645913177026 0.0420899335182776 6.87904423396851e-06
0.000390722148733439 0.354043775792716 0.0419060752653726 6.87893440921647e-06
0.000384167501358759 0.3541766171419 0.0417503735336484 6.87882459239111e-06
0.000377729156292857 0.353666609575237 0.0415732489491538 6.87871478331118e-06
0.000371405208085712 0.35331439862308 0.0414388640025795 6.87860498204696e-06
0.000365193327511607 0.353738637722642 0.0412539868257863 6.87849518880332e-06
0.000359091692657472 0.3540816658104 0.0411132960031733 6.87838540313335e-06
0.000353098055871595 0.353959867089348 0.0409517630999232 6.87827562536269e-06
0.000347210647166333 0.353224470601947 0.0408218022562521 6.87816585540951e-06
0.00034142737791019 0.353607465740292 0.0406384818546843 6.87805609332851e-06
0.000335746396035686 0.354049939593065 0.040526437999351 6.87794633894762e-06
0.000330165934229872 0.353381217762813 0.0403445593073561 6.8778365926514e-06
0.000324683939899288 0.352738927776796 0.0402273183185343 6.87772685391438e-06
0.000319298967626779 0.354000690103341 0.0400327710920196 6.8776171231154e-06
0.000314008575525336 0.354646135223377 0.0399108154015736 6.87750740013104e-06
0.000308813265570054 0.353695411883443 0.0397557304006335 6.87739768495148e-06
0.000303705738357559 0.352755314804049 0.0395796238311604 6.87728797762191e-06
0.000298692078275711 0.353447746804792 0.0394562224134722 6.87717827794362e-06
0.00029376299280164 0.353848504031141 0.0393107393437921 6.87706858631312e-06
0.000288924368913784 0.35326521084882 0.0391436357214978 6.87695890251647e-06
0.000284167341636795 0.352750529418274 0.0390267337580201 6.87684922640537e-06
0.000279497576898188 0.353921377824454 0.0388641691532747 6.87673955800788e-06
0.000274906427856261 0.354541219548176 0.0387130192745241 6.87662989761256e-06
0.000270399493607133 0.35374384682303 0.0386103802840893 6.87652024490346e-06
0.000265968318534889 0.353145015246445 0.038452904205234 6.87641060005871e-06
0.000261618419735397 0.353899066032839 0.0383097114020317 6.87630096320563e-06
0.000257341519442962 0.353447359592367 0.038207562820282 6.87619133396031e-06
0.00025314300837304 0.352719102845759 0.0380622584357973 6.87608171259046e-06
0.000249014722956365 0.353060278503039 0.037917726957765 6.87597209889998e-06
0.000244960913011633 0.35406256465018 0.0378286614698354 6.87586249310075e-06
0.000240976991260615 0.353834663471662 0.0376808885445592 6.87575289517497e-06
0.000237061329934857 0.353728472600014 0.0375256067495401 6.87564330510676e-06
0.000233218007018509 0.35390075458053 0.0374349842050786 6.87553372264936e-06
0.000229435391259754 0.353969482309093 0.0372930584268282 6.87542414811785e-06
0.000225727596146391 0.352978071861917 0.0371446665274557 6.87531458133681e-06
0.000222073507671235 0.352893131385469 0.0370295694218747 6.8752050224468e-06
0.000218487002840181 0.353765322759408 0.0369173569620253 6.87509547135171e-06
0.000214972277342748 0.354207877022364 0.0367837163760482 6.87498592794664e-06
0.000211504805263562 0.353552670627816 0.0366528785024946 6.87487639241475e-06
0.000208105640407614 0.353832940044024 0.036529223974134 6.87476686474946e-06
0.000204767661064569 0.354165002201591 0.0364090631832559 6.87465734468533e-06
0.000201481015064412 0.353860443097989 0.0362915867068988 6.87454783270889e-06
0.000198250041924497 0.352994589466191 0.0361745204635292 6.8744383283541e-06
0.00019508423895184 0.353446006180956 0.0360571388499355 6.87432883187366e-06
0.000191969459939763 0.353820598594255 0.0359465941034052 6.87421934309469e-06
0.000188906925732056 0.353822440173174 0.0358345366071839 6.87410986209704e-06
0.000185895214729246 0.353679511126711 0.0357184878045479 6.87400038909624e-06
0.000182942137355895 0.354085084671834 0.0356090477257846 6.87389092376827e-06
0.000180034682416444 0.353805489618221 0.0355036543115184 6.87378146611949e-06
0.00017718261548329 0.353799704087077 0.0353910225918881 6.87367201644113e-06
0.000174376386837185 0.353653154216342 0.0352692550953445 6.8735625745106e-06
0.000171620574170018 0.353686346164326 0.0351828825305332 6.87345314028736e-06
0.000168913232857849 0.353588132819852 0.0350612693562378 6.87334371399071e-06
0.000166250225238783 0.353890339935009 0.0349643383133087 6.87323429529802e-06
0.000163638395888703 0.353767690605893 0.0348567815395339 6.87312488456976e-06
0.000161064920558946 0.353881958084475 0.0347566742425477 6.87301548162578e-06
0.000158545391499297 0.353532750034273 0.034649510941611 6.87290608635789e-06
0.000156058286007392 0.353983956620234 0.0345550488975143 6.87279669892761e-06
0.000153618173701365 0.354059472095821 0.0344512443217121 6.87268731933835e-06
0.000151233130816353 0.353677522713189 0.0343481975622322 6.87257794748922e-06
0.00014886888071724 0.353264067682533 0.0342543216409533 6.87246858340581e-06
0.000146554325768381 0.353829492691804 0.0341481751239355 6.87235922713175e-06
0.000144291441255174 0.35389738088986 0.0340612130730088 6.8722498786732e-06
0.000142048567150594 0.353738602204726 0.033950840852872 6.87214053808171e-06
0.000139851486965769 0.353730549351128 0.0338536238688588 6.87203120515002e-06
0.000137694578990114 0.354244787180164 0.0337518012257929 6.8719218799977e-06
0.000135574079424808 0.353955603476444 0.0336630669840936 6.8718125625821e-06
0.00013349175874139 0.35360714040757 0.0335541753207265 6.87170325306216e-06
0.000131444351852136 0.353436832949143 0.0334588668658231 6.87159395132686e-06
0.000129433730237029 0.354035487682714 0.0333647524798645 6.87148465721665e-06
0.000127456751847022 0.353894537253701 0.0332656138752581 6.87137537098174e-06
0.000125515318074565 0.353553994563966 0.0331646101126812 6.87126609255271e-06
0.000123606339575659 0.353591872298793 0.0330789187253039 6.87115682197507e-06
0.000121731656235398 0.354242526922628 0.0329771602621851 6.8710475589365e-06
0.000119888371802373 0.353881507483988 0.0328710671660391 6.87093830378695e-06
0.000118077484479016 0.353467641477893 0.0327744617734385 6.87082905657669e-06
0.00011629831831801 0.35353823559773 0.0326893300913922 6.87071981695117e-06
0.000114548987914377 0.354241961742108 0.0325924781059504 6.87061058522823e-06
0.000112831852933267 0.353909768177298 0.0324951203336267 6.87050136113626e-06
0.000111141959439876 0.353450420279496 0.0324081470954251 6.87039214477379e-06
0.000109484772571101 0.353343636288333 0.0323170455071537 6.87028293635947e-06
0.00010785227844582 0.353939822371506 0.0322205103843276 6.87017373563992e-06
0.000106249820173024 0.35376056069796 0.0321441380318854 6.87006454276659e-06
0.000104677094342994 0.353385205539147 0.0320500690660888 6.86995535759163e-06
0.000103128883489989 0.353440849319669 0.0319336066349135 6.86984618022231e-06
0.000101607564542044 0.354438039741481 0.0318748511899171 6.86973701058805e-06
0.000100116620610067 0.354367517101844 0.0317326120625228 6.86962784867027e-06
9.86467574515665e-05 0.353417351320034 0.0316047758185907 6.86951869451834e-06
9.72047182389439e-05 0.352875673720953 0.0314926431743257 6.86940954821243e-06
9.57866252574373e-05 0.353690553940327 0.031391328039143 6.86930040972974e-06
9.43971622403563e-05 0.353656889085569 0.0312974723572886 6.8691912789097e-06
9.30267408712124e-05 0.353523633967458 0.0312085311315145 6.86908215580344e-06
9.16831923334267e-05 0.353744373144258 0.0311188347293568 6.86897304043395e-06
9.03609499335698e-05 0.354461506285781 0.0310384371088222 6.8688639329968e-06
8.90643799367705e-05 0.354005891919511 0.0309509270030205 6.86875483329454e-06
8.77877076433297e-05 0.353593959029904 0.0308632618183941 6.86864574131723e-06
8.65350013638286e-05 0.353606309405508 0.0307919980053094 6.86853665707531e-06
8.53044535189543e-05 0.353969776742587 0.0307076857157972 6.86842758057913e-06
8.40937432116371e-05 0.353582033374763 0.0306236652929885 6.86831851189416e-06
8.29053360799729e-05 0.353521771447766 0.0305521036798247 6.86820945096139e-06
8.17376806986973e-05 0.353849677290149 0.030474252746685 6.86810039768051e-06
8.05906023985379e-05 0.354396820668467 0.0303903687440631 6.86799135226047e-06
7.94615079744315e-05 0.353938071348211 0.0303147137798667 6.867882314627e-06
7.83555248003097e-05 0.353713571684022 0.0302462859443631 6.86777328455481e-06
7.72662773787804e-05 0.353753455107274 0.0301620080594147 6.86766426245876e-06
7.61955128588324e-05 0.353787850743831 0.0300864734180253 6.86755524812579e-06
7.51469182317337e-05 0.352970287891234 0.0300102434021668 6.86744624144986e-06
7.41130101406927e-05 0.353447019462458 0.0299304302316422 6.86733724243198e-06
7.30983995377808e-05 0.354183865465157 0.029862387666655 6.86722825121826e-06
7.21041860275562e-05 0.354075656890485 0.0297850822903558 6.86711926782681e-06
7.1123883821509e-05 0.353226040195353 0.0297074012293652 6.86701029222256e-06
7.01618738252755e-05 0.353643498897268 0.0296331154806972 6.86690132423364e-06
6.9217004513877e-05 0.354136632277231 0.0295675098462113 6.86679236403102e-06
6.82909872941114e-05 0.353958083754545 0.0294835914343052 6.86668341158127e-06
6.73779777552025e-05 0.353351066855141 0.0294234207048207 6.8665744669604e-06
6.64820232274607e-05 0.353655641544486 0.029347925889133 6.8664655300625e-06
6.56020596507209e-05 0.353652381563931 0.0292755754012789 6.86635660095701e-06
6.47376789507083e-05 0.353810532477583 0.0292063082621061 6.8662476793754e-06
6.38885842379135e-05 0.353900346113018 0.0291363607674327 6.86613876568538e-06
6.30545060038722e-05 0.35405202295488 0.0290591081042243 6.86602985975305e-06
6.22351850392635e-05 0.353792485397778 0.0289973793827133 6.86592096154553e-06
6.14303682566859e-05 0.354028283932426 0.028926143257198 6.86581207106103e-06
6.06398877231923e-05 0.353922229139184 0.0288590456346805 6.8657031883164e-06
5.98631395890247e-05 0.353658688893615 0.0287891670154577 6.86559431338898e-06
5.91004587446983e-05 0.353279229999324 0.0287260041300794 6.86548544612507e-06
5.83510209748335e-05 0.353633258492638 0.0286546563095972 6.86537658657183e-06
5.76151929511549e-05 0.353866409401157 0.028593575801368 6.8652677347211e-06
5.68921347934478e-05 0.354005351966075 0.0285213348019577 6.86515889077236e-06
5.61822416754458e-05 0.353729769883752 0.0284616705184566 6.86505005437718e-06
5.5484669138003e-05 0.354039943542208 0.0283924072474749 6.864941225839e-06
5.47998254639652e-05 0.354045757215416 0.0283292118087448 6.86483240508066e-06
5.41268733392518e-05 0.353797410502145 0.0282648148201084 6.86472359187938e-06
5.34662245030694e-05 0.353313472257916 0.0282033917407277 6.86461478656994e-06
5.28170553336917e-05 0.353633677363132 0.0281348214816996 6.86450598895345e-06
5.21797757294221e-05 0.353809763595022 0.028079621308526 6.86439719901379e-06
5.15535791397563e-05 0.353980731359955 0.0280097764826535 6.8642884168872e-06
5.09387463153153e-05 0.353862414483147 0.0279515709123322 6.86417964237167e-06
5.03348626980661e-05 0.354081112014732 0.0278844040436966 6.86407087568377e-06
4.97415229192388e-05 0.353919019613733 0.0278157107528045 6.86396211680402e-06
4.91593759470251e-05 0.353877193164453 0.0277646321574983 6.86385336554e-06
4.85867866964782e-05 0.353735121088969 0.027684712969369 6.86374462191157e-06
4.80255985670617e-05 0.353859302685098 0.0276187774108875 6.86363588623314e-06
4.74730817437708e-05 0.353579714226572 0.0275520721449033 6.86352715814178e-06
4.69309230746795e-05 0.353569162213252 0.0274886922100909 6.8634184377529e-06
4.63995427960506e-05 0.353713600650734 0.0274189579274699 6.8633097251338e-06
4.58762858694422e-05 0.354214105488328 0.0273626010485733 6.86320102027513e-06
4.53628580380617e-05 0.353801578838908 0.0272870008239369 6.86309232297525e-06
4.48596235093691e-05 0.353607170583192 0.0272255672842281 6.86298363373696e-06
4.43641312285833e-05 0.353846553596735 0.0271655092250233 6.86287495189342e-06
4.38779522938158e-05 0.354363522732742 0.0271008969471256 6.86276627795056e-06
4.34006116433433e-05 0.353800284687924 0.027034749052407 6.86265761161423e-06
4.29326999898586e-05 0.353286419436325 0.0269702016005751 6.86254895305948e-06
4.24720251036552e-05 0.353185402823249 0.0269073922370778 6.86244030215837e-06
4.20185692006637e-05 0.353956277962948 0.0268483823245686 6.86233165913701e-06
4.15744017497053e-05 0.353983619800175 0.0267798518109526 6.86222302370411e-06
4.11381591492171e-05 0.353682316567296 0.0267242047042991 6.86211439592711e-06
4.07100605559833e-05 0.353621544004807 0.0266606503493315 6.86200577602357e-06
4.0289702771706e-05 0.354306242499054 0.0266003320560331 6.86189716381607e-06
3.98769713645343e-05 0.354030149722487 0.0265391711578473 6.8617885593021e-06
3.94718087125626e-05 0.35342515131026 0.0264802923796718 6.86167996240178e-06
3.90739150586656e-05 0.35329581624648 0.0264113389016418 6.86157137325106e-06
3.86833615865671e-05 0.353724337258208 0.0263644316831028 6.86146279179965e-06
3.82997985539502e-05 0.353613362637284 0.0262959702507791 6.86135421815158e-06
3.79233176611113e-05 0.353827278562993 0.0262408836687708 6.86124565215297e-06
3.75535924026376e-05 0.354047895987945 0.0261806087349431 6.86113709396113e-06
3.71897919563806e-05 0.354252147571889 0.0261268950131579 6.86102854334859e-06
3.68343129883652e-05 0.353829840224138 0.0260628711197072 6.86092000042604e-06
3.64826987302169e-05 0.353636162264174 0.0260140585944024 6.8608114653025e-06
3.6141014979852e-05 0.353531783780532 0.0259483471819931 6.8607029378255e-06
3.58011495359944e-05 0.353574824856207 0.0258988582775113 6.86059441806233e-06
3.54727874666151e-05 0.3532317590524 0.0258395791007731 6.86048590617808e-06
3.51442439846022e-05 0.353746481780945 0.025784464884865 6.86037740182216e-06
3.48287515662459e-05 0.354289350588219 0.0257233818234453 6.86026890524736e-06
3.45111148020229e-05 0.354198049851236 0.0256795908777737 6.8601604162462e-06
3.42080587629748e-05 0.353540953586129 0.0256145576927131 6.86005193501757e-06
3.39009256431699e-05 0.353791088625149 0.0255607912092137 6.85994346148265e-06
3.36098896142692e-05 0.353921354574323 0.0255081038038732 6.85983499577929e-06
3.33128694692865e-05 0.353497678230691 0.0254569220302226 6.85972653761096e-06
3.30233197892968e-05 0.352979971632775 0.0254012220546016 6.85961808724168e-06
3.27516334368882e-05 0.353696650649391 0.0253507454297685 6.85950964445998e-06
3.24695177047335e-05 0.354304382304165 0.0252961399019869 6.85940120947974e-06
3.21958534006381e-05 0.354121795165467 0.0252453066559209 6.85929278217931e-06
3.19390553078675e-05 0.353508167473201 0.025194431302216 6.85918436265032e-06
3.16722658864747e-05 0.353957837036184 0.0251385952124109 6.85907595072246e-06
3.14134008506368e-05 0.35418226135517 0.0250852806547117 6.85896754643365e-06
3.11605081783189e-05 0.353643380653365 0.0250404479163952 6.85885914993501e-06
3.09129062421643e-05 0.353006712011992 0.0249859603680076 6.85875076105258e-06
3.06702071025575e-05 0.353722138445405 0.0249346888016217 6.85864237994481e-06
3.04321692238369e-05 0.354123297426217 0.024881781612248 6.85853400655642e-06
3.0198627463464e-05 0.353926638781317 0.0248382675767038 6.85842564074449e-06
2.9969456994935e-05 0.353654195872765 0.0247852723442985 6.8583172827553e-06
2.97445549225412e-05 0.354217463551221 0.0247360251248255 6.85820893229962e-06
2.95238308032896e-05 0.354209564017457 0.024685138484385 6.85810058956526e-06
2.93072016525337e-05 0.35382619445777 0.0246416487797072 6.8579922546545e-06
2.90945892476819e-05 0.353544228379565 0.0245881361324472 6.85788392733665e-06
2.88859186379739e-05 0.353757908934894 0.0245429094149352 6.85777560778232e-06
2.86811172996047e-05 0.35341714936706 0.0244908162887337 6.85766729583752e-06
2.848011464494e-05 0.353558972369852 0.0244473252231986 6.8575589914891e-06
2.82828417274939e-05 0.354030072310545 0.0243997392710926 6.85745069496458e-06
2.80892310588302e-05 0.354542117477275 0.0243523754082137 6.85734240607406e-06
2.78992164895208e-05 0.353924461189081 0.0243029010617582 6.85723412495285e-06
2.77127331280232e-05 0.353764666534131 0.0242588229845211 6.85712585142739e-06
2.75297172819054e-05 0.354138541274141 0.0242088817028486 6.85701758561616e-06
2.73501064132929e-05 0.354028051152121 0.0241696170981494 6.85690932744596e-06
2.71738391033873e-05 0.352959921586854 0.0241184978567997 6.8568010770054e-06
2.70008550220491e-05 0.353122789846583 0.0240743596583308 6.85669283412686e-06
2.68310949015753e-05 0.354148783912025 0.0240269607106461 6.85658459907137e-06
2.66645005133842e-05 0.354522469690648 0.0239841259004451 6.85647637172122e-06
2.6501014645971e-05 0.353673653046663 0.023935944257497 6.85636815195278e-06
2.63405810847162e-05 0.353795148196227 0.0238956224360931 6.85625993997288e-06
2.61831445928554e-05 0.354451817459414 0.0238471262708279 6.85615173551031e-06
2.60286508356931e-05 0.35410499066147 0.0238029990417995 6.85604353882314e-06
2.58770463082828e-05 0.352748837206434 0.0237598105280919 6.855935349781e-06
2.57282784642743e-05 0.35298639321957 0.0237149940364722 6.85582716846674e-06
2.55822955276433e-05 0.354052265318861 0.0236681063618504 6.85571899474097e-06
2.54390468493549e-05 0.354152634569813 0.0236283566340291 6.85561082866427e-06
2.5298482733754e-05 0.353540703221231 0.0235811743411322 6.85550267040563e-06
2.5160554323327e-05 0.354206184412669 0.0235344834065516 6.8553945197625e-06
2.5025213607529e-05 0.35449949216039 0.0234951473664619 6.85528637670137e-06
2.48924134071768e-05 0.353692715951396 0.0234470173978658 6.85517824134074e-06
2.47621073604533e-05 0.352775036026959 0.0234022815023557 6.85507011370651e-06
2.46342499079232e-05 0.353537591763334 0.0233603608492248 6.85496199378e-06
2.45087962791394e-05 0.35391083325832 0.0233116815118753 6.85485388137858e-06
2.43857024786225e-05 0.353533717037695 0.0232745288156278 6.85474577676333e-06
2.42649252727406e-05 0.353547102722578 0.0232265811818597 6.8546376797439e-06
2.41464221767313e-05 0.354605973452592 0.0231893678482096 6.85452959039958e-06
2.40301514417738e-05 0.354439631151895 0.0231362654870739 6.85442150872692e-06
2.39160720425442e-05 0.353483214600971 0.0230955708256967 6.85431343481029e-06
2.38041436651325e-05 0.353067049351232 0.0230577871462296 6.85420536844914e-06
2.369432669471e-05 0.353891837079391 0.0230084117998337 6.85409730974732e-06
2.35865822040766e-05 0.353891193411452 0.0229657853624612 6.85398925875462e-06
2.34808719417821e-05 0.353600172268493 0.0229213195782295 6.85388121535819e-06
2.33771583209234e-05 0.353997785058835 0.0228758484992405 6.85377317976766e-06
2.32754044081928e-05 0.354976719731011 0.0228345696657739 6.85366515175511e-06
2.31755739125835e-05 0.354324524093657 0.0227929846476228 6.85355713133326e-06
2.30776311751737e-05 0.353342188732077 0.0227513417329707 6.85344911872068e-06
2.29815411580415e-05 0.35328083842133 0.0227113805263666 6.85334111364909e-06
2.28872694344137e-05 0.35422170451665 0.0226693200424624 6.85323311622928e-06
2.27947821784353e-05 0.353811802139982 0.0226314167665076 6.8531251265498e-06
2.27040461550597e-05 0.353412481426672 0.0225897070633568 6.85301714439002e-06
2.26150287105893e-05 0.353944756568975 0.0225515519854466 6.85290917009869e-06
2.25276977629896e-05 0.354890988089727 0.0225111431368196 6.85280120335025e-06
2.24420217924119e-05 0.354048860775501 0.022467302263895 6.85269324418489e-06
2.23579698320613e-05 0.353247837560866 0.0224364454162927 6.8525852926441e-06
2.22755114593748e-05 0.353619648908971 0.0223893626273836 6.85247734890947e-06
2.21946167865697e-05 0.354279601737517 0.02235335400141 6.85236941280816e-06
2.21152564526523e-05 0.353719417780619 0.0223138961259257 6.85226148435147e-06
2.20374016143087e-05 0.353589186166631 0.022279381992392 6.8521535634303e-06
2.19610239377246e-05 0.353789987244239 0.0222329062830983 6.85204565014811e-06
2.18860955904403e-05 0.35410739429283 0.022199702023911 6.85193774463346e-06
2.18125892329158e-05 0.353940209904794 0.0221597390748703 6.85182984668476e-06
2.17404780107292e-05 0.353789043171819 0.0221155737337239 6.85172195652794e-06
2.16697355468604e-05 0.353600539744831 0.0220796735407588 6.85161407391087e-06
2.16003359337652e-05 0.353922297018688 0.0220480560477269 6.85150619887163e-06
2.1532253725952e-05 0.354106332739726 0.021993593505271 6.8513983314616e-06
2.14654639326408e-05 0.354121702339253 0.0219561900132213 6.85129047187592e-06
2.13999420100851e-05 0.35362141480579 0.0219263778237598 6.8511826197889e-06
2.13356638547156e-05 0.353621079421631 0.0218751265442822 6.85107477548321e-06
2.12726057958295e-05 0.35385628533089 0.0218397847502045 6.85096693869734e-06
2.12107445885845e-05 0.354301992809865 0.0218071724474743 6.85085910953848e-06
2.11500574077185e-05 0.353767302545952 0.0217473724505909 6.85075128824689e-06
2.1090521839885e-05 0.353605256926 0.0217237557223302 6.85064347436497e-06
2.10321158775655e-05 0.35408687961037 0.0216694832237924 6.85053566818475e-06
2.09748179125108e-05 0.354269676152986 0.0216222358462789 6.85042786961409e-06
2.09186067291977e-05 0.353530855193234 0.0215998831674041 6.8503200786559e-06
2.0863461498376e-05 0.353657966187102 0.0215520492943673 6.85021229545971e-06
2.08093617710123e-05 0.354011796228401 0.021506173056947 6.85010451968435e-06
2.07562874719941e-05 0.353985939722819 0.0214839326246005 6.84999675185778e-06
2.07042188941836e-05 0.353521430597053 0.0214349304327317 6.84988899145472e-06
2.06531366922005e-05 0.354139190120109 0.0213957879387735 6.84978123862302e-06
2.06030218768283e-05 0.354151164201424 0.0213706550476154 6.84967349367271e-06
2.05538558089571e-05 0.353944299118991 0.0213296666790742 6.84956575605589e-06
2.05056201941246e-05 0.353712076872331 0.0212847291453789 6.84945802637422e-06
2.04582970764766e-05 0.35394776753847 0.0212519819329104 6.84935030407941e-06
2.04118688336086e-05 0.35384102814943 0.021225507397724 6.84924258956808e-06
2.03663181707695e-05 0.353699321116721 0.0211847132308893 6.84913488253075e-06
2.03216281155912e-05 0.353798888939015 0.0211372275681869 6.84902718323695e-06
2.02777820127416e-05 0.354486887368801 0.0211135754079517 6.84891949158591e-06
2.02347635186444e-05 0.354153613276153 0.0210810004700452 6.8488118075868e-06
2.01925565963041e-05 0.353605889968462 0.0210373854668146 6.84870413116691e-06
2.01511455101056e-05 0.353769365813151 0.0210100188644877 6.84859646239409e-06
2.01105148208304e-05 0.354294567768102 0.0209690661570985 6.84848880116884e-06
2.00706493807307e-05 0.353698341015703 0.0209239670015406 6.84838114762586e-06
2.00315343284752e-05 0.353586009836335 0.0209094095183564 6.84827350171304e-06
1.9993155084233e-05 0.354074606635848 0.0208627224779818 6.84816586328691e-06
1.99554973452831e-05 0.354549606829312 0.0208215894882465 6.84805823275014e-06
1.99185470809047e-05 0.353845236380768 0.0208070049869509 6.84795060967522e-06
1.9882290527782e-05 0.353624129027638 0.0207618606240352 6.84784299412322e-06
1.9846714185475e-05 0.35416852654817 0.020719534200967 6.84773538642323e-06
1.98118048119638e-05 0.354350940316798 0.0207090979724429 6.84762778613515e-06
1.97775494191773e-05 0.353404628253639 0.0206551736989599 6.84752019364801e-06
1.97439352682932e-05 0.35378720300668 0.0206202763621752 6.84741260862615e-06
1.97109498657922e-05 0.354200641612824 0.0206054805989013 6.8473050313424e-06
1.96785809588023e-05 0.353902631337751 0.0205576240603345 6.84719746160098e-06
1.96468165312061e-05 0.353724298391449 0.0205143764276267 6.84708989947824e-06
1.96156447992431e-05 0.354339670748576 0.0205084108191298 6.846982344963e-06
1.95850542074879e-05 0.354143411829824 0.0204565482755543 6.84687479817097e-06
1.95550334246588e-05 0.353913098622119 0.0204184353022831 6.84676725890482e-06
1.9525571339956e-05 0.353931445360192 0.0204059273847295 6.84665972727955e-06
1.94966570588051e-05 0.354237144668823 0.0203602915036368 6.84655220319834e-06
1.94682798989604e-05 0.353555471171314 0.0203174271030502 6.84644468681185e-06
1.944042938681e-05 0.353559399067812 0.020284099241763 6.84633717799041e-06
1.94130952536347e-05 0.354274418710464 0.0202602476380206 6.84622967670304e-06
1.93862674316718e-05 0.354577113710067 0.0202212816436443 6.84612218316045e-06
1.93599360507488e-05 0.353795146893792 0.0201866185799918 6.84601469710731e-06
1.93340914344737e-05 0.354036471748088 0.0201472545049398 6.84590721879933e-06
1.93087240965802e-05 0.354490077070211 0.0201335266157496 6.84579974806547e-06
1.92838247376694e-05 0.353936572441275 0.0200969104570669 6.84569228493496e-06
1.92593842416484e-05 0.353198310189851 0.0200561917093336 6.84558482932987e-06
1.92353936722665e-05 0.3538995032764 0.0200261487552787 6.84547738148151e-06
1.92118442696736e-05 0.354226428682292 0.0199950551140963 6.8453699409666e-06
1.91887274475461e-05 0.35409416095766 0.0199609083244114 6.84526250835635e-06
1.91660347893246e-05 0.353891017179855 0.0199277763016204 6.84515508318617e-06
1.91437580452769e-05 0.354331864052691 0.0199057879147356 6.8450476657007e-06
1.91218891292669e-05 0.354012107030416 0.0198671900491737 6.84494025571818e-06
1.91004201157888e-05 0.353758485885823 0.0198405797728368 6.8448328534677e-06
1.90793432366727e-05 0.353774558268842 0.0198105178642091 6.84472545872306e-06
1.90586508784255e-05 0.353902659998459 0.019777148958892 6.84461807156059e-06
1.90383355787999e-05 0.353757514325684 0.019747656976746 6.84451069210215e-06
1.90183900243852e-05 0.354306374343204 0.0197235133743276 6.844403320152e-06
1.89988070474225e-05 0.354343036596021 0.0196860058953661 6.84429595581921e-06
1.89795796231896e-05 0.354110942690111 0.0196617731245265 6.84418859912051e-06
1.89607008669443e-05 0.353991785459685 0.0196327124005831 6.84408124989689e-06
1.89421640315417e-05 0.354190787038273 0.0196010960690166 6.84397390840428e-06
1.89239625046186e-05 0.353746293630337 0.0195727070314523 6.84386657446478e-06
1.8906089805905e-05 0.353876620700621 0.0195474907271898 6.84375924815515e-06
1.88885395846507e-05 0.354008096272422 0.0195113354662705 6.8436519293248e-06
1.8871305617282e-05 0.354113783956219 0.019487256626473 6.84354461817458e-06
1.88543818045687e-05 0.354121306191502 0.0194556701819659 6.84343731462924e-06
1.88377621694146e-05 0.354287415839759 0.0194282073632362 6.84333001864393e-06
1.88214408543996e-05 0.353945895818665 0.0194019818461955 6.8432227302611e-06
1.88054121193222e-05 0.354050291981957 0.0193696658318913 6.84311544941296e-06
1.87896703391061e-05 0.354045636455763 0.0193398538815714 6.84300817624318e-06
1.87742100011366e-05 0.353851881808247 0.01931590587519 6.84290091059966e-06
1.87590257032216e-05 0.353571748276321 0.0192895669181074 6.84279365247339e-06
1.87441121515896e-05 0.353979120921496 0.0192556399721814 6.84268640213142e-06
1.87294641584828e-05 0.354231710509941 0.0192280596821973 6.8425791592179e-06
1.87150766399567e-05 0.354325724660506 0.0192043410486429 6.8424719239925e-06
1.87009446138859e-05 0.353832737583135 0.0191758975062178 6.84236469627487e-06
1.86870631980286e-05 0.353978685557399 0.0191458680293852 6.84225747620563e-06
1.86734276079505e-05 0.354158845652968 0.0191191322568559 6.84215026370892e-06
1.86600331549725e-05 0.353846521437139 0.019091936761684 6.84204305877299e-06
1.86468752442693e-05 0.353330003919786 0.0190685442916702 6.84193586138663e-06
1.86339493730209e-05 0.353823714800543 0.0190349367424939 6.84182867153032e-06
1.86212511285472e-05 0.354321569283648 0.0190043002791434 6.84172148942645e-06
1.86087761863155e-05 0.354460418288078 0.0189816195256071 6.84161431485056e-06
1.85965203083792e-05 0.353923732012333 0.0189550677948236 6.84150714774635e-06
1.85844793415352e-05 0.353882194455987 0.018927663961151 6.84139998835263e-06
1.85726492155235e-05 0.354019174895962 0.0188969769716777 6.8412928364312e-06
1.85610259413293e-05 0.353825881504898 0.018867458966058 6.84118569222262e-06
1.85496056096821e-05 0.353319721708546 0.0188381247759086 6.84107855535462e-06
1.85383843892854e-05 0.353999119569057 0.0188117979673341 6.84097142625962e-06
1.852735852521e-05 0.354205982997138 0.0187789608848351 6.84086430473377e-06
1.85165243374441e-05 0.353941007454127 0.01875544580842 6.84075719067457e-06
1.85058782192985e-05 0.353789255268443 0.0187169950694062 6.84065008412563e-06
1.84954166358021e-05 0.354412152597139 0.0186809937275241 6.84054298537736e-06
1.8485136122339e-05 0.354057997473086 0.0186621181445998 6.84043589400745e-06
1.8475033283295e-05 0.353555624093437 0.01862710844849 6.8403288103693e-06
1.84651047904237e-05 0.353617945454934 0.018593450397377 6.84022173429787e-06
1.84553473815967e-05 0.354335602252418 0.0185658298021015 6.84011466567713e-06
1.84457578593545e-05 0.353910998260538 0.0185354638707165 6.84000760465464e-06
1.84363330897377e-05 0.353694841929418 0.0185082042480249 6.83990055121273e-06
1.84270700008195e-05 0.353998301567003 0.0184816358744546 6.83979350539199e-06
1.8417965581532e-05 0.354471234582892 0.0184552037570662 6.8396864671689e-06
1.840901688018e-05 0.353785467321535 0.0184274224054207 6.83957943636013e-06
1.84002210035672e-05 0.353537391983977 0.0184002001765988 6.8394724131857e-06
1.83915751155361e-05 0.353875878063895 0.0183744468548011 6.83936539756313e-06
1.8383076436028e-05 0.354237695339324 0.0183508456939875 6.83925838961066e-06
1.83747222395028e-05 0.353520762298316 0.0183216334746029 6.83915138917468e-06
1.83665098542666e-05 0.353863602828489 0.018298569012397 6.83904439615562e-06
1.83584366612651e-05 0.354402434501308 0.0182728807490914 6.83893741081158e-06
1.83505000926209e-05 0.354058754250909 0.0182478014051477 6.83883043295382e-06
1.83426976310099e-05 0.353325427236422 0.0182212715946692 6.8387234628392e-06
1.83350268084866e-05 0.353909142914837 0.0182001291204544 6.83861650023804e-06
1.83274852055371e-05 0.354091492675633 0.0181721367993317 6.83850954504749e-06
1.83200704499308e-05 0.353906063629625 0.0181488189899672 6.83840259750174e-06
1.83127802156825e-05 0.353737234070139 0.0181238662670146 6.83829565750551e-06
1.83056122223167e-05 0.354374312540331 0.0181000402434864 6.83818872512873e-06
1.82985642339106e-05 0.354066660922922 0.0180755664408857 6.83808180022209e-06
1.82916340580107e-05 0.353611811087123 0.0180521197633443 6.83797488298559e-06
1.82848195448227e-05 0.353572073050445 0.0180258435312616 6.83786797312473e-06
1.82781185864587e-05 0.354226779955821 0.0180054508447679 6.83776107090737e-06
1.827152911583e-05 0.353871047345395 0.0179797457996604 6.83765417623754e-06
1.82650491060057e-05 0.353720733049837 0.0179554371443168 6.83754728907392e-06
1.82586765692048e-05 0.353993758982478 0.017930759745687 6.83744040970713e-06
1.82524095563164e-05 0.354462823448056 0.0179108886510927 6.83733353754559e-06
1.82462461556915e-05 0.353815936141018 0.0178836562892239 6.83722667326126e-06
1.82401844926513e-05 0.353678295436467 0.0178624146791265 6.83711981622547e-06
1.82342227286812e-05 0.353938913699698 0.0178383966763292 6.83701296689147e-06
1.82283590605853e-05 0.354110738909827 0.0178152537122325 6.83690612511657e-06
1.82225917199805e-05 0.353407794919975 0.0177918813210629 6.83679929104546e-06
1.82169189722091e-05 0.353870678293646 0.017771261545518 6.83669246418514e-06
1.82113391161708e-05 0.354371067676181 0.0177444409874333 6.83658564504663e-06
1.82058504831896e-05 0.35422906063561 0.0177238254000218 6.83647883348701e-06
1.82004514363732e-05 0.3535662358331 0.0177002073981047 6.83637202938971e-06
1.81951403704057e-05 0.353873960921133 0.017678954308786 6.83626523286901e-06
1.81899157103815e-05 0.354158020888808 0.0176543363436111 6.83615844394127e-06
1.81847759114278e-05 0.354060192521774 0.0176348647156534 6.83605166233411e-06
1.81797194582343e-05 0.3535138593333 0.0176083070794808 6.83594488859347e-06
1.8174744864128e-05 0.354226802111242 0.0175891780527094 6.83583812223618e-06
1.81698506706274e-05 0.354372374275489 0.0175653170836824 6.83573136341315e-06
1.81650354470687e-05 0.354017370775364 0.0175445684376001 6.83562461211724e-06
1.81602977897123e-05 0.35372202824399 0.0175197215308983 6.83551786850532e-06
1.81556363214529e-05 0.354417925811611 0.0175013036583199 6.8354111322016e-06
1.81510496910965e-05 0.354124898551417 0.0174762038409587 6.83530440351163e-06
1.81465365730393e-05 0.353588636836528 0.0174558807833341 6.83519768245085e-06
1.8142095666513e-05 0.353513853522977 0.0174326045690129 6.83509096886053e-06
1.81377256953292e-05 0.354432091791217 0.017412260629608 6.83498426277495e-06
1.81334254071308e-05 0.354309877333067 0.0173876914190116 6.83487756434237e-06
1.81291935730788e-05 0.353963476001611 0.0173694728630542 6.83477087335204e-06
1.81250289875406e-05 0.353954916341196 0.0173461724520485 6.83466418984986e-06
1.81209304672336e-05 0.354474663805031 0.017324675916807 6.83455751410653e-06
1.81168968508647e-05 0.35387835115258 0.0173021059891003 6.83445084559682e-06
1.81129269990855e-05 0.35355273584767 0.0172852209255046 6.83434418473825e-06
1.81090197936878e-05 0.353745529037368 0.0172614375688822 6.83423753140495e-06
1.81051741370552e-05 0.354349067445534 0.0172408077224787 6.83413088571646e-06
1.8101388952229e-05 0.354165880163621 0.017219573686745 6.83402424736717e-06
1.80976631820451e-05 0.354060970291013 0.0172000581176554 6.83391761672174e-06
1.80939957891215e-05 0.354073516901981 0.0171776098955775 6.83381099353365e-06
1.80903857549639e-05 0.354140393890235 0.0171572558392104 6.83370437789467e-06
1.80868320802272e-05 0.353548126946349 0.017135105688815 6.83359776974641e-06
1.80833337837453e-05 0.353839177299144 0.0171170607668472 6.83349116907856e-06
1.80798899025831e-05 0.354110863758495 0.0170947546041673 6.83338457613436e-06
1.807649949148e-05 0.354078511339232 0.0170715017454611 6.83327799047952e-06
1.80731616225196e-05 0.353841507284569 0.0170529020509802 6.83317141244857e-06
1.80698753848885e-05 0.354160639847793 0.0170321172577204 6.83306484187338e-06
1.80666398844313e-05 0.354085505411515 0.0170079608144571 6.8329582789354e-06
1.80634542432021e-05 0.354090756158808 0.0169897446279168 6.8328517234588e-06
1.80603175995221e-05 0.353812776506964 0.0169671988871252 6.83274517545675e-06
1.80572291074469e-05 0.35377696041565 0.0169452235119133 6.83263863509702e-06
1.80541879362623e-05 0.353941085788861 0.0169257430847721 6.83253210216661e-06
1.80511932705614e-05 0.354173136920141 0.0169034729076415 6.8324255768049e-06
1.80482443096443e-05 0.353710115532589 0.0168829758932744 6.83231905894156e-06
1.8045340267303e-05 0.353896136521185 0.0168634319985434 6.83221254853672e-06
1.8042480371722e-05 0.353951031650113 0.0168429588992404 6.83210604579227e-06
1.80396638651275e-05 0.354086130543762 0.0168220735391529 6.83199955050808e-06
1.80368900032658e-05 0.353770537659156 0.0168035162688851 6.83189306261317e-06
1.80341580554575e-05 0.353908532932101 0.0167826052380266 6.83178658238541e-06
1.80314673040456e-05 0.353909617279358 0.0167622111364401 6.83168010956951e-06
1.80288170444878e-05 0.353866714644302 0.0167447923530508 6.83157364427945e-06
1.80262065848741e-05 0.353608121176928 0.016723215597176 6.83146718662311e-06
1.80236352456576e-05 0.354064906984651 0.016704021703684 6.83136073632591e-06
1.80211023595034e-05 0.354110928623368 0.0166852167320738 6.83125429363517e-06
1.80186072711558e-05 0.354094346592422 0.0166648041080861 6.83114785842691e-06
1.80161493369449e-05 0.353885377296043 0.016644848720908 6.83104143076073e-06
1.8013727924763e-05 0.354222707061488 0.0166279094151717 6.83093501049154e-06
1.80113424138383e-05 0.353759332713414 0.0166063294389385 6.83082859779789e-06
1.80089921944357e-05 0.353515453939345 0.0165876740589901 6.83072219258813e-06
1.80066766676758e-05 0.353698722511941 0.0165687690169491 6.83061579499656e-06
1.80043952453797e-05 0.354371300813851 0.0165500536782925 6.83050940478574e-06
1.80021473496595e-05 0.354021658136801 0.016529691751363 6.83040302213758e-06
1.79999324131738e-05 0.353995373881952 0.01651234407409 6.83029664696288e-06
1.7997749878437e-05 0.354432900635045 0.0164918564917075 6.83019027931783e-06
1.79955991978453e-05 0.354428325043415 0.0164747527091196 6.8300839192187e-06
1.79934798334871e-05 0.353227027938405 0.0164545607162683 6.82997756665715e-06
1.7991391257147e-05 0.353433308802955 0.0164406226692472 6.82987122147235e-06
1.79893329496062e-05 0.354065493254303 0.0164172596143197 6.829764883867e-06
1.79873044010739e-05 0.35430159810877 0.0164052870007119 6.82965855369688e-06
1.79853051105627e-05 0.353942556996886 0.0163801183303446 6.82955223106007e-06
1.79833345860034e-05 0.354341212085531 0.0163689181501447 6.82944591590935e-06
1.79813923439448e-05 0.354368725596951 0.0163441931390397 6.82933960821883e-06
1.79794779093473e-05 0.353961684658726 0.0163305818429158 6.82923330810467e-06
1.79775908156028e-05 0.353376723528722 0.016308271540311 6.82912701544533e-06
1.79757306042358e-05 0.354088579180091 0.0162960023287335 6.82902073035692e-06
1.79738968247957e-05 0.354238918122255 0.0162701341755515 6.82891445276841e-06
1.79720890346719e-05 0.353959662990508 0.016262028895413 6.82880818262984e-06
1.79703067989854e-05 0.353992664427459 0.0162358322758303 6.82870191980925e-06
1.79685496903815e-05 0.354609350075195 0.0162209363575224 6.82859566474263e-06
1.79668172890592e-05 0.354013452525207 0.0161960822055091 6.8284894170094e-06
1.79651091825477e-05 0.353715696143832 0.0161847445726771 6.82838317683728e-06
1.79634249654127e-05 0.353788392182124 0.0161626631844224 6.82827694419397e-06
1.79617642393695e-05 0.35417009948153 0.01613896610501 6.82817071900135e-06
1.79601266129285e-05 0.353984578753852 0.0161272143289816 6.82806450126105e-06
1.79585117014804e-05 0.353969244610264 0.0160987277987601 6.8279582909728e-06
1.79569191270983e-05 0.35399626814986 0.0160897896757078 6.82785208828414e-06
1.79553485180784e-05 0.354271986111927 0.0160607477895232 6.82774589303281e-06
1.79537995096429e-05 0.353800918129783 0.0160549021768597 6.8276397053951e-06
1.79522717429924e-05 0.353836214101621 0.0160197465152363 6.82753352496628e-06
1.79507648655496e-05 0.354011999564926 0.0159949770360057 6.82742735223539e-06
1.79492785307845e-05 0.354156596266454 0.0159911805399313 6.82732118695943e-06
1.79478123982591e-05 0.353795330670148 0.0159605762005297 6.82721502912852e-06
1.79463661332006e-05 0.354000629659184 0.0159302774592628 6.82710887883129e-06
1.79449394067897e-05 0.354018186500504 0.0159324313844178 6.8270027359463e-06
1.79435318956905e-05 0.354025115000651 0.0158968577526785 6.82689660065782e-06
1.79421432822317e-05 0.353683972958672 0.0158722169132427 6.82679047273532e-06
1.7940773254064e-05 0.35390027822954 0.0158490106057772 6.82668435233375e-06
1.79394215042345e-05 0.354128178288743 0.0158275041996032 6.82657823946889e-06
1.79380877310402e-05 0.354352187848077 0.015804583721839 6.82647213395572e-06
1.79367716379283e-05 0.353872408292969 0.0157895718447987 6.8263660360638e-06
1.7935472933399e-05 0.353930587669382 0.0157642991912095 6.82625994552641e-06
1.79341913309531e-05 0.353913126361304 0.0157499405521337 6.82615386248802e-06
1.79329265488691e-05 0.353947140236811 0.0157252053679327 6.82604778702281e-06
1.79316783103974e-05 0.35367819247687 0.015710218252987 6.82594171905882e-06
1.79304463432978e-05 0.354070935575265 0.0156894082440171 6.82583565835186e-06
1.79292303800927e-05 0.354055117277314 0.0156739675926188 6.82572960535081e-06
1.79280301577873e-05 0.354073897756845 0.0156511689077931 6.82562355972171e-06
1.79268454178718e-05 0.353920884217455 0.0156395668830264 6.82551752153282e-06
1.79256759062248e-05 0.354242154750181 0.0156160751561531 6.82541149085798e-06
1.79245213729672e-05 0.353900252693947 0.0156053293083274 6.82530546761212e-06
1.79233815725507e-05 0.353801691303414 0.0155840337812766 6.8251994518576e-06
1.79222562634775e-05 0.353890008445664 0.0155709487827352 6.82509344374971e-06
1.7921145208356e-05 0.354110743870735 0.0155487383043247 6.82498744285184e-06
1.79200481738241e-05 0.353559134705784 0.0155387813864242 6.8248814496471e-06
1.79189649304135e-05 0.354017148183741 0.0155148648738492 6.82477546372118e-06
1.79178952525542e-05 0.354350190766496 0.0155013585071107 6.82466948533897e-06
1.79168389184902e-05 0.3541705085844 0.0154810180139785 6.82456351439148e-06
1.79157957102572e-05 0.353577246437282 0.0154642899963747 6.82445755096981e-06
1.79147654134073e-05 0.353975521734907 0.0154486861738373 6.82435159493803e-06
1.79137478171049e-05 0.354098803820886 0.0154274041662215 6.82424564640693e-06
1.79127427142463e-05 0.353844913088243 0.0154128657551186 6.82413970539168e-06
1.79117499009907e-05 0.353564508449585 0.0153916097534134 6.82403377178357e-06
1.79107691769261e-05 0.354326688336412 0.0153807699758994 6.82392784564378e-06
1.79098003452462e-05 0.354261911775544 0.0153518604483841 6.82382192696464e-06
1.79088432121634e-05 0.354018329302967 0.0153464442500007 6.82371601577719e-06
1.79078975871646e-05 0.354154505898445 0.0153173860304845 6.82361011205535e-06
1.79069632831478e-05 0.354499190396687 0.0153000573886137 6.82350421572132e-06
1.79060401158368e-05 0.353727528465855 0.0152840765423759 6.82339832694956e-06
1.79051279041903e-05 0.353585866844645 0.0152520528516537 6.82329244552351e-06
1.79042264702074e-05 0.353861756815804 0.0152445723450698 6.82318657159013e-06
1.7903335638831e-05 0.354162936571586 0.015220896847225 6.82308070514743e-06
1.79024552378416e-05 0.353858285121899 0.0152000715477085 6.8229748462448e-06
1.7901585097943e-05 0.354085147772487 0.0151717439195288 6.82286899468625e-06
1.79007250527732e-05 0.354281507364314 0.0151554976894631 6.82276315050475e-06
1.78998749385412e-05 0.354290739228946 0.0151309151906204 6.82265731400053e-06
1.78990345942442e-05 0.353580651432487 0.015115601866303 6.82255148478077e-06
1.78982038615726e-05 0.353643895658564 0.0150927258998968 6.82244566309754e-06
1.78973825848399e-05 0.353957654907892 0.0150798265666359 6.8223398488227e-06
1.7896570611162e-05 0.354160715061344 0.0150553010928537 6.82223404196673e-06
1.78957677896751e-05 0.35375193947365 0.0150459873665844 6.82212824256419e-06
1.78949739724639e-05 0.354030352531722 0.015020813453157 6.82202245076694e-06
1.78941890138473e-05 0.353997165560974 0.0149991610010538 6.82191666623768e-06
1.78934127707443e-05 0.353997834520963 0.0149912745317663 6.82181088926202e-06
1.78926451022017e-05 0.353626039123852 0.0149678667865858 6.82170511970699e-06
1.78918858697045e-05 0.353947767608983 0.0149439834246536 6.82159935747555e-06
1.78911349370798e-05 0.353913748213345 0.0149329082539898 6.82149360288548e-06
1.78903921704423e-05 0.353784375671393 0.0149139873327681 6.8213878556465e-06
1.78896574378424e-05 0.35362676628878 0.0148829748687736 6.82128211583562e-06
1.78889306098576e-05 0.354121160679268 0.0148547689777544 6.82117638352617e-06
1.78882115589517e-05 0.353991137331681 0.0148480410833845 6.82107065867514e-06
1.78875001597826e-05 0.35387532106609 0.0148185854177132 6.82096494119503e-06
1.78867962890629e-05 0.353942906610927 0.0147964793663396 6.82085923125144e-06
1.7886099825629e-05 0.35437777826429 0.0147732463337247 6.82075352861325e-06
1.78854106500782e-05 0.353552941559695 0.0147547780439618 6.82064783331559e-06
1.78847286451852e-05 0.353376513902476 0.0147353353071694 6.82054214582416e-06
1.7884053695567e-05 0.353852790446007 0.0147136304741718 6.82043646556744e-06
1.78833856877131e-05 0.354344779689255 0.014701100496219 6.82033079279264e-06
1.78827245100599e-05 0.353858631598186 0.0146782850987133 6.8202251275044e-06
1.78820700527984e-05 0.353949908927914 0.0146626558812466 6.82011946952216e-06
1.78814222079796e-05 0.354282570083316 0.0146465000947566 6.82001381903448e-06
1.78807808693512e-05 0.354279139058884 0.014628449043999 6.8199081759468e-06
1.78801459324807e-05 0.353313513114705 0.0146102776388003 6.81980254040557e-06
1.78795172945407e-05 0.353481428890913 0.0145984515744618 6.81969691215267e-06
1.7878894854437e-05 0.354248987112022 0.014577512853992 6.8195912914781e-06
1.78782785128864e-05 0.354386103352115 0.0145624493019699 6.81948567817106e-06
1.78776681719552e-05 0.353627145117918 0.0145475936736471 6.81938007225422e-06
1.78770637355319e-05 0.353796151350202 0.0145314072401883 6.81927447380065e-06
1.78764651089316e-05 0.354426423206686 0.0145123185670711 6.81916888287083e-06
1.78758721990456e-05 0.354283214221117 0.0145028741909671 6.81906329929411e-06
1.78752849144244e-05 0.353238387022756 0.0144816894159732 6.81895772317265e-06
1.78747031649568e-05 0.353599338523053 0.0144683136363963 6.81885215444417e-06
1.78741268620043e-05 0.354405838935221 0.014456597302868 6.81874659306306e-06
1.78735559184321e-05 0.354242996543423 0.0144390526732109 6.8186410392553e-06
1.7872990248476e-05 0.353540755266196 0.0144233747513171 6.81853549284724e-06
1.78724297678465e-05 0.353939566069007 0.01440764172595 6.81842995379902e-06
1.78718743935401e-05 0.354335544793328 0.0143959479082319 6.81832442217626e-06
1.78713240440201e-05 0.354124822072842 0.0143756044862867 6.81821889809833e-06
1.78707786389428e-05 0.353367619874842 0.0143649173109329 6.81811338135059e-06
1.78702380993627e-05 0.353915730077267 0.0143492264201263 6.81800787201189e-06
1.78697023475888e-05 0.354379574790905 0.0143321102655265 6.81790237007288e-06
1.78691713070987e-05 0.354052004728148 0.0143186815443221 6.81779687569687e-06
1.7868644902828e-05 0.3535112318617 0.0143059001425334 6.81769138861324e-06
1.78681230608278e-05 0.354152239290816 0.0142866370857535 6.8175859090227e-06
1.78676057082213e-05 0.354406901056362 0.0142744162239121 6.81748043677836e-06
1.78670927734505e-05 0.353848048117495 0.0142609174856618 6.81737497200295e-06
1.78665841861332e-05 0.353332711971461 0.0142422810443952 6.81726951461016e-06
1.78660798769757e-05 0.354108014299622 0.014229415329657 6.81716406473618e-06
1.78655797778384e-05 0.354290166445744 0.0142141894642802 6.8170586222132e-06
1.78650838215983e-05 0.35389241969435 0.0141997443369327 6.81695318717974e-06
1.78645919423742e-05 0.353571944002868 0.0141828737154311 6.81684775944732e-06
1.78641040752513e-05 0.354355665668516 0.0141623810904398 6.81674233913809e-06
1.78636201563383e-05 0.354223101840395 0.0141547268629588 6.81663692628701e-06
1.78631401228379e-05 0.353551354414283 0.0141358684801259 6.81653152084213e-06
1.78626639130162e-05 0.353464507195 0.0141117412227302 6.81642612280188e-06
1.78621914659751e-05 0.354173914653093 0.0140969448767171 6.81632073221686e-06
1.7861722722063e-05 0.354070387477879 0.0140804497713968 6.81621534901205e-06
1.78612576222796e-05 0.353897077180887 0.0140641650389768 6.81610997325169e-06
1.78607961087171e-05 0.35397237781468 0.0140474331979497 6.81600460484702e-06
1.78603381245465e-05 0.354315169774844 0.0140330441772636 6.81589924385906e-06
1.78598836136269e-05 0.353655080757339 0.0140201297956305 6.81579389029691e-06
1.7859432520837e-05 0.353617556825595 0.0140046288726037 6.81568854407657e-06
1.78589847919783e-05 0.354040914676827 0.0139889385002518 6.81558320549187e-06
1.78585403736657e-05 0.354242894608635 0.0139751749019811 6.81547787416027e-06
1.78580992133448e-05 0.353862313109358 0.0139612691629422 6.81537255018774e-06
1.78576612593925e-05 0.353935971649016 0.0139474017906558 6.81526723357577e-06
1.78572264610305e-05 0.354183960765128 0.0139322877269533 6.81516192455018e-06
1.78567947681217e-05 0.354226200426117 0.0139170260585759 6.81505662280125e-06
1.78563661315502e-05 0.353443272779503 0.0139033602571987 6.81495132860604e-06
1.78559405029226e-05 0.353619425191641 0.0138899676607192 6.81484604165057e-06
1.78555178345736e-05 0.354311619694055 0.0138732635803965 6.81474076209217e-06
1.78550980796111e-05 0.354262377222794 0.013862781652827 6.81463549006423e-06
1.78546811919898e-05 0.353527495944393 0.0138462376348454 6.81453022533926e-06
1.78542671263012e-05 0.354023988096399 0.0138328683336508 6.81442496794455e-06
1.78538558379079e-05 0.354607470509255 0.013819007382902 6.81431971811839e-06
1.78534472828723e-05 0.353912119931868 0.0138069688375366 6.81421447563761e-06
1.78530414180491e-05 0.353074148036091 0.013788839678135 6.8141092405913e-06
1.78526382008459e-05 0.353794610829649 0.0137806612096494 6.81400401285803e-06
1.78522375895193e-05 0.354293755452265 0.0137626801617677 6.8138987925493e-06
1.78518395428438e-05 0.354128081658853 0.0137511098718838 6.81379357967819e-06
1.78514440201977e-05 0.353897262282157 0.0137366929287296 6.81368837407146e-06
1.78510509819279e-05 0.354506387230638 0.0137252759770209 6.81358317599289e-06
1.78506603886925e-05 0.354173114315849 0.0137072849173514 6.81347798526087e-06
1.78502722020262e-05 0.353432802913092 0.0136962966895867 6.81337280200827e-06
1.78498863839252e-05 0.35342988320042 0.0136830391760586 6.81326762601081e-06
1.7849502896984e-05 0.354220836464647 0.0136679046289471 6.81316245749704e-06
1.78491217044653e-05 0.353905739575331 0.0136543955788428 6.81305729639312e-06
1.78487427702709e-05 0.35387717408743 0.0136437865186263 6.81295214255992e-06
1.78483660586944e-05 0.354388865336817 0.0136260978633972 6.81284699620975e-06
1.78479915347883e-05 0.354745398252075 0.013612905254886 6.81274185719594e-06
1.78476191641043e-05 0.353664365918696 0.0136008655667735 6.81263672561197e-06
1.78472489126897e-05 0.353332678559839 0.0135871076391254 6.81253160146934e-06
1.78468807472887e-05 0.354059567362135 0.0135716011461955 6.81242648463612e-06
1.78465146350427e-05 0.354320641445315 0.013559587967966 6.81232137520116e-06
1.78461505436193e-05 0.353559633714456 0.0135465504383852 6.81221627318652e-06
1.78457884412521e-05 0.353999515531189 0.0135337672723224 6.81211117847352e-06
1.78454282966048e-05 0.354677926442688 0.0135193718088876 6.81200609124772e-06
1.78450700789808e-05 0.354337391304596 0.0135069491293437 6.811901011281e-06
1.78447137581128e-05 0.353307817696681 0.0134926817856812 6.81179593876986e-06
1.7844359304146e-05 0.353800764397766 0.0134810328501013 6.81169087368024e-06
1.78440066877997e-05 0.354350286265535 0.013466913333143 6.81158581599998e-06
1.78436558802742e-05 0.353905408747947 0.0134546980107629 6.81148076564487e-06
1.78433068531056e-05 0.353440390763137 0.0134414217878815 6.81137572279542e-06
1.784295957838e-05 0.354323656046841 0.0134290619346325 6.8112706870733e-06
1.78426140285609e-05 0.354497975632135 0.0134156742309567 6.81116565889473e-06
1.7842270176663e-05 0.353650504065909 0.0134025173141923 6.81106063816102e-06
1.78419279959427e-05 0.353520162704684 0.01339090063584 6.81095562459235e-06
1.78415874604422e-05 0.354473400092204 0.0133771069901914 6.81085061847215e-06
1.7841248544294e-05 0.354051916915085 0.0133641663258458 6.8107456197208e-06
1.78409112220187e-05 0.353675840163796 0.0133519981816904 6.81064062846216e-06
1.78405754687779e-05 0.353949528886156 0.0133398284866074 6.81053564458237e-06
1.78402412599784e-05 0.35437361050168 0.0133257099631948 6.81043066790407e-06
1.78399085714942e-05 0.353690203992857 0.0133141344355376 6.81032569869641e-06
1.7839577379521e-05 0.353589871476091 0.013300056787388 6.81022073688082e-06
1.78392476605954e-05 0.354173469681476 0.0132894740282808 6.81011578239581e-06
1.783891939179e-05 0.354435470379702 0.0132742978539563 6.81001083528013e-06
1.78385925503168e-05 0.353648468751891 0.0132647278483075 6.80990589566314e-06
1.78382671139846e-05 0.354065053866755 0.0132493064723694 6.80980096318363e-06
1.78379430608415e-05 0.354385416389561 0.013236237871021 6.80969603832217e-06
1.7837620369241e-05 0.353656655125632 0.0132264642437806 6.80959112065416e-06
1.78372990178972e-05 0.353360731460911 0.0132118966166759 6.80948621046167e-06
1.78369789860564e-05 0.354251971014669 0.0131978290510592 6.80938130763124e-06
1.78366602529984e-05 0.354290081965744 0.0131892927764049 6.80927641205694e-06
1.78363427985124e-05 0.354113503024472 0.0131743102423093 6.8091715238812e-06
1.78360266026831e-05 0.354204046732578 0.0131593480371134 6.80906664313612e-06
1.78357116459134e-05 0.354243602432029 0.0131522706637319 6.80896176974333e-06
1.78353979088748e-05 0.353570779170473 0.0131363345864474 6.80885690375062e-06
1.78350853725898e-05 0.353672353365219 0.0131236437680043 6.80875204490471e-06
1.7834774018363e-05 0.354066687575748 0.0131138892817052 6.80864719366414e-06
1.78344638278007e-05 0.354297831922793 0.0131002384762847 6.80854234968443e-06
1.78341547828544e-05 0.354003202182619 0.0130857581903162 6.80843751320845e-06
1.78338468655955e-05 0.354283261058098 0.0130761709517836 6.80833268389196e-06
1.78335400586196e-05 0.3542301640041 0.0130631154729109 6.80822786204893e-06
1.7833234344685e-05 0.353894373949866 0.0130481339463445 6.80812304745966e-06
1.78329297066713e-05 0.35370895180017 0.0130385208462869 6.80801824037996e-06
1.78326261279654e-05 0.354155260840295 0.0130256249305494 6.80791344063514e-06
1.78323235921286e-05 0.354147307068503 0.0130117418528373 6.80780864816899e-06
1.78320220829615e-05 0.354120332947233 0.0129985731186843 6.80770386302208e-06
1.78317215846551e-05 0.353924939565688 0.0129888442574436 6.80759908530096e-06
1.78314220814169e-05 0.354142311013091 0.0129757795829351 6.80749431493039e-06
1.7831123557886e-05 0.354056567287592 0.0129636946245179 6.80738955199274e-06
1.78308259988461e-05 0.353968822278221 0.0129503542181824 6.80728479628877e-06
1.78305293893739e-05 0.353753945438143 0.0129383662983095 6.80718004799293e-06
1.78302337148205e-05 0.354140206254007 0.0129260055477905 6.80707530693854e-06
1.78299389607047e-05 0.354219403869682 0.0129142946445497 6.80697057336835e-06
1.78296451127988e-05 0.354066039565812 0.012901398663869 6.80686584719762e-06
1.78293521570697e-05 0.353615831735472 0.0128907484226597 6.80676112824274e-06
1.78290600797129e-05 0.353943665759277 0.0128780189214427 6.80665641670103e-06
1.7828768867194e-05 0.354271890884249 0.012866111778037 6.80655171256989e-06
1.78284785062272e-05 0.354060417567881 0.0128544736723523 6.80644701568717e-06
1.78281889835193e-05 0.353565720421607 0.0128427899192345 6.80634232623205e-06
1.78279002863925e-05 0.354122911664857 0.0128300364988036 6.8062376439303e-06
1.7827612401883e-05 0.35419828429517 0.0128186673065901 6.80613296920819e-06
1.78273253176265e-05 0.35388137421888 0.0128067896130237 6.80602830163839e-06
1.78270390212064e-05 0.353667588707612 0.012794877811284 6.80592364141344e-06
1.78267535005014e-05 0.354159291933918 0.0127808258387943 6.80581898879609e-06
1.78264687435591e-05 0.35405638460282 0.0127721082961298 6.8057143433481e-06
1.78261847387213e-05 0.353857987759584 0.0127573304015376 6.80560970531854e-06
1.78259014743718e-05 0.353794282542051 0.0127482995746735 6.80550507462119e-06
1.78256189391208e-05 0.354275841257485 0.0127351950844254 6.80540045110655e-06
1.78253371218265e-05 0.35391150265036 0.0127233927692665 6.80529583501941e-06
1.78250560114247e-05 0.353736197508039 0.0127121844379896 6.80519122631862e-06
1.78247755970845e-05 0.354005712255539 0.0126976232275822 6.80508662488401e-06
1.78244958681932e-05 0.354258780832664 0.0126878010611529 6.80498203087618e-06
1.78242168140944e-05 0.353663714563648 0.0126754937772965 6.80487744423697e-06
1.78239384245097e-05 0.353718153777418 0.0126625628592224 6.80477286484233e-06
1.78236606894141e-05 0.354096896434673 0.0126502135725472 6.80466829280366e-06
1.78233835986796e-05 0.354283971405255 0.0126381483597476 6.80456372814707e-06
1.78231071424163e-05 0.353890194699232 0.0126279143297616 6.80445917064773e-06
1.78228313109649e-05 0.354009903914336 0.0126128591406542 6.80435462077269e-06
1.7822556094834e-05 0.354069006767042 0.0125984920854061 6.80425007806741e-06
1.78222814845742e-05 0.354080482404226 0.0125852831949783 6.80414554273412e-06
1.78220074709267e-05 0.353702213464062 0.012570889132909 6.80404101459071e-06
1.78217340448626e-05 0.353934388569285 0.0125614812773088 6.80393649393567e-06
1.78214611974464e-05 0.354072328304403 0.0125466882585749 6.80383198057424e-06
1.78211889197133e-05 0.3541332694147 0.0125358434746152 6.80372747464377e-06
1.78209172031357e-05 0.353959516779239 0.0125251705655019 6.80362297588116e-06
1.782064603911e-05 0.354250834952103 0.0125108651358847 6.80351848450923e-06
1.78203754192921e-05 0.354195413290817 0.012502074732974 6.80341400044162e-06
1.78201053353216e-05 0.353938624858954 0.0124880649592241 6.80330952366718e-06
1.78198357793003e-05 0.353659420878772 0.0124728793952174 6.80320505438758e-06
1.78195667429327e-05 0.354064536811363 0.0124647573490936 6.80310059229245e-06
1.78192982184466e-05 0.354042011172221 0.012451928437101 6.8029961374629e-06
1.78190301981027e-05 0.353904294867286 0.0124371979998026 6.80289169015508e-06
1.78187626742453e-05 0.353940001850398 0.0124270531282031 6.80278725001477e-06
1.78184956393414e-05 0.354540581636762 0.0124119723986424 6.80268281720688e-06
1.78182290860613e-05 0.354271418037215 0.0124024958262143 6.8025783918601e-06
1.78179630071368e-05 0.353797041936902 0.0123888606373778 6.80247397373586e-06
1.78176973954018e-05 0.353635598621132 0.0123738718714964 6.80236956297192e-06
1.78174322437263e-05 0.353932153952401 0.0123684078901605 6.8022651594865e-06
1.78171675452552e-05 0.353687242230036 0.0123523103185543 6.80216076332764e-06
1.78169032931007e-05 0.353861531355831 0.0123396966769847 6.80205637456299e-06
1.7816639480584e-05 0.354305088422073 0.0123250985111447 6.80195199301721e-06
1.78163761010312e-05 0.354611788436273 0.0123159730904253 6.80184761877458e-06
1.78161131480694e-05 0.354001443567777 0.0123023669181767 6.80174325185521e-06
1.78158506151473e-05 0.353932007360294 0.012291750528355 6.80163889235925e-06
1.78155884961128e-05 0.353955335637073 0.0122794092105592 6.80153454009037e-06
1.78153267845667e-05 0.353767612814238 0.0122678715982537 6.80143019517151e-06
1.78150654745601e-05 0.353379942391891 0.0122571763211912 6.80132585752361e-06
1.78148045600299e-05 0.354036903945272 0.0122447230175741 6.80122152720348e-06
1.78145440350231e-05 0.354476635512307 0.0122342375260652 6.80111720439133e-06
1.78142838937702e-05 0.354323965407534 0.0122206689681381 6.80101288858364e-06
1.7814024130522e-05 0.353801650612494 0.0122111964805426 6.80090858029505e-06
1.78137647397298e-05 0.354067826426342 0.0121988497849836 6.80080427918176e-06
1.7813505715692e-05 0.354007132465524 0.0121855311282552 6.80069998543776e-06
1.78132470529706e-05 0.353785584590591 0.0121769668710605 6.80059569913055e-06
1.78129887462699e-05 0.353678873234324 0.0121650921429431 6.80049141999743e-06
1.78127307902413e-05 0.354122529147766 0.0121524051436521 6.80038714808868e-06
1.78124731797132e-05 0.354226996937246 0.0121410278756502 6.80028288358506e-06
1.78122159095584e-05 0.35421401343035 0.0121308578929608 6.80017862651561e-06
1.78119589747164e-05 0.354046995417117 0.0121195627520746 6.80007437652593e-06
1.78117023702182e-05 0.354223553996298 0.0121084581662241 6.79997013398969e-06
1.78114460911497e-05 0.354053607170983 0.0120982114578191 6.79986589866629e-06
1.78111901327603e-05 0.353945149722375 0.0120867822758098 6.7997616707758e-06
1.78109344902409e-05 0.353627496654312 0.0120765317731771 6.7996574501947e-06
1.78106791590652e-05 0.354016711712704 0.0120661344083508 6.79955323672189e-06
1.78104241345328e-05 0.354130941714294 0.0120556494537333 6.79944903064467e-06
1.7810169412152e-05 0.354082098713479 0.0120446303759363 6.7993448320571e-06
1.78099149874357e-05 0.353880162498417 0.012035286000881 6.79924064051149e-06
1.78096608560747e-05 0.354260118080492 0.012023787108435 6.79913645636109e-06
1.78094070137392e-05 0.354312732004047 0.0120141044035932 6.79903227946958e-06
1.78091534562342e-05 0.353974591335649 0.0120038689007385 6.79892810999068e-06
1.78089001793918e-05 0.353478831675774 0.0119938373131995 6.7988239476917e-06
1.78086471790499e-05 0.354179648957995 0.011982566422876 6.79871979277257e-06
1.78083944511752e-05 0.354269260631917 0.0119740057152435 6.79861564500615e-06
1.78081419918447e-05 0.353632125917965 0.0119621939894981 6.79851150470784e-06
1.78078897971393e-05 0.353585799380112 0.0119532353465374 6.79840737156135e-06
1.78076378632239e-05 0.354457283914816 0.0119416289242038 6.79830324584007e-06
1.78073861862695e-05 0.354196013902948 0.0119324527451401 6.79819912743419e-06
1.78071347625412e-05 0.353897576178188 0.0119214708942732 6.79809501628149e-06
1.78068835884286e-05 0.353874430418942 0.0119118794091327 6.79799091246145e-06
1.78066326602178e-05 0.354210413335519 0.0119015972027132 6.79788681583893e-06
1.78063819744646e-05 0.353838505256169 0.0118921204640011 6.79778272649504e-06
1.78061315275175e-05 0.353634325858088 0.01188055428506 6.79767864447833e-06
1.78058813160913e-05 0.353854712924269 0.0118730260064841 6.79757456980365e-06
1.78056313367072e-05 0.354573192842607 0.011861117154665 6.7974705023552e-06
1.78053815860955e-05 0.354136110114962 0.0118519853390801 6.79736644220543e-06
1.78051320608648e-05 0.353797147136262 0.01184215922748 6.7972623893628e-06
1.78048827578666e-05 0.353775386199535 0.0118314952187492 6.79715834380819e-06
1.78046336739347e-05 0.354229087490988 0.0118219220281084 6.79705430555649e-06
1.78043848058474e-05 0.353973797840715 0.0118119081903583 6.79695027458362e-06
1.78041361505918e-05 0.353690800377808 0.0118005215397999 6.79684625082511e-06
1.78038877051398e-05 0.353829977222626 0.0117924201850258 6.79674223443901e-06
1.78036394664649e-05 0.354442991318566 0.0117822999601654 6.79663822539573e-06
1.78033914316155e-05 0.354045344771962 0.011771453224992 6.79653422343581e-06
1.78031435977233e-05 0.353667238780451 0.0117620514942398 6.79643022890838e-06
1.78028959620218e-05 0.353898429052952 0.0117531083254049 6.79632624159913e-06
1.78026485215879e-05 0.354383774035318 0.011742085417239 6.79622226166168e-06
1.78024012736886e-05 0.353853568799346 0.0117329752827586 6.79611828891448e-06
1.78021542156574e-05 0.353709485286799 0.011724477419811 6.79601432345984e-06
1.78019073448258e-05 0.354040365696897 0.0117130776330939 6.79591036524485e-06
1.78016606585171e-05 0.354356858878159 0.0117049041101542 6.79580641455621e-06
1.78014141541276e-05 0.353750589769731 0.0116955724663489 6.79570247085212e-06
1.78011678291856e-05 0.353683518533397 0.0116851918565337 6.79559853451773e-06
1.7800921681083e-05 0.354070611471655 0.0116746294506579 6.79549460551312e-06
1.78006757073811e-05 0.354252158495728 0.0116681201187899 6.79539068370982e-06
1.78004299056686e-05 0.353840946651063 0.0116564901557692 6.79528676923524e-06
1.7800184273577e-05 0.353985483769051 0.0116468991077776 6.79518286204858e-06
1.77999388087893e-05 0.354073090183663 0.0116383840379884 6.79507896218238e-06
1.77996935088799e-05 0.354039508276443 0.0116283688584208 6.79497506935155e-06
1.77994483716235e-05 0.353606462166304 0.0116179945342328 6.79487118401506e-06


==> rho_ablation_MinMax_Frobenius.txt <==
y1 y2 y3 y4 y5 y6
3.834097e-01 3.834097e-01 3.834097e-01 3.834097e-01 3.834097e-01 3.834097e-01 
3.834104e-01 3.834104e-01 3.834104e-01 3.834104e-01 3.834104e-01 3.834104e-01 
3.459723e-01 3.483068e-01 3.619573e-01 3.790689e-01 3.829273e-01 3.619573e-01 
3.223801e-01 3.261036e-01 3.492100e-01 3.768216e-01 3.826852e-01 3.492100e-01 
3.104496e-01 3.099052e-01 3.404489e-01 3.748179e-01 3.824462e-01 3.404489e-01 
3.302666e-01 3.011893e-01 3.340484e-01 3.729020e-01 3.822085e-01 3.340484e-01 
3.082086e-01 2.917286e-01 3.275476e-01 3.710888e-01 3.819723e-01 3.275476e-01 
2.445863e-01 2.485216e-01 3.220847e-01 3.693473e-01 3.817373e-01 3.220847e-01 
1.904027e-01 2.022917e-01 3.169523e-01 3.676897e-01 3.815038e-01 3.169523e-01 
1.491842e-01 1.703389e-01 3.121620e-01 3.660979e-01 3.812715e-01 3.121620e-01 
1.250117e-01 1.484617e-01 3.073067e-01 3.645751e-01 3.810406e-01 3.073067e-01 
1.142876e-01 1.315957e-01 3.028948e-01 3.631098e-01 3.808109e-01 3.028948e-01 
1.069075e-01 1.198172e-01 2.981702e-01 3.617041e-01 3.805826e-01 2.981702e-01 
9.925420e-02 1.085311e-01 2.938125e-01 3.603487e-01 3.803555e-01 2.938125e-01 
9.292675e-02 9.877082e-02 2.891615e-01 3.590448e-01 3.801297e-01 2.891615e-01 
8.741322e-02 9.135220e-02 2.849021e-01 3.577839e-01 3.799051e-01 2.849021e-01 
8.359255e-02 8.478412e-02 2.801447e-01 3.565706e-01 3.796819e-01 2.801447e-01 
8.073565e-02 7.792845e-02 2.758505e-01 3.553942e-01 3.794597e-01 2.758505e-01 
7.740181e-02 7.261123e-02 2.710536e-01 3.542601e-01 3.792389e-01 2.710536e-01 
7.463669e-02 6.769767e-02 2.665766e-01 3.531553e-01 3.790192e-01 2.665766e-01 
7.152146e-02 6.365133e-02 2.620363e-01 3.520934e-01 3.788008e-01 2.620363e-01 
6.958033e-02 6.011819e-02 2.573573e-01 3.510546e-01 3.785834e-01 2.573573e-01 
6.754587e-02 5.682450e-02 2.526647e-01 3.500530e-01 3.783674e-01 2.526647e-01 
6.536964e-02 5.346474e-02 2.484038e-01 3.490724e-01 3.781523e-01 2.484038e-01 
6.362930e-02 5.040529e-02 2.439222e-01 3.481257e-01 3.779386e-01 2.439222e-01 
6.147448e-02 4.798204e-02 2.393568e-01 3.471973e-01 3.777259e-01 2.393568e-01 
5.968258e-02 4.590497e-02 2.351249e-01 3.462979e-01 3.775144e-01 2.351249e-01 
5.779220e-02 4.338782e-02 2.307673e-01 3.454182e-01 3.773038e-01 2.307673e-01 
5.596184e-02 4.150021e-02 2.265814e-01 3.445595e-01 3.770946e-01 2.265814e-01 
5.394427e-02 3.965297e-02 2.225692e-01 3.437213e-01 3.768863e-01 2.225692e-01 
5.168784e-02 3.809256e-02 2.186263e-01 3.429018e-01 3.766792e-01 2.186263e-01 
4.957740e-02 3.647565e-02 2.146650e-01 3.420968e-01 3.764730e-01 2.146650e-01 
4.922966e-02 3.542989e-02 2.108941e-01 3.413149e-01 3.762679e-01 2.108941e-01 
4.754753e-02 3.344755e-02 2.070462e-01 3.405468e-01 3.760640e-01 2.070462e-01 
4.609114e-02 3.220728e-02 2.034616e-01 3.397957e-01 3.758610e-01 2.034616e-01 
4.489923e-02 3.105089e-02 2.000539e-01 3.390593e-01 3.756591e-01 2.000539e-01 
4.406115e-02 2.973926e-02 1.964610e-01 3.383389e-01 3.754583e-01 1.964610e-01 
4.291221e-02 2.898584e-02 1.930348e-01 3.376309e-01 3.752584e-01 1.930348e-01 
4.242665e-02 2.816234e-02 1.895797e-01 3.369358e-01 3.750596e-01 1.895797e-01 
4.164319e-02 2.750427e-02 1.863032e-01 3.362540e-01 3.748618e-01 1.863032e-01 
4.013279e-02 2.643558e-02 1.830926e-01 3.355834e-01 3.746650e-01 1.830926e-01 
3.920994e-02 2.572730e-02 1.799852e-01 3.349268e-01 3.744691e-01 1.799852e-01 
3.958288e-02 2.501855e-02 1.770098e-01 3.342796e-01 3.742743e-01 1.770098e-01 
3.766844e-02 2.432261e-02 1.738224e-01 3.336444e-01 3.740804e-01 1.738224e-01 
3.679564e-02 2.370378e-02 1.708172e-01 3.330181e-01 3.738875e-01 1.708172e-01 
3.606567e-02 2.322497e-02 1.679114e-01 3.324044e-01 3.736956e-01 1.679114e-01 
3.477515e-02 2.234710e-02 1.651602e-01 3.317976e-01 3.735046e-01 1.651602e-01 
3.362906e-02 2.192059e-02 1.623224e-01 3.312018e-01 3.733145e-01 1.623224e-01 
3.279805e-02 2.148809e-02 1.595042e-01 3.306121e-01 3.731253e-01 1.595042e-01 
3.165767e-02 2.122304e-02 1.569294e-01 3.300348e-01 3.729371e-01 1.569294e-01 
3.209130e-02 2.082734e-02 1.543022e-01 3.294610e-01 3.727498e-01 1.543022e-01 
3.049150e-02 2.054300e-02 1.518957e-01 3.288988e-01 3.725634e-01 1.518957e-01 
2.969950e-02 2.002317e-02 1.492784e-01 3.283421e-01 3.723779e-01 1.492784e-01 
2.918410e-02 1.957374e-02 1.468962e-01 3.277950e-01 3.721933e-01 1.468962e-01 
2.910973e-02 1.909153e-02 1.446043e-01 3.272535e-01 3.720096e-01 1.446043e-01 
2.850136e-02 1.865363e-02 1.421927e-01 3.267216e-01 3.718268e-01 1.421927e-01 
2.816349e-02 1.846304e-02 1.400697e-01 3.261930e-01 3.716448e-01 1.400697e-01 
2.754497e-02 1.809957e-02 1.379977e-01 3.256741e-01 3.714638e-01 1.379977e-01 
2.697028e-02 1.786601e-02 1.356809e-01 3.251582e-01 3.712835e-01 1.356809e-01 
2.630098e-02 1.742827e-02 1.337120e-01 3.246504e-01 3.711042e-01 1.337120e-01 
2.618077e-02 1.736277e-02 1.316979e-01 3.241480e-01 3.709256e-01 1.316979e-01 
2.586073e-02 1.677770e-02 1.298053e-01 3.236505e-01 3.707480e-01 1.298053e-01 
2.527665e-02 1.660481e-02 1.280359e-01 3.231594e-01 3.705710e-01 1.280359e-01 
2.465061e-02 1.628766e-02 1.262837e-01 3.226720e-01 3.703950e-01 1.262837e-01 
2.467619e-02 1.627593e-02 1.243837e-01 3.221903e-01 3.702197e-01 1.243837e-01 
2.440610e-02 1.619523e-02 1.227440e-01 3.217126e-01 3.700453e-01 1.227440e-01 
2.365594e-02 1.575191e-02 1.211277e-01 3.212404e-01 3.698717e-01 1.211277e-01 
2.323384e-02 1.529624e-02 1.194318e-01 3.207722e-01 3.696988e-01 1.194318e-01 
2.310478e-02 1.502071e-02 1.178812e-01 3.203074e-01 3.695268e-01 1.178812e-01 
2.284254e-02 1.490524e-02 1.162135e-01 3.198495e-01 3.693555e-01 1.162135e-01 
2.257430e-02 1.477444e-02 1.146778e-01 3.193934e-01 3.691851e-01 1.146778e-01 
2.198537e-02 1.461787e-02 1.133262e-01 3.189440e-01 3.690154e-01 1.133262e-01 
2.144136e-02 1.429387e-02 1.117541e-01 3.184930e-01 3.688464e-01 1.117541e-01 
2.125343e-02 1.408536e-02 1.103323e-01 3.180513e-01 3.686783e-01 1.103323e-01 
2.084207e-02 1.389062e-02 1.090549e-01 3.176066e-01 3.685109e-01 1.090549e-01 
2.109498e-02 1.366972e-02 1.075767e-01 3.171717e-01 3.683442e-01 1.075767e-01 
2.106279e-02 1.368242e-02 1.062836e-01 3.167341e-01 3.681784e-01 1.062836e-01 
2.016972e-02 1.366956e-02 1.050165e-01 3.163057e-01 3.680131e-01 1.050165e-01 
1.974262e-02 1.329192e-02 1.036944e-01 3.158735e-01 3.678487e-01 1.036944e-01 
1.925285e-02 1.308682e-02 1.025529e-01 3.154503e-01 3.676850e-01 1.025529e-01 
1.924780e-02 1.288664e-02 1.013844e-01 3.150247e-01 3.675221e-01 1.013844e-01 
1.947072e-02 1.268744e-02 1.002911e-01 3.146018e-01 3.673598e-01 1.002911e-01 
1.881184e-02 1.274441e-02 9.921181e-02 3.141842e-01 3.671982e-01 9.921181e-02 
1.832078e-02 1.250610e-02 9.818187e-02 3.137642e-01 3.670373e-01 9.818187e-02 
1.825179e-02 1.232000e-02 9.715663e-02 3.133525e-01 3.668772e-01 9.715663e-02 
1.787128e-02 1.218410e-02 9.615064e-02 3.129334e-01 3.667177e-01 9.615064e-02 
1.784896e-02 1.204138e-02 9.505703e-02 3.125275e-01 3.665589e-01 9.505703e-02 
1.747819e-02 1.184056e-02 9.413539e-02 3.121104e-01 3.664009e-01 9.413539e-02 
1.729914e-02 1.191405e-02 9.310198e-02 3.117107e-01 3.662434e-01 9.310198e-02 
1.705044e-02 1.174758e-02 9.222602e-02 3.112967e-01 3.660867e-01 9.222602e-02 
1.711969e-02 1.162426e-02 9.130985e-02 3.108969e-01 3.659306e-01 9.130985e-02 
1.699381e-02 1.141417e-02 9.041950e-02 3.104881e-01 3.657752e-01 9.041950e-02 
1.681470e-02 1.124157e-02 8.967485e-02 3.100951e-01 3.656204e-01 8.967485e-02 
1.643495e-02 1.112123e-02 8.872328e-02 3.096853e-01 3.654663e-01 8.872328e-02 
1.599210e-02 1.107261e-02 8.788811e-02 3.092985e-01 3.653129e-01 8.788811e-02 
1.578587e-02 1.118859e-02 8.713525e-02 3.088925e-01 3.651601e-01 8.713525e-02 
1.564194e-02 1.091831e-02 8.635263e-02 3.085021e-01 3.650080e-01 8.635263e-02 
1.528634e-02 1.078316e-02 8.544805e-02 3.081037e-01 3.648565e-01 8.544805e-02 
1.562152e-02 1.071713e-02 8.475188e-02 3.077094e-01 3.647056e-01 8.475188e-02 
1.506791e-02 1.061781e-02 8.394707e-02 3.073192e-01 3.645554e-01 8.394707e-02 
1.476607e-02 1.045260e-02 8.315881e-02 3.069262e-01 3.644058e-01 8.315881e-02 
1.459141e-02 1.032300e-02 8.244389e-02 3.065381e-01 3.642568e-01 8.244389e-02 
1.492489e-02 1.038160e-02 8.167118e-02 3.061458e-01 3.641085e-01 8.167118e-02 
1.496617e-02 1.021141e-02 8.096555e-02 3.057618e-01 3.639607e-01 8.096555e-02 
1.486814e-02 1.014206e-02 8.032495e-02 3.053722e-01 3.638136e-01 8.032495e-02 
1.430921e-02 1.002630e-02 7.966522e-02 3.049868e-01 3.636670e-01 7.966522e-02 
1.412170e-02 9.901157e-03 7.901488e-02 3.046032e-01 3.635211e-01 7.901488e-02 
1.414373e-02 9.761971e-03 7.845711e-02 3.042210e-01 3.633757e-01 7.845711e-02 
1.395518e-02 9.656391e-03 7.780885e-02 3.038400e-01 3.632310e-01 7.780885e-02 
1.389523e-02 9.622381e-03 7.719516e-02 3.034602e-01 3.630866e-01 7.719516e-02 
1.393733e-02 9.715604e-03 7.667099e-02 3.030779e-01 3.629431e-01 7.667099e-02 
1.352837e-02 9.451444e-03 7.605828e-02 3.026993e-01 3.627999e-01 7.605828e-02 
1.370163e-02 9.343523e-03 7.549486e-02 3.023166e-01 3.626575e-01 7.549486e-02 
1.340814e-02 9.385306e-03 7.492615e-02 3.019405e-01 3.625155e-01 7.492615e-02 
1.329700e-02 9.202448e-03 7.440700e-02 3.015597e-01 3.623742e-01 7.440700e-02 
1.294304e-02 9.063034e-03 7.384793e-02 3.011863e-01 3.622333e-01 7.384793e-02 
1.301287e-02 9.022055e-03 7.332431e-02 3.008080e-01 3.620929e-01 7.332431e-02 
1.325952e-02 8.945970e-03 7.282850e-02 3.004367e-01 3.619532e-01 7.282850e-02 
1.306162e-02 9.109872e-03 7.227220e-02 3.000591e-01 3.618140e-01 7.227220e-02 
1.250073e-02 8.860588e-03 7.175280e-02 2.996826e-01 3.616754e-01 7.175280e-02 
1.222884e-02 8.697813e-03 7.130496e-02 2.993050e-01 3.615373e-01 7.130496e-02 
1.237156e-02 8.612583e-03 7.084854e-02 2.989281e-01 3.613998e-01 7.084854e-02 
1.244517e-02 8.543564e-03 7.036421e-02 2.985518e-01 3.612627e-01 7.036421e-02 
1.217677e-02 8.722443e-03 6.990262e-02 2.981720e-01 3.611263e-01 6.990262e-02 
1.183936e-02 8.585830e-03 6.946742e-02 2.977967e-01 3.609903e-01 6.946742e-02 
1.154625e-02 8.412244e-03 6.899287e-02 2.974169e-01 3.608549e-01 6.899287e-02 
1.168333e-02 8.301898e-03 6.858284e-02 2.970398e-01 3.607199e-01 6.858284e-02 
1.157671e-02 8.482464e-03 6.817353e-02 2.966599e-01 3.605855e-01 6.817353e-02 
1.148670e-02 8.282975e-03 6.771865e-02 2.962795e-01 3.604516e-01 6.771865e-02 
1.244589e-02 8.125738e-03 6.733685e-02 2.958986e-01 3.603182e-01 6.733685e-02 
1.135647e-02 8.048005e-03 6.691765e-02 2.955210e-01 3.601853e-01 6.691765e-02 
1.124907e-02 7.966475e-03 6.645538e-02 2.951396e-01 3.600530e-01 6.645538e-02 
1.107957e-02 7.873875e-03 6.610281e-02 2.947645e-01 3.599211e-01 6.610281e-02 
1.059775e-02 7.884129e-03 6.569384e-02 2.943850e-01 3.597897e-01 6.569384e-02 
1.048131e-02 7.834686e-03 6.528875e-02 2.940032e-01 3.596588e-01 6.528875e-02 
1.161475e-02 7.753972e-03 6.486512e-02 2.936257e-01 3.595283e-01 6.486512e-02 
1.052916e-02 7.804647e-03 6.449718e-02 2.932399e-01 3.593985e-01 6.449718e-02 
1.070113e-02 7.922931e-03 6.413935e-02 2.928635e-01 3.592690e-01 6.413935e-02 
1.054770e-02 7.666807e-03 6.377183e-02 2.924796e-01 3.591401e-01 6.377183e-02 
1.058777e-02 7.608175e-03 6.340736e-02 2.921024e-01 3.590115e-01 6.340736e-02 
1.027449e-02 7.519761e-03 6.305040e-02 2.917160e-01 3.588835e-01 6.305040e-02 
1.051124e-02 7.491712e-03 6.270524e-02 2.913437e-01 3.587559e-01 6.270524e-02 
1.027872e-02 7.403890e-03 6.238521e-02 2.909566e-01 3.586289e-01 6.238521e-02 
9.975497e-03 7.317979e-03 6.199538e-02 2.905826e-01 3.585021e-01 6.199538e-02 
9.660487e-03 7.264023e-03 6.172881e-02 2.901971e-01 3.583760e-01 6.172881e-02 
9.566482e-03 7.212597e-03 6.135431e-02 2.898256e-01 3.582501e-01 6.135431e-02 
9.416618e-03 7.202672e-03 6.102891e-02 2.894389e-01 3.581248e-01 6.102891e-02 
9.727884e-03 7.122513e-03 6.071395e-02 2.890663e-01 3.579999e-01 6.071395e-02 
9.256532e-03 7.102077e-03 6.037831e-02 2.886828e-01 3.578755e-01 6.037831e-02 
8.972414e-03 7.321997e-03 6.009481e-02 2.883067e-01 3.577514e-01 6.009481e-02 
8.897074e-03 7.070661e-03 5.974605e-02 2.879224e-01 3.576279e-01 5.974605e-02 
9.032408e-03 6.930065e-03 5.936386e-02 2.875490e-01 3.575048e-01 5.936386e-02 
8.734846e-03 6.877061e-03 5.912021e-02 2.871613e-01 3.573821e-01 5.912021e-02 
8.801911e-03 6.828214e-03 5.878444e-02 2.867828e-01 3.572598e-01 5.878444e-02 
9.069267e-03 6.783013e-03 5.843807e-02 2.863963e-01 3.571379e-01 5.843807e-02 
8.946995e-03 6.751133e-03 5.810615e-02 2.860190e-01 3.570166e-01 5.810615e-02 
8.611840e-03 6.687204e-03 5.780171e-02 2.856307e-01 3.568955e-01 5.780171e-02 
8.667345e-03 6.648630e-03 5.749493e-02 2.852563e-01 3.567749e-01 5.749493e-02 
8.609670e-03 6.626067e-03 5.724191e-02 2.848693e-01 3.566548e-01 5.724191e-02 
8.718099e-03 6.542353e-03 5.692080e-02 2.844929e-01 3.565350e-01 5.692080e-02 
8.588662e-03 6.516351e-03 5.661660e-02 2.841065e-01 3.564157e-01 5.661660e-02 
8.367529e-03 6.465106e-03 5.640682e-02 2.837273e-01 3.562968e-01 5.640682e-02 
8.158486e-03 6.460451e-03 5.607008e-02 2.833413e-01 3.561783e-01 5.607008e-02 
8.237051e-03 6.396342e-03 5.582825e-02 2.829610e-01 3.560602e-01 5.582825e-02 
7.830909e-03 6.370134e-03 5.552604e-02 2.825737e-01 3.559426e-01 5.552604e-02 
7.855938e-03 6.310657e-03 5.524475e-02 2.821911e-01 3.558252e-01 5.524475e-02 
7.729026e-03 6.248670e-03 5.501664e-02 2.818071e-01 3.557084e-01 5.501664e-02 
7.571960e-03 6.204598e-03 5.474143e-02 2.814232e-01 3.555917e-01 5.474143e-02 
7.665239e-03 6.184582e-03 5.447821e-02 2.810384e-01 3.554757e-01 5.447821e-02 
7.839622e-03 6.168994e-03 5.426478e-02 2.806560e-01 3.553599e-01 5.426478e-02 
7.588279e-03 6.111633e-03 5.398329e-02 2.802680e-01 3.552447e-01 5.398329e-02 
7.400070e-03 6.055571e-03 5.372729e-02 2.798868e-01 3.551296e-01 5.372729e-02 
7.594648e-03 6.034950e-03 5.348542e-02 2.794973e-01 3.550151e-01 5.348542e-02 
7.356043e-03 5.983348e-03 5.320825e-02 2.791177e-01 3.549009e-01 5.320825e-02 
7.284802e-03 5.974178e-03 5.300593e-02 2.787282e-01 3.547872e-01 5.300593e-02 
7.697470e-03 5.884539e-03 5.274248e-02 2.783446e-01 3.546737e-01 5.274248e-02 
7.460659e-03 5.884809e-03 5.252382e-02 2.779583e-01 3.545608e-01 5.252382e-02 
7.243124e-03 5.844995e-03 5.226437e-02 2.775692e-01 3.544481e-01 5.226437e-02 
7.228251e-03 5.828167e-03 5.206162e-02 2.771826e-01 3.543359e-01 5.206162e-02 
6.928411e-03 5.766659e-03 5.180813e-02 2.767929e-01 3.542239e-01 5.180813e-02 
6.833740e-03 5.767460e-03 5.155951e-02 2.764029e-01 3.541125e-01 5.155951e-02 
7.157901e-03 5.728895e-03 5.135739e-02 2.760139e-01 3.540013e-01 5.135739e-02 
6.960617e-03 5.688752e-03 5.113060e-02 2.756220e-01 3.538905e-01 5.113060e-02 
6.718203e-03 5.643228e-03 5.089385e-02 2.752326e-01 3.537800e-01 5.089385e-02 
6.645291e-03 5.623115e-03 5.067307e-02 2.748427e-01 3.536699e-01 5.067307e-02 
6.813015e-03 5.568461e-03 5.044641e-02 2.744472e-01 3.535601e-01 5.044641e-02 
6.930492e-03 5.547692e-03 5.024097e-02 2.740556e-01 3.534507e-01 5.024097e-02 
6.601210e-03 5.509825e-03 5.000822e-02 2.736568e-01 3.533416e-01 5.000822e-02 
6.546404e-03 5.510866e-03 4.980010e-02 2.732682e-01 3.532330e-01 4.980010e-02 
6.521352e-03 5.474437e-03 4.958824e-02 2.728673e-01 3.531246e-01 4.958824e-02 
6.490197e-03 5.440205e-03 4.936512e-02 2.724796e-01 3.530166e-01 4.936512e-02 
6.480666e-03 5.376928e-03 4.912519e-02 2.720788e-01 3.529089e-01 4.912519e-02 
6.380838e-03 5.387955e-03 4.892202e-02 2.716913e-01 3.528017e-01 4.892202e-02 
6.153919e-03 5.343968e-03 4.872482e-02 2.712893e-01 3.526946e-01 4.872482e-02 
6.217784e-03 5.303208e-03 4.847516e-02 2.709018e-01 3.525880e-01 4.847516e-02 
6.103017e-03 5.264492e-03 4.831941e-02 2.705000e-01 3.524816e-01 4.831941e-02 
6.004122e-03 5.275010e-03 4.805908e-02 2.701079e-01 3.523757e-01 4.805908e-02 
5.843482e-03 5.286161e-03 4.784607e-02 2.697090e-01 3.522699e-01 4.784607e-02 
5.930373e-03 5.214359e-03 4.765675e-02 2.693193e-01 3.521647e-01 4.765675e-02 
5.932453e-03 5.152800e-03 4.744451e-02 2.689188e-01 3.520596e-01 4.744451e-02 
5.716699e-03 5.144714e-03 4.720305e-02 2.685269e-01 3.519550e-01 4.720305e-02 
5.634499e-03 5.103356e-03 4.698393e-02 2.681239e-01 3.518505e-01 4.698393e-02 
5.782258e-03 5.072133e-03 4.680292e-02 2.677337e-01 3.517466e-01 4.680292e-02 
5.626832e-03 5.053607e-03 4.659184e-02 2.673288e-01 3.516426e-01 4.659184e-02 
5.613202e-03 5.082126e-03 4.640403e-02 2.669355e-01 3.515392e-01 4.640403e-02 
5.601477e-03 5.031759e-03 4.620139e-02 2.665310e-01 3.514360e-01 4.620139e-02 
5.445718e-03 4.966156e-03 4.604604e-02 2.661352e-01 3.513332e-01 4.604604e-02 
5.478296e-03 4.943403e-03 4.583779e-02 2.657318e-01 3.512306e-01 4.583779e-02 
5.399726e-03 4.967116e-03 4.569029e-02 2.653304e-01 3.511284e-01 4.569029e-02 
5.244223e-03 4.931472e-03 4.546401e-02 2.649290e-01 3.510265e-01 4.546401e-02 
5.281528e-03 4.869606e-03 4.530010e-02 2.645237e-01 3.509250e-01 4.530010e-02 
5.281280e-03 4.833931e-03 4.512649e-02 2.641196e-01 3.508237e-01 4.512649e-02 
5.204757e-03 4.881137e-03 4.495987e-02 2.637184e-01 3.507227e-01 4.495987e-02 
5.174964e-03 4.826392e-03 4.475580e-02 2.633144e-01 3.506221e-01 4.475580e-02 
5.107452e-03 4.800231e-03 4.459501e-02 2.629117e-01 3.505217e-01 4.459501e-02 
5.081032e-03 4.752304e-03 4.441939e-02 2.625082e-01 3.504217e-01 4.441939e-02 
4.966933e-03 4.731393e-03 4.427224e-02 2.621029e-01 3.503219e-01 4.427224e-02 
5.000429e-03 4.741081e-03 4.407419e-02 2.616985e-01 3.502225e-01 4.407419e-02 
5.029848e-03 4.709554e-03 4.393442e-02 2.612921e-01 3.501233e-01 4.393442e-02 
5.025178e-03 4.658189e-03 4.375640e-02 2.608899e-01 3.500245e-01 4.375640e-02 
4.901296e-03 4.658796e-03 4.362082e-02 2.604779e-01 3.499258e-01 4.362082e-02 
4.875236e-03 4.659270e-03 4.341643e-02 2.600762e-01 3.498276e-01 4.341643e-02 
4.805189e-03 4.611885e-03 4.329462e-02 2.596667e-01 3.497295e-01 4.329462e-02 
4.737647e-03 4.574151e-03 4.311265e-02 2.592592e-01 3.496319e-01 4.311265e-02 
4.783842e-03 4.562034e-03 4.297162e-02 2.588519e-01 3.495343e-01 4.297162e-02 
4.620229e-03 4.523817e-03 4.280276e-02 2.584403e-01 3.494371e-01 4.280276e-02 
4.566231e-03 4.547137e-03 4.266802e-02 2.580344e-01 3.493401e-01 4.266802e-02 
4.535736e-03 4.506760e-03 4.249362e-02 2.576210e-01 3.492434e-01 4.249362e-02 
4.716003e-03 4.481005e-03 4.234736e-02 2.572161e-01 3.491470e-01 4.234736e-02 
4.537211e-03 4.430951e-03 4.219773e-02 2.567992e-01 3.490507e-01 4.219773e-02 
4.477307e-03 4.409780e-03 4.205375e-02 2.563965e-01 3.489550e-01 4.205375e-02 
4.657844e-03 4.435597e-03 4.188438e-02 2.559789e-01 3.488591e-01 4.188438e-02 
4.416084e-03 4.394072e-03 4.173800e-02 2.555721e-01 3.487639e-01 4.173800e-02 
4.353024e-03 4.346961e-03 4.158709e-02 2.551588e-01 3.486686e-01 4.158709e-02 
4.469791e-03 4.308409e-03 4.142402e-02 2.547483e-01 3.485740e-01 4.142402e-02 
4.245920e-03 4.303238e-03 4.130334e-02 2.543370e-01 3.484792e-01 4.130334e-02 
4.220603e-03 4.347076e-03 4.114377e-02 2.539197e-01 3.483848e-01 4.114377e-02 
4.352590e-03 4.312646e-03 4.100795e-02 2.535139e-01 3.482906e-01 4.100795e-02 
4.221813e-03 4.251858e-03 4.087237e-02 2.530955e-01 3.481968e-01 4.087237e-02 
4.142184e-03 4.218633e-03 4.073867e-02 2.526873e-01 3.481032e-01 4.073867e-02 
4.127645e-03 4.190836e-03 4.057332e-02 2.522712e-01 3.480099e-01 4.057332e-02 
4.099309e-03 4.228764e-03 4.048174e-02 2.518632e-01 3.479167e-01 4.048174e-02 
4.011072e-03 4.192661e-03 4.031753e-02 2.514466e-01 3.478240e-01 4.031753e-02 
3.942916e-03 4.138877e-03 4.020559e-02 2.510373e-01 3.477313e-01 4.020559e-02 
3.938778e-03 4.147459e-03 4.004643e-02 2.506215e-01 3.476391e-01 4.004643e-02 
3.945285e-03 4.115438e-03 3.994995e-02 2.502103e-01 3.475469e-01 3.994995e-02 
3.958182e-03 4.145814e-03 3.979800e-02 2.497978e-01 3.474552e-01 3.979800e-02 
3.853819e-03 4.110835e-03 3.967701e-02 2.493849e-01 3.473635e-01 3.967701e-02 
3.803821e-03 4.072927e-03 3.953414e-02 2.489693e-01 3.472723e-01 3.953414e-02 
3.875521e-03 4.025986e-03 3.939863e-02 2.485600e-01 3.471811e-01 3.939863e-02 
3.786866e-03 4.010013e-03 3.929292e-02 2.481400e-01 3.470904e-01 3.929292e-02 
3.716731e-03 4.060913e-03 3.915408e-02 2.477334e-01 3.469997e-01 3.915408e-02 
3.866799e-03 4.053793e-03 3.900632e-02 2.473117e-01 3.469094e-01 3.900632e-02 
3.716215e-03 3.979231e-03 3.892417e-02 2.469052e-01 3.468192e-01 3.892417e-02 
3.747390e-03 3.924095e-03 3.877063e-02 2.464853e-01 3.467294e-01 3.877063e-02 
3.718406e-03 3.929312e-03 3.864655e-02 2.460759e-01 3.466397e-01 3.864655e-02 
3.608831e-03 3.968653e-03 3.852189e-02 2.456601e-01 3.465504e-01 3.852189e-02 
3.633180e-03 3.925937e-03 3.840214e-02 2.452521e-01 3.464612e-01 3.840214e-02 
3.637202e-03 3.874047e-03 3.828290e-02 2.448356e-01 3.463724e-01 3.828290e-02 
3.595802e-03 3.860157e-03 3.817524e-02 2.444265e-01 3.462836e-01 3.817524e-02 
3.566046e-03 3.873238e-03 3.805395e-02 2.440100e-01 3.461951e-01 3.805395e-02 
3.479365e-03 3.894236e-03 3.793079e-02 2.436027e-01 3.461069e-01 3.793079e-02 
3.509440e-03 3.853509e-03 3.782987e-02 2.431878e-01 3.460188e-01 3.782987e-02 
3.435635e-03 3.814784e-03 3.771251e-02 2.427800e-01 3.459310e-01 3.771251e-02 
3.421665e-03 3.774141e-03 3.760278e-02 2.423656e-01 3.458434e-01 3.760278e-02 
3.335914e-03 3.747473e-03 3.747620e-02 2.419548e-01 3.457561e-01 3.747620e-02 
3.290496e-03 3.793018e-03 3.738780e-02 2.415419e-01 3.456690e-01 3.738780e-02 
3.400589e-03 3.775915e-03 3.725810e-02 2.411254e-01 3.455821e-01 3.725810e-02 
3.525488e-03 3.752074e-03 3.715429e-02 2.407161e-01 3.454954e-01 3.715429e-02 
3.336955e-03 3.701071e-03 3.704194e-02 2.402920e-01 3.454089e-01 3.704194e-02 
3.280077e-03 3.700379e-03 3.692764e-02 2.398840e-01 3.453226e-01 3.692764e-02 
3.288796e-03 3.746689e-03 3.682708e-02 2.394609e-01 3.452366e-01 3.682708e-02 
3.361023e-03 3.697170e-03 3.671437e-02 2.390540e-01 3.451508e-01 3.671437e-02 
3.245339e-03 3.643328e-03 3.660657e-02 2.386320e-01 3.450651e-01 3.660657e-02 
3.153736e-03 3.613457e-03 3.650564e-02 2.382185e-01 3.449797e-01 3.650564e-02 
3.153371e-03 3.602727e-03 3.640925e-02 2.377989e-01 3.448945e-01 3.640925e-02 
3.147200e-03 3.687472e-03 3.628252e-02 2.373861e-01 3.448096e-01 3.628252e-02 
3.149645e-03 3.634024e-03 3.616554e-02 2.369650e-01 3.447248e-01 3.616554e-02 
3.119048e-03 3.575053e-03 3.609248e-02 2.365527e-01 3.446401e-01 3.609248e-02 
3.062233e-03 3.548819e-03 3.596374e-02 2.361348e-01 3.445558e-01 3.596374e-02 
3.054588e-03 3.543575e-03 3.585576e-02 2.357239e-01 3.444716e-01 3.585576e-02 
3.028696e-03 3.541231e-03 3.574183e-02 2.353053e-01 3.443876e-01 3.574183e-02 
3.005703e-03 3.597970e-03 3.564481e-02 2.348953e-01 3.443038e-01 3.564481e-02 
2.955796e-03 3.557824e-03 3.553793e-02 2.344803e-01 3.442203e-01 3.553793e-02 
2.921287e-03 3.533946e-03 3.543934e-02 2.340732e-01 3.441369e-01 3.543934e-02 
2.916338e-03 3.467515e-03 3.534025e-02 2.336598e-01 3.440538e-01 3.534025e-02 
2.899909e-03 3.442990e-03 3.523473e-02 2.332522e-01 3.439708e-01 3.523473e-02 
2.865553e-03 3.512132e-03 3.514968e-02 2.328421e-01 3.438881e-01 3.514968e-02 
2.832818e-03 3.489694e-03 3.504343e-02 2.324335e-01 3.438056e-01 3.504343e-02 
2.904005e-03 3.429911e-03 3.494677e-02 2.320299e-01 3.437232e-01 3.494677e-02 
2.847743e-03 3.387074e-03 3.486332e-02 2.316200e-01 3.436410e-01 3.486332e-02 
2.827812e-03 3.373585e-03 3.475675e-02 2.312163e-01 3.435591e-01 3.475675e-02 
2.836551e-03 3.409436e-03 3.466297e-02 2.308110e-01 3.434773e-01 3.466297e-02 
2.735465e-03 3.450530e-03 3.457314e-02 2.304093e-01 3.433958e-01 3.457314e-02 
2.807253e-03 3.422554e-03 3.448138e-02 2.300015e-01 3.433144e-01 3.448138e-02 
2.741185e-03 3.355358e-03 3.438306e-02 2.296037e-01 3.432332e-01 3.438306e-02 
2.770914e-03 3.310896e-03 3.429214e-02 2.291984e-01 3.431522e-01 3.429214e-02 
2.688785e-03 3.304160e-03 3.420046e-02 2.288040e-01 3.430714e-01 3.420046e-02 
2.657305e-03 3.287965e-03 3.410849e-02 2.284022e-01 3.429907e-01 3.410849e-02 
2.678691e-03 3.354384e-03 3.401713e-02 2.280071e-01 3.429103e-01 3.401713e-02 
2.768092e-03 3.372269e-03 3.392250e-02 2.276108e-01 3.428300e-01 3.392250e-02 
2.751371e-03 3.293764e-03 3.383541e-02 2.272159e-01 3.427500e-01 3.383541e-02 
2.626436e-03 3.251455e-03 3.373854e-02 2.268192e-01 3.426700e-01 3.373854e-02 
2.609814e-03 3.231942e-03 3.364684e-02 2.264227e-01 3.425903e-01 3.364684e-02 
2.611382e-03 3.211448e-03 3.356000e-02 2.260299e-01 3.425107e-01 3.356000e-02 
2.607173e-03 3.290887e-03 3.347575e-02 2.256340e-01 3.424314e-01 3.347575e-02 
2.635254e-03 3.260728e-03 3.336943e-02 2.252448e-01 3.423521e-01 3.336943e-02 
2.599198e-03 3.208953e-03 3.327309e-02 2.248472e-01 3.422732e-01 3.327309e-02 
2.503385e-03 3.211299e-03 3.319718e-02 2.244601e-01 3.421943e-01 3.319718e-02 
2.534760e-03 3.168048e-03 3.309671e-02 2.240601e-01 3.421157e-01 3.309671e-02 
2.526396e-03 3.140800e-03 3.301292e-02 2.236726e-01 3.420372e-01 3.301292e-02 
2.505436e-03 3.216377e-03 3.291762e-02 2.232760e-01 3.419589e-01 3.291762e-02 
2.462254e-03 3.189147e-03 3.283336e-02 2.228799e-01 3.418808e-01 3.283336e-02 
2.510950e-03 3.148848e-03 3.274452e-02 2.224903e-01 3.418029e-01 3.274452e-02 
2.429661e-03 3.102850e-03 3.266563e-02 2.220950e-01 3.417250e-01 3.266563e-02 
2.524555e-03 3.078313e-03 3.257825e-02 2.217004e-01 3.416475e-01 3.257825e-02 
2.409875e-03 3.108639e-03 3.249275e-02 2.213059e-01 3.415700e-01 3.249275e-02 
2.505710e-03 3.065535e-03 3.240734e-02 2.209148e-01 3.414929e-01 3.240734e-02 
2.398540e-03 3.058526e-03 3.233125e-02 2.205257e-01 3.414158e-01 3.233125e-02 
2.339942e-03 3.159900e-03 3.224470e-02 2.201334e-01 3.413390e-01 3.224470e-02 
2.322768e-03 3.122089e-03 3.214429e-02 2.197491e-01 3.412621e-01 3.214429e-02 
2.322377e-03 3.057946e-03 3.208005e-02 2.193569e-01 3.411857e-01 3.208005e-02 
2.299767e-03 3.011831e-03 3.199546e-02 2.189770e-01 3.411093e-01 3.199546e-02 
2.307073e-03 2.988624e-03 3.189923e-02 2.185848e-01 3.410332e-01 3.189923e-02 
2.214598e-03 3.042595e-03 3.183028e-02 2.182048e-01 3.409570e-01 3.183028e-02 
2.232930e-03 3.088558e-03 3.175596e-02 2.178161e-01 3.408813e-01 3.175596e-02 
2.239579e-03 3.044686e-03 3.166242e-02 2.174378e-01 3.408054e-01 3.166242e-02 
2.213079e-03 2.978810e-03 3.157686e-02 2.170528e-01 3.407300e-01 3.157686e-02 
2.178724e-03 2.942550e-03 3.151185e-02 2.166713e-01 3.406544e-01 3.151185e-02 
2.264173e-03 2.923383e-03 3.142311e-02 2.162925e-01 3.405792e-01 3.142311e-02 
2.169065e-03 2.913764e-03 3.134464e-02 2.159114e-01 3.405040e-01 3.134464e-02 
2.079119e-03 2.899179e-03 3.126383e-02 2.155329e-01 3.404291e-01 3.126383e-02 
2.071091e-03 2.923350e-03 3.118498e-02 2.151547e-01 3.403543e-01 3.118498e-02 
2.063846e-03 2.886497e-03 3.111571e-02 2.147784e-01 3.402796e-01 3.111571e-02 
2.044770e-03 2.874238e-03 3.103135e-02 2.144036e-01 3.402051e-01 3.103135e-02 
2.013275e-03 2.857023e-03 3.096187e-02 2.140267e-01 3.401308e-01 3.096187e-02 
2.251841e-03 2.987667e-03 3.088104e-02 2.136559e-01 3.400566e-01 3.088104e-02 
2.092584e-03 2.942279e-03 3.080638e-02 2.132806e-01 3.399825e-01 3.080638e-02 
2.003637e-03 2.878789e-03 3.073626e-02 2.129094e-01 3.399086e-01 3.073626e-02 
2.082499e-03 2.828212e-03 3.066031e-02 2.125385e-01 3.398348e-01 3.066031e-02 
2.007520e-03 2.856897e-03 3.058262e-02 2.121689e-01 3.397611e-01 3.058262e-02 
2.006865e-03 2.819402e-03 3.050973e-02 2.118019e-01 3.396877e-01 3.050973e-02 
1.997095e-03 2.793580e-03 3.044072e-02 2.114319e-01 3.396143e-01 3.044072e-02 
1.946496e-03 2.790267e-03 3.036442e-02 2.110681e-01 3.395413e-01 3.036442e-02 
2.089272e-03 2.776113e-03 3.029906e-02 2.107011e-01 3.394681e-01 3.029906e-02 
1.981920e-03 2.761635e-03 3.022689e-02 2.103412e-01 3.393955e-01 3.022689e-02 
1.925772e-03 2.744939e-03 3.014736e-02 2.099736e-01 3.393223e-01 3.014736e-02 
1.902665e-03 2.889527e-03 3.009058e-02 2.096169e-01 3.392500e-01 3.009058e-02 
1.923638e-03 2.847581e-03 3.001382e-02 2.092526e-01 3.391770e-01 3.001382e-02 
1.894712e-03 2.815926e-03 2.994251e-02 2.088955e-01 3.391051e-01 2.994251e-02 
1.868378e-03 2.739908e-03 2.987902e-02 2.085352e-01 3.390323e-01 2.987902e-02 
1.819177e-03 2.721594e-03 2.981020e-02 2.081758e-01 3.389605e-01 2.981020e-02 
1.805498e-03 2.713736e-03 2.973792e-02 2.078223e-01 3.388881e-01 2.973792e-02 
1.970771e-03 2.694320e-03 2.967074e-02 2.074641e-01 3.388163e-01 2.967074e-02 
1.856228e-03 2.682872e-03 2.960971e-02 2.071134e-01 3.387444e-01 2.960971e-02 
1.770563e-03 2.670682e-03 2.953221e-02 2.067576e-01 3.386729e-01 2.953221e-02 
1.765903e-03 2.656208e-03 2.945902e-02 2.064071e-01 3.386013e-01 2.945902e-02 
1.772501e-03 2.645124e-03 2.939744e-02 2.060533e-01 3.385301e-01 2.939744e-02 
1.768719e-03 2.677305e-03 2.932649e-02 2.057055e-01 3.384587e-01 2.932649e-02 
1.728468e-03 2.638262e-03 2.924868e-02 2.053520e-01 3.383877e-01 2.924868e-02 
1.689133e-03 2.625789e-03 2.920455e-02 2.050101e-01 3.383167e-01 2.920455e-02 
1.668233e-03 2.770555e-03 2.911404e-02 2.046580e-01 3.382459e-01 2.911404e-02 
1.657009e-03 2.732889e-03 2.903111e-02 2.043149e-01 3.381753e-01 2.903111e-02 
1.894633e-03 2.655222e-03 2.898618e-02 2.039674e-01 3.381047e-01 2.898618e-02 
1.748699e-03 2.609862e-03 2.890696e-02 2.036206e-01 3.380343e-01 2.890696e-02 
1.646206e-03 2.593263e-03 2.882538e-02 2.032753e-01 3.379641e-01 2.882538e-02 
1.642704e-03 2.585319e-03 2.875961e-02 2.029297e-01 3.378940e-01 2.875961e-02 
1.651218e-03 2.621709e-03 2.869373e-02 2.025851e-01 3.378241e-01 2.869373e-02 
1.628861e-03 2.577194e-03 2.861355e-02 2.022441e-01 3.377542e-01 2.861355e-02 
1.591117e-03 2.551409e-03 2.856000e-02 2.018969e-01 3.376846e-01 2.856000e-02 
1.566296e-03 2.544204e-03 2.848147e-02 2.015541e-01 3.376150e-01 2.848147e-02 
1.619101e-03 2.534379e-03 2.843202e-02 2.012150e-01 3.375457e-01 2.843202e-02 
1.574089e-03 2.524332e-03 2.835147e-02 2.008712e-01 3.374763e-01 2.835147e-02 
1.557254e-03 2.514720e-03 2.828263e-02 2.005363e-01 3.374072e-01 2.828263e-02 
1.750763e-03 2.505466e-03 2.822182e-02 2.001910e-01 3.373380e-01 2.822182e-02 
1.633238e-03 2.495872e-03 2.815796e-02 1.998558e-01 3.372693e-01 2.815796e-02 
1.592515e-03 2.528787e-03 2.808667e-02 1.995144e-01 3.372003e-01 2.808667e-02 
1.559012e-03 2.489621e-03 2.802447e-02 1.991700e-01 3.371319e-01 2.802447e-02 
1.548143e-03 2.471200e-03 2.795692e-02 1.988353e-01 3.370631e-01 2.795692e-02 
1.536455e-03 2.465275e-03 2.789855e-02 1.984886e-01 3.369948e-01 2.789855e-02 
1.501525e-03 2.462687e-03 2.783267e-02 1.981539e-01 3.369263e-01 2.783267e-02 
1.507197e-03 2.455799e-03 2.777807e-02 1.978065e-01 3.368583e-01 2.777807e-02 
1.541950e-03 2.450694e-03 2.770788e-02 1.974706e-01 3.367900e-01 2.770788e-02 
1.506038e-03 2.441716e-03 2.764964e-02 1.971265e-01 3.367223e-01 2.764964e-02 
1.496868e-03 2.434602e-03 2.759486e-02 1.967869e-01 3.366542e-01 2.759486e-02 
1.449359e-03 2.460848e-03 2.752922e-02 1.964520e-01 3.365864e-01 2.752922e-02 
1.455011e-03 2.421707e-03 2.746884e-02 1.961131e-01 3.365188e-01 2.746884e-02 
1.425167e-03 2.405702e-03 2.741250e-02 1.957758e-01 3.364513e-01 2.741250e-02 
1.634895e-03 2.397473e-03 2.734942e-02 1.954455e-01 3.363840e-01 2.734942e-02 
1.520020e-03 2.392796e-03 2.729308e-02 1.951109e-01 3.363167e-01 2.729308e-02 
1.449067e-03 2.390455e-03 2.723668e-02 1.947823e-01 3.362497e-01 2.723668e-02 
1.421817e-03 2.379048e-03 2.717722e-02 1.944513e-01 3.361827e-01 2.717722e-02 
1.420739e-03 2.369336e-03 2.711947e-02 1.941287e-01 3.361159e-01 2.711947e-02 
1.402884e-03 2.362996e-03 2.706872e-02 1.937982e-01 3.360492e-01 2.706872e-02 
1.378310e-03 2.396607e-03 2.699956e-02 1.934764e-01 3.359825e-01 2.699956e-02 
1.390770e-03 2.359001e-03 2.695345e-02 1.931502e-01 3.359161e-01 2.695345e-02 
1.471389e-03 2.344201e-03 2.689229e-02 1.928229e-01 3.358498e-01 2.689229e-02 
1.397959e-03 2.333898e-03 2.683793e-02 1.925026e-01 3.357836e-01 2.683793e-02 
1.345511e-03 2.327449e-03 2.678261e-02 1.921765e-01 3.357175e-01 2.678261e-02 
1.324590e-03 2.329422e-03 2.671766e-02 1.918532e-01 3.356516e-01 2.671766e-02 
1.316009e-03 2.322775e-03 2.666968e-02 1.915284e-01 3.355858e-01 2.666968e-02 
1.303179e-03 2.310659e-03 2.660924e-02 1.912042e-01 3.355201e-01 2.660924e-02 
1.286727e-03 2.299095e-03 2.655372e-02 1.908830e-01 3.354546e-01 2.655372e-02 
1.274412e-03 2.288199e-03 2.649191e-02 1.905593e-01 3.353891e-01 2.649191e-02 
1.263442e-03 2.336080e-03 2.644325e-02 1.902363e-01 3.353238e-01 2.644325e-02 
1.259259e-03 2.293433e-03 2.638523e-02 1.899196e-01 3.352587e-01 2.638523e-02 
1.243876e-03 2.276090e-03 2.633408e-02 1.895971e-01 3.351936e-01 2.633408e-02 
1.229929e-03 2.270096e-03 2.627819e-02 1.892782e-01 3.351287e-01 2.627819e-02 
1.218590e-03 2.261283e-03 2.622740e-02 1.889569e-01 3.350639e-01 2.622740e-02 
1.209586e-03 2.255986e-03 2.617588e-02 1.886458e-01 3.349993e-01 2.617588e-02 
1.199734e-03 2.246688e-03 2.612276e-02 1.883295e-01 3.349346e-01 2.612276e-02 
1.190921e-03 2.240870e-03 2.607401e-02 1.880152e-01 3.348702e-01 2.607401e-02 
1.218515e-03 2.232664e-03 2.602104e-02 1.877057e-01 3.348058e-01 2.602104e-02 
1.426030e-03 2.228700e-03 2.597218e-02 1.873938e-01 3.347417e-01 2.597218e-02 
1.309942e-03 2.268387e-03 2.591789e-02 1.870879e-01 3.346775e-01 2.591789e-02 
1.224279e-03 2.225500e-03 2.586967e-02 1.867775e-01 3.346136e-01 2.586967e-02 
1.280734e-03 2.211456e-03 2.581335e-02 1.864722e-01 3.345497e-01 2.581335e-02 
1.260101e-03 2.206524e-03 2.575194e-02 1.861625e-01 3.344859e-01 2.575194e-02 
1.217839e-03 2.196166e-03 2.571106e-02 1.858618e-01 3.344221e-01 2.571106e-02 
1.179130e-03 2.190801e-03 2.565243e-02 1.855524e-01 3.343586e-01 2.565243e-02 
1.167589e-03 2.185871e-03 2.559914e-02 1.852547e-01 3.342950e-01 2.559914e-02 
1.143587e-03 2.177846e-03 2.553702e-02 1.849414e-01 3.342317e-01 2.553702e-02 
1.186117e-03 2.170966e-03 2.547781e-02 1.846415e-01 3.341684e-01 2.547781e-02 
1.146873e-03 2.166048e-03 2.543171e-02 1.843296e-01 3.341053e-01 2.543171e-02 
1.117700e-03 2.207727e-03 2.537465e-02 1.840286e-01 3.340422e-01 2.537465e-02 
1.146928e-03 2.165718e-03 2.532051e-02 1.837198e-01 3.339793e-01 2.532051e-02 
1.112272e-03 2.148239e-03 2.526902e-02 1.834185e-01 3.339162e-01 2.526902e-02 
1.098481e-03 2.145548e-03 2.521245e-02 1.831058e-01 3.338535e-01 2.521245e-02 
1.094496e-03 2.141653e-03 2.516012e-02 1.828129e-01 3.337907e-01 2.516012e-02 
1.075696e-03 2.136912e-03 2.511775e-02 1.825039e-01 3.337281e-01 2.511775e-02 
1.069202e-03 2.121649e-03 2.505764e-02 1.822046e-01 3.336656e-01 2.505764e-02 
1.079100e-03 2.116267e-03 2.501190e-02 1.819040e-01 3.336032e-01 2.501190e-02 
1.067033e-03 2.113288e-03 2.495926e-02 1.816068e-01 3.335408e-01 2.495926e-02 
1.053257e-03 2.107814e-03 2.491429e-02 1.813113e-01 3.334787e-01 2.491429e-02 
1.045216e-03 2.147506e-03 2.485914e-02 1.810100e-01 3.334165e-01 2.485914e-02 
1.032269e-03 2.110872e-03 2.481839e-02 1.807175e-01 3.333544e-01 2.481839e-02 
1.021269e-03 2.090162e-03 2.476427e-02 1.804166e-01 3.332924e-01 2.476427e-02 
1.008206e-03 2.084143e-03 2.471926e-02 1.801297e-01 3.332306e-01 2.471926e-02 
1.001729e-03 2.080558e-03 2.467367e-02 1.798292e-01 3.331687e-01 2.467367e-02 
9.922365e-04 2.078022e-03 2.462657e-02 1.795358e-01 3.331072e-01 2.462657e-02 
9.915091e-04 2.070368e-03 2.457775e-02 1.792386e-01 3.330454e-01 2.457775e-02 
9.817565e-04 2.068971e-03 2.453769e-02 1.789477e-01 3.329841e-01 2.453769e-02 
9.732015e-04 2.059664e-03 2.449049e-02 1.786472e-01 3.329225e-01 2.449049e-02 
9.658213e-04 2.050635e-03 2.444215e-02 1.783584e-01 3.328614e-01 2.444215e-02 
9.728993e-04 2.045183e-03 2.440032e-02 1.780627e-01 3.327999e-01 2.440032e-02 
9.579799e-04 2.084244e-03 2.434905e-02 1.777727e-01 3.327389e-01 2.434905e-02 
9.481593e-04 2.048248e-03 2.430773e-02 1.774830e-01 3.326777e-01 2.430773e-02 
9.420304e-04 2.036305e-03 2.426047e-02 1.771824e-01 3.326169e-01 2.426047e-02 
9.352986e-04 2.025085e-03 2.421780e-02 1.768939e-01 3.325560e-01 2.421780e-02 
9.273713e-04 2.021763e-03 2.416748e-02 1.766010e-01 3.324953e-01 2.416748e-02 
9.205472e-04 2.011394e-03 2.413012e-02 1.763122e-01 3.324344e-01 2.413012e-02 
9.136331e-04 2.002757e-03 2.407886e-02 1.760245e-01 3.323739e-01 2.407886e-02 
9.068198e-04 2.002247e-03 2.403980e-02 1.757425e-01 3.323134e-01 2.403980e-02 
9.050729e-04 2.001401e-03 2.399341e-02 1.754587e-01 3.322530e-01 2.399341e-02 
8.972916e-04 1.992691e-03 2.395350e-02 1.751811e-01 3.321926e-01 2.395350e-02 
9.039566e-04 1.993015e-03 2.390610e-02 1.748967e-01 3.321325e-01 2.390610e-02 
8.937149e-04 2.030874e-03 2.386968e-02 1.746228e-01 3.320723e-01 2.386968e-02 
8.896694e-04 1.985888e-03 2.382103e-02 1.743411e-01 3.320123e-01 2.382103e-02 
8.845620e-04 1.975025e-03 2.378265e-02 1.740717e-01 3.319521e-01 2.378265e-02 
8.850914e-04 1.976886e-03 2.373051e-02 1.737924e-01 3.318924e-01 2.373051e-02 
8.763754e-04 1.968984e-03 2.370116e-02 1.735221e-01 3.318324e-01 2.370116e-02 
8.680138e-04 1.956978e-03 2.364562e-02 1.732469e-01 3.317728e-01 2.364562e-02 
8.642446e-04 1.948320e-03 2.359449e-02 1.729768e-01 3.317130e-01 2.359449e-02 
8.576946e-04 1.942841e-03 2.356476e-02 1.727043e-01 3.316537e-01 2.356476e-02 
8.505888e-04 1.943556e-03 2.351092e-02 1.724365e-01 3.315940e-01 2.351092e-02 
8.616714e-04 1.936661e-03 2.346898e-02 1.721711e-01 3.315349e-01 2.346898e-02 
8.537757e-04 1.931749e-03 2.343118e-02 1.719024e-01 3.314755e-01 2.343118e-02 
8.433486e-04 1.979017e-03 2.338972e-02 1.716433e-01 3.314164e-01 2.338972e-02 
8.393261e-04 1.933019e-03 2.334026e-02 1.713774e-01 3.313572e-01 2.334026e-02 
8.316230e-04 1.921093e-03 2.329005e-02 1.711212e-01 3.312983e-01 2.329005e-02 
8.283090e-04 1.917898e-03 2.325564e-02 1.708602e-01 3.312393e-01 2.325564e-02 
8.199710e-04 1.909768e-03 2.321118e-02 1.706027e-01 3.311806e-01 2.321118e-02 
8.118980e-04 1.901425e-03 2.316437e-02 1.703455e-01 3.311218e-01 2.316437e-02 
8.220796e-04 1.895507e-03 2.313084e-02 1.700954e-01 3.310632e-01 2.313084e-02 
8.551176e-04 1.898687e-03 2.308697e-02 1.698391e-01 3.310047e-01 2.308697e-02 
8.409996e-04 1.893815e-03 2.304364e-02 1.695937e-01 3.309462e-01 2.304364e-02 
8.127350e-04 1.882942e-03 2.301064e-02 1.693390e-01 3.308878e-01 2.301064e-02 
8.426903e-04 1.878007e-03 2.296760e-02 1.690983e-01 3.308295e-01 2.296760e-02 
8.104713e-04 1.875758e-03 2.292420e-02 1.688467e-01 3.307713e-01 2.292420e-02 
8.129253e-04 1.920433e-03 2.288703e-02 1.686052e-01 3.307131e-01 2.288703e-02 
8.177840e-04 1.875776e-03 2.284637e-02 1.683566e-01 3.306549e-01 2.284637e-02 
8.138187e-04 1.868209e-03 2.280565e-02 1.681198e-01 3.305968e-01 2.280565e-02 
7.986907e-04 1.866603e-03 2.276880e-02 1.678733e-01 3.305389e-01 2.276880e-02 
7.884604e-04 1.858633e-03 2.273025e-02 1.676359e-01 3.304808e-01 2.273025e-02 
7.785340e-04 1.850068e-03 2.269087e-02 1.673957e-01 3.304232e-01 2.269087e-02 
7.776724e-04 1.842620e-03 2.265422e-02 1.671540e-01 3.303652e-01 2.265422e-02 
7.746296e-04 1.837039e-03 2.261593e-02 1.669205e-01 3.303076e-01 2.261593e-02 
7.944876e-04 1.838107e-03 2.257794e-02 1.666805e-01 3.302499e-01 2.257794e-02 
7.824680e-04 1.833212e-03 2.254182e-02 1.664496e-01 3.301924e-01 2.254182e-02 
8.360205e-04 1.823054e-03 2.250445e-02 1.662141e-01 3.301349e-01 2.250445e-02 
7.905825e-04 1.826281e-03 2.246575e-02 1.659825e-01 3.300776e-01 2.246575e-02 
7.665899e-04 1.867590e-03 2.243059e-02 1.657508e-01 3.300202e-01 2.243059e-02 
7.540037e-04 1.823042e-03 2.239267e-02 1.655186e-01 3.299631e-01 2.239267e-02 
7.483436e-04 1.815883e-03 2.235475e-02 1.652912e-01 3.299059e-01 2.235475e-02 
7.404789e-04 1.808480e-03 2.232022e-02 1.650606e-01 3.298490e-01 2.232022e-02 
7.348342e-04 1.801193e-03 2.228174e-02 1.648339e-01 3.297919e-01 2.228174e-02 
7.287446e-04 1.793602e-03 2.224731e-02 1.646022e-01 3.297352e-01 2.224731e-02 
7.237521e-04 1.789706e-03 2.220967e-02 1.643730e-01 3.296783e-01 2.220967e-02 
7.381937e-04 1.785901e-03 2.217547e-02 1.641455e-01 3.296218e-01 2.217547e-02 
7.190822e-04 1.793716e-03 2.213630e-02 1.639157e-01 3.295651e-01 2.213630e-02 
7.135344e-04 1.785218e-03 2.210551e-02 1.636904e-01 3.295086e-01 2.210551e-02 
7.098387e-04 1.773361e-03 2.206375e-02 1.634600e-01 3.294522e-01 2.206375e-02 
7.033573e-04 1.768754e-03 2.202463e-02 1.632395e-01 3.293958e-01 2.202463e-02 
6.955010e-04 1.763113e-03 2.199504e-02 1.629997e-01 3.293396e-01 2.199504e-02 
6.907042e-04 1.811661e-03 2.195308e-02 1.627852e-01 3.292834e-01 2.195308e-02 
6.868717e-04 1.767397e-03 2.191598e-02 1.625456e-01 3.292273e-01 2.191598e-02 
6.810313e-04 1.761255e-03 2.188361e-02 1.623302e-01 3.291713e-01 2.188361e-02 
7.275532e-04 1.754487e-03 2.184550e-02 1.620946e-01 3.291155e-01 2.184550e-02 
7.096312e-04 1.746164e-03 2.180655e-02 1.618709e-01 3.290597e-01 2.180655e-02 
6.918597e-04 1.747844e-03 2.177236e-02 1.616426e-01 3.290039e-01 2.177236e-02 
6.816219e-04 1.742894e-03 2.173087e-02 1.614228e-01 3.289483e-01 2.173087e-02 
7.267374e-04 1.733608e-03 2.169999e-02 1.611967e-01 3.288927e-01 2.169999e-02 
7.046572e-04 1.727725e-03 2.166260e-02 1.609771e-01 3.288373e-01 2.166260e-02 
6.803989e-04 1.726541e-03 2.162827e-02 1.607482e-01 3.287819e-01 2.162827e-02 
7.117469e-04 1.726883e-03 2.159237e-02 1.605362e-01 3.287266e-01 2.159237e-02 
6.779309e-04 1.718296e-03 2.156054e-02 1.603023e-01 3.286714e-01 2.156054e-02 
6.719976e-04 1.711264e-03 2.152301e-02 1.600941e-01 3.286163e-01 2.152301e-02 
6.751687e-04 1.707954e-03 2.149297e-02 1.598602e-01 3.285613e-01 2.149297e-02 
6.554477e-04 1.760481e-03 2.145661e-02 1.596369e-01 3.285063e-01 2.145661e-02 
6.555776e-04 1.715144e-03 2.142064e-02 1.594136e-01 3.284514e-01 2.142064e-02 
6.517202e-04 1.710932e-03 2.138988e-02 1.591856e-01 3.283966e-01 2.138988e-02 
6.370500e-04 1.702906e-03 2.135664e-02 1.589610e-01 3.283418e-01 2.135664e-02 
6.866469e-04 1.697002e-03 2.131958e-02 1.587361e-01 3.282871e-01 2.131958e-02 
6.741776e-04 1.687464e-03 2.128828e-02 1.585078e-01 3.282325e-01 2.128828e-02 
6.710751e-04 1.682401e-03 2.125667e-02 1.582889e-01 3.281781e-01 2.125667e-02 
6.658146e-04 1.677961e-03 2.122198e-02 1.580592e-01 3.281236e-01 2.122198e-02 
6.497193e-04 1.677618e-03 2.118666e-02 1.578324e-01 3.280693e-01 2.118666e-02 
6.376896e-04 1.677691e-03 2.115789e-02 1.576058e-01 3.280149e-01 2.115789e-02 
6.268087e-04 1.669810e-03 2.112361e-02 1.573774e-01 3.279608e-01 2.112361e-02 
6.170944e-04 1.665778e-03 2.108995e-02 1.571580e-01 3.279066e-01 2.108995e-02 
6.084405e-04 1.663459e-03 2.105794e-02 1.569292e-01 3.278526e-01 2.105794e-02 
5.992249e-04 1.656391e-03 2.102503e-02 1.567090e-01 3.277985e-01 2.102503e-02 
5.919298e-04 1.651619e-03 2.099391e-02 1.564796e-01 3.277446e-01 2.099391e-02 
5.862636e-04 1.710447e-03 2.096047e-02 1.562590e-01 3.276907e-01 2.096047e-02 
6.341775e-04 1.670106e-03 2.093054e-02 1.560254e-01 3.276370e-01 2.093054e-02 
6.138742e-04 1.646372e-03 2.089825e-02 1.557983e-01 3.275832e-01 2.089825e-02 
5.905019e-04 1.639409e-03 2.086735e-02 1.555667e-01 3.275295e-01 2.086735e-02 
5.821739e-04 1.639197e-03 2.083417e-02 1.553357e-01 3.274760e-01 2.083417e-02 
5.788894e-04 1.636322e-03 2.080473e-02 1.550897e-01 3.274225e-01 2.080473e-02 
5.831363e-04 1.629860e-03 2.077345e-02 1.548585e-01 3.273690e-01 2.077345e-02 
5.711105e-04 1.624786e-03 2.074057e-02 1.546175e-01 3.273157e-01 2.074057e-02 
5.602862e-04 1.619700e-03 2.070848e-02 1.543745e-01 3.272624e-01 2.070848e-02 
5.604223e-04 1.626687e-03 2.068001e-02 1.541392e-01 3.272092e-01 2.068001e-02 
5.575681e-04 1.616762e-03 2.064688e-02 1.539010e-01 3.271560e-01 2.064688e-02 
5.551635e-04 1.612484e-03 2.061594e-02 1.536725e-01 3.271030e-01 2.061594e-02 
5.492723e-04 1.608541e-03 2.058669e-02 1.534405e-01 3.270500e-01 2.058669e-02 
5.423678e-04 1.611440e-03 2.055575e-02 1.532156e-01 3.269970e-01 2.055575e-02 
5.364692e-04 1.601501e-03 2.052427e-02 1.529895e-01 3.269442e-01 2.052427e-02 
5.800385e-04 1.594496e-03 2.049499e-02 1.527678e-01 3.268914e-01 2.049499e-02 
5.435227e-04 1.591520e-03 2.046475e-02 1.525420e-01 3.268387e-01 2.046475e-02 
5.288775e-04 1.652465e-03 2.043438e-02 1.523262e-01 3.267861e-01 2.043438e-02 
5.302635e-04 1.607377e-03 2.040392e-02 1.520989e-01 3.267335e-01 2.040392e-02 
5.269453e-04 1.586326e-03 2.037684e-02 1.518824e-01 3.266811e-01 2.037684e-02 
5.169683e-04 1.581797e-03 2.034414e-02 1.516578e-01 3.266286e-01 2.034414e-02 
5.091931e-04 1.582549e-03 2.031576e-02 1.514466e-01 3.265763e-01 2.031576e-02 
5.626137e-04 1.579806e-03 2.028843e-02 1.512270e-01 3.265240e-01 2.028843e-02 
5.454800e-04 1.571966e-03 2.025835e-02 1.510094e-01 3.264718e-01 2.025835e-02 
5.219674e-04 1.566957e-03 2.022813e-02 1.507983e-01 3.264196e-01 2.022813e-02 
5.143231e-04 1.566628e-03 2.020055e-02 1.505808e-01 3.263675e-01 2.020055e-02 
5.091150e-04 1.568307e-03 2.017080e-02 1.503690e-01 3.263154e-01 2.017080e-02 
5.071825e-04 1.558787e-03 2.014407e-02 1.501529e-01 3.262634e-01 2.014407e-02 
5.016531e-04 1.556475e-03 2.011394e-02 1.499461e-01 3.262115e-01 2.011394e-02 
5.490871e-04 1.550462e-03 2.008600e-02 1.497342e-01 3.261597e-01 2.008600e-02 
5.298689e-04 1.552983e-03 2.005631e-02 1.495206e-01 3.261078e-01 2.005631e-02 
5.014157e-04 1.544919e-03 2.002921e-02 1.493165e-01 3.260562e-01 2.002921e-02 
4.938735e-04 1.546545e-03 1.999997e-02 1.491066e-01 3.260044e-01 1.999997e-02 
4.890534e-04 1.540354e-03 1.997338e-02 1.489031e-01 3.259529e-01 1.997338e-02 
4.772894e-04 1.538170e-03 1.994320e-02 1.486977e-01 3.259012e-01 1.994320e-02 
4.675213e-04 1.537488e-03 1.991601e-02 1.484919e-01 3.258499e-01 1.991601e-02 
4.630175e-04 1.528562e-03 1.988815e-02 1.482926e-01 3.257984e-01 1.988815e-02 
4.599403e-04 1.524980e-03 1.986057e-02 1.480865e-01 3.257471e-01 1.986057e-02 
4.562277e-04 1.523160e-03 1.983157e-02 1.478890e-01 3.256957e-01 1.983157e-02 
4.521813e-04 1.527306e-03 1.980635e-02 1.476844e-01 3.256445e-01 1.980635e-02 
4.490024e-04 1.518688e-03 1.977668e-02 1.474901e-01 3.255933e-01 1.977668e-02 
4.440744e-04 1.511368e-03 1.975013e-02 1.472891e-01 3.255422e-01 1.975013e-02 
5.115438e-04 1.506951e-03 1.972350e-02 1.470933e-01 3.254910e-01 1.972350e-02 
4.873516e-04 1.514790e-03 1.969565e-02 1.468931e-01 3.254401e-01 1.969565e-02 
4.605002e-04 1.515335e-03 1.966790e-02 1.467010e-01 3.253890e-01 1.966790e-02 
5.035304e-04 1.502935e-03 1.964328e-02 1.464979e-01 3.253383e-01 1.964328e-02 
4.703750e-04 1.496203e-03 1.961424e-02 1.463104e-01 3.252873e-01 1.961424e-02 
4.655147e-04 1.492678e-03 1.958735e-02 1.461098e-01 3.252367e-01 1.958735e-02 
4.737804e-04 1.496684e-03 1.956221e-02 1.459146e-01 3.251859e-01 1.956221e-02 
4.551531e-04 1.490081e-03 1.953376e-02 1.457159e-01 3.251353e-01 1.953376e-02 
4.543805e-04 1.483384e-03 1.950794e-02 1.455260e-01 3.250847e-01 1.950794e-02 
4.544023e-04 1.483106e-03 1.948161e-02 1.453244e-01 3.250343e-01 1.948161e-02 
4.613416e-04 1.482220e-03 1.945535e-02 1.451367e-01 3.249837e-01 1.945535e-02 
4.569956e-04 1.485203e-03 1.942722e-02 1.449420e-01 3.249335e-01 1.942722e-02 
4.473136e-04 1.483814e-03 1.940218e-02 1.447453e-01 3.248831e-01 1.940218e-02 
4.379108e-04 1.478504e-03 1.937558e-02 1.445556e-01 3.248329e-01 1.937558e-02 
4.321736e-04 1.471781e-03 1.934900e-02 1.443652e-01 3.247827e-01 1.934900e-02 
4.236063e-04 1.467426e-03 1.932033e-02 1.441681e-01 3.247325e-01 1.932033e-02 
4.149206e-04 1.471833e-03 1.929960e-02 1.439825e-01 3.246825e-01 1.929960e-02 
4.100401e-04 1.462405e-03 1.926900e-02 1.437870e-01 3.246325e-01 1.926900e-02 
4.072230e-04 1.455961e-03 1.924507e-02 1.436043e-01 3.245825e-01 1.924507e-02 
4.050130e-04 1.452730e-03 1.921714e-02 1.434097e-01 3.245327e-01 1.921714e-02 
4.033769e-04 1.449227e-03 1.919341e-02 1.432202e-01 3.244829e-01 1.919341e-02 
3.992723e-04 1.453392e-03 1.916497e-02 1.430283e-01 3.244332e-01 1.916497e-02 
3.955736e-04 1.449021e-03 1.914331e-02 1.428374e-01 3.243834e-01 1.914331e-02 
3.920591e-04 1.451480e-03 1.911454e-02 1.426513e-01 3.243339e-01 1.911454e-02 
3.889521e-04 1.441938e-03 1.909323e-02 1.424629e-01 3.242843e-01 1.909323e-02 
3.864150e-04 1.436355e-03 1.906510e-02 1.422823e-01 3.242348e-01 1.906510e-02 
3.938460e-04 1.441257e-03 1.904288e-02 1.420951e-01 3.241853e-01 1.904288e-02 
3.882386e-04 1.439563e-03 1.901427e-02 1.419109e-01 3.241360e-01 1.901427e-02 
3.832105e-04 1.430555e-03 1.898990e-02 1.417307e-01 3.240866e-01 1.898990e-02 
3.802942e-04 1.425197e-03 1.896532e-02 1.415425e-01 3.240374e-01 1.896532e-02 
3.773099e-04 1.423030e-03 1.893978e-02 1.413617e-01 3.239882e-01 1.893978e-02 
3.754680e-04 1.428765e-03 1.891341e-02 1.411701e-01 3.239391e-01 1.891341e-02 
3.744014e-04 1.421130e-03 1.889183e-02 1.409989e-01 3.238900e-01 1.889183e-02 
3.712147e-04 1.413589e-03 1.886334e-02 1.408071e-01 3.238410e-01 1.886334e-02 
3.683620e-04 1.410441e-03 1.884087e-02 1.406347e-01 3.237921e-01 1.884087e-02 
3.659183e-04 1.415716e-03 1.881587e-02 1.404464e-01 3.237432e-01 1.881587e-02 
3.634235e-04 1.415879e-03 1.879153e-02 1.402664e-01 3.236944e-01 1.879153e-02 
3.653344e-04 1.409885e-03 1.876517e-02 1.400806e-01 3.236456e-01 1.876517e-02 
3.597190e-04 1.405658e-03 1.874394e-02 1.399029e-01 3.235969e-01 1.874394e-02 
3.578890e-04 1.400161e-03 1.871622e-02 1.397198e-01 3.235482e-01 1.871622e-02 
3.553158e-04 1.395484e-03 1.869402e-02 1.395345e-01 3.234996e-01 1.869402e-02 
3.544454e-04 1.392351e-03 1.866689e-02 1.393505e-01 3.234510e-01 1.866689e-02 
3.564972e-04 1.401019e-03 1.864529e-02 1.391670e-01 3.234025e-01 1.864529e-02 
3.501679e-04 1.392569e-03 1.861963e-02 1.389823e-01 3.233540e-01 1.861963e-02 
3.497479e-04 1.390338e-03 1.859534e-02 1.387993e-01 3.233056e-01 1.859534e-02 
3.476735e-04 1.386112e-03 1.857002e-02 1.386216e-01 3.232573e-01 1.857002e-02 
3.458061e-04 1.384853e-03 1.854379e-02 1.384384e-01 3.232087e-01 1.854379e-02 
3.432505e-04 1.387719e-03 1.852303e-02 1.382602e-01 3.231606e-01 1.852303e-02 
3.520774e-04 1.379250e-03 1.849699e-02 1.380746e-01 3.231122e-01 1.849699e-02 
3.461872e-04 1.379579e-03 1.847243e-02 1.378975e-01 3.230641e-01 1.847243e-02 
3.434353e-04 1.371879e-03 1.844911e-02 1.377083e-01 3.230158e-01 1.844911e-02 
3.393557e-04 1.368015e-03 1.842526e-02 1.375198e-01 3.229678e-01 1.842526e-02 
3.368298e-04 1.365866e-03 1.840008e-02 1.373321e-01 3.229195e-01 1.840008e-02 
3.357385e-04 1.373711e-03 1.837933e-02 1.371390e-01 3.228715e-01 1.837933e-02 
3.339526e-04 1.367332e-03 1.835052e-02 1.369369e-01 3.228235e-01 1.835052e-02 
3.311456e-04 1.361296e-03 1.833247e-02 1.367453e-01 3.227755e-01 1.833247e-02 
3.324228e-04 1.358107e-03 1.830500e-02 1.365383e-01 3.227275e-01 1.830500e-02 
3.267039e-04 1.353287e-03 1.828103e-02 1.363444e-01 3.226798e-01 1.828103e-02 
3.266175e-04 1.349720e-03 1.825648e-02 1.361436e-01 3.226319e-01 1.825648e-02 
3.245120e-04 1.360378e-03 1.823708e-02 1.359440e-01 3.225841e-01 1.823708e-02 
3.221353e-04 1.351492e-03 1.820665e-02 1.357451e-01 3.225363e-01 1.820665e-02 
3.194321e-04 1.343393e-03 1.818400e-02 1.355468e-01 3.224887e-01 1.818400e-02 
3.171011e-04 1.341830e-03 1.816679e-02 1.353494e-01 3.224410e-01 1.816679e-02 
3.197684e-04 1.338587e-03 1.813461e-02 1.351562e-01 3.223935e-01 1.813461e-02 
3.130482e-04 1.335211e-03 1.811384e-02 1.349644e-01 3.223458e-01 1.811384e-02 
3.129818e-04 1.345024e-03 1.809265e-02 1.347732e-01 3.222985e-01 1.809265e-02 
3.103180e-04 1.336958e-03 1.806404e-02 1.345905e-01 3.222510e-01 1.806404e-02 
3.079279e-04 1.330359e-03 1.804286e-02 1.344027e-01 3.222037e-01 1.804286e-02 
3.051289e-04 1.326538e-03 1.801681e-02 1.342198e-01 3.221563e-01 1.801681e-02 
3.026393e-04 1.323069e-03 1.799166e-02 1.340411e-01 3.221090e-01 1.799166e-02 
3.004522e-04 1.319893e-03 1.797376e-02 1.338534e-01 3.220618e-01 1.797376e-02 
2.983059e-04 1.332011e-03 1.794661e-02 1.336804e-01 3.220146e-01 1.794661e-02 
2.962323e-04 1.323995e-03 1.792345e-02 1.334970e-01 3.219675e-01 1.792345e-02 
2.942078e-04 1.314580e-03 1.790193e-02 1.333209e-01 3.219203e-01 1.790193e-02 
2.921574e-04 1.311453e-03 1.788071e-02 1.331415e-01 3.218734e-01 1.788071e-02 
2.900729e-04 1.310327e-03 1.785535e-02 1.329626e-01 3.218262e-01 1.785535e-02 
2.881794e-04 1.307169e-03 1.783596e-02 1.327877e-01 3.217794e-01 1.783596e-02 
2.859260e-04 1.304756e-03 1.781031e-02 1.326128e-01 3.217323e-01 1.781031e-02 
2.836424e-04 1.317495e-03 1.778862e-02 1.324412e-01 3.216855e-01 1.778862e-02 
2.814464e-04 1.307657e-03 1.776753e-02 1.322695e-01 3.216386e-01 1.776753e-02 
2.792575e-04 1.301356e-03 1.774516e-02 1.320970e-01 3.215919e-01 1.774516e-02 
2.770335e-04 1.297290e-03 1.772117e-02 1.319237e-01 3.215451e-01 1.772117e-02 
2.750440e-04 1.293911e-03 1.770321e-02 1.317523e-01 3.214984e-01 1.770321e-02 
2.728000e-04 1.290990e-03 1.767794e-02 1.315834e-01 3.214517e-01 1.767794e-02 
2.716314e-04 1.289794e-03 1.765734e-02 1.314160e-01 3.214051e-01 1.765734e-02 
2.692198e-04 1.301730e-03 1.763660e-02 1.312493e-01 3.213584e-01 1.763660e-02 
2.667225e-04 1.291858e-03 1.761481e-02 1.310848e-01 3.213120e-01 1.761481e-02 
2.643628e-04 1.283009e-03 1.759081e-02 1.309170e-01 3.212654e-01 1.759081e-02 
2.621536e-04 1.280002e-03 1.757124e-02 1.307535e-01 3.212190e-01 1.757124e-02 
2.597857e-04 1.280725e-03 1.754979e-02 1.305841e-01 3.211726e-01 1.754979e-02 
2.575231e-04 1.277089e-03 1.752967e-02 1.304200e-01 3.211263e-01 1.752967e-02 
2.554349e-04 1.273327e-03 1.750526e-02 1.302494e-01 3.210800e-01 1.750526e-02 
2.538709e-04 1.286274e-03 1.748659e-02 1.300868e-01 3.210336e-01 1.748659e-02 
2.519051e-04 1.278267e-03 1.746422e-02 1.299161e-01 3.209875e-01 1.746422e-02 
2.500246e-04 1.268461e-03 1.744585e-02 1.297572e-01 3.209412e-01 1.744373e-02 
2.483001e-04 1.265288e-03 1.742043e-02 1.295916e-01 3.208951e-01 1.742296e-02 
2.466007e-04 1.263260e-03 1.740306e-02 1.294289e-01 3.208489e-01 1.739726e-02 
2.449130e-04 1.260469e-03 1.737778e-02 1.292711e-01 3.208029e-01 1.737555e-02 
2.593602e-04 1.257835e-03 1.736012e-02 1.291115e-01 3.207568e-01 1.735048e-02 
3.303315e-04 1.273535e-03 1.733571e-02 1.289557e-01 3.207109e-01 1.732973e-02 
3.085843e-04 1.263569e-03 1.731866e-02 1.287963e-01 3.206650e-01 1.730504e-02 
2.806001e-04 1.253600e-03 1.729341e-02 1.286481e-01 3.206190e-01 1.728328e-02 
2.716885e-04 1.251392e-03 1.727696e-02 1.284877e-01 3.205732e-01 1.725935e-02 
2.682115e-04 1.250688e-03 1.725158e-02 1.283443e-01 3.205274e-01 1.723742e-02 
2.686530e-04 1.247000e-03 1.723346e-02 1.281858e-01 3.204817e-01 1.721240e-02 
2.648665e-04 1.243831e-03 1.721146e-02 1.280432e-01 3.204360e-01 1.719325e-02 
2.580382e-04 1.241475e-03 1.719268e-02 1.278887e-01 3.203903e-01 1.716724e-02 
2.515867e-04 1.256899e-03 1.716930e-02 1.277487e-01 3.203447e-01 1.714776e-02 
2.468461e-04 1.245832e-03 1.715273e-02 1.275971e-01 3.202992e-01 1.712381e-02 
2.437275e-04 1.238642e-03 1.712870e-02 1.274514e-01 3.202537e-01 1.710269e-02 
2.412040e-04 1.235426e-03 1.711241e-02 1.273066e-01 3.202082e-01 1.708045e-02 
2.388063e-04 1.232979e-03 1.708930e-02 1.271628e-01 3.201628e-01 1.706002e-02 
2.367066e-04 1.229759e-03 1.707165e-02 1.270203e-01 3.201175e-01 1.703586e-02 
2.345102e-04 1.227322e-03 1.704858e-02 1.268762e-01 3.200722e-01 1.701559e-02 
2.327061e-04 1.226909e-03 1.703142e-02 1.267371e-01 3.200270e-01 1.699188e-02 
2.309294e-04 1.241843e-03 1.700951e-02 1.265892e-01 3.199818e-01 1.697284e-02 
2.293413e-04 1.231120e-03 1.699295e-02 1.264536e-01 3.199366e-01 1.695023e-02 
2.276867e-04 1.221297e-03 1.696842e-02 1.262994e-01 3.198915e-01 1.692802e-02 
2.261484e-04 1.219012e-03 1.695300e-02 1.261583e-01 3.198465e-01 1.690624e-02 
2.247106e-04 1.216591e-03 1.693024e-02 1.260020e-01 3.198015e-01 1.688607e-02 
2.951808e-04 1.216339e-03 1.691228e-02 1.258614e-01 3.197566e-01 1.686271e-02 
2.786803e-04 1.213166e-03 1.689067e-02 1.257053e-01 3.197117e-01 1.684332e-02 
2.552246e-04 1.210440e-03 1.687174e-02 1.255508e-01 3.196669e-01 1.681812e-02 
2.494990e-04 1.225760e-03 1.685172e-02 1.254009e-01 3.196220e-01 1.680064e-02 
2.474713e-04 1.214119e-03 1.683421e-02 1.252264e-01 3.195773e-01 1.677737e-02 
2.481887e-04 1.207404e-03 1.681182e-02 1.250669e-01 3.195326e-01 1.675786e-02 
2.450339e-04 1.204074e-03 1.679492e-02 1.248977e-01 3.194879e-01 1.673473e-02 
2.385283e-04 1.201413e-03 1.677461e-02 1.247392e-01 3.194432e-01 1.671685e-02 
2.323888e-04 1.199735e-03 1.675530e-02 1.245766e-01 3.193986e-01 1.669191e-02 
2.281587e-04 1.196780e-03 1.673585e-02 1.244149e-01 3.193541e-01 1.667492e-02 
2.252668e-04 1.194315e-03 1.671758e-02 1.242601e-01 3.193096e-01 1.665112e-02 
2.230688e-04 1.195780e-03 1.669704e-02 1.241014e-01 3.192651e-01 1.663227e-02 
2.212858e-04 1.212610e-03 1.667894e-02 1.239419e-01 3.192207e-01 1.661012e-02 
2.193536e-04 1.198802e-03 1.665984e-02 1.237912e-01 3.191763e-01 1.659134e-02 
2.174868e-04 1.188876e-03 1.664064e-02 1.236342e-01 3.191320e-01 1.656784e-02 
2.157135e-04 1.186629e-03 1.662221e-02 1.234817e-01 3.190877e-01 1.654991e-02 
2.138901e-04 1.184757e-03 1.660277e-02 1.233281e-01 3.190434e-01 1.652151e-02 
2.126264e-04 1.184214e-03 1.658318e-02 1.231819e-01 3.189992e-01 1.650690e-02 
2.807071e-04 1.180770e-03 1.656617e-02 1.230246e-01 3.189551e-01 1.648461e-02 
2.640917e-04 1.177914e-03 1.654762e-02 1.228787e-01 3.189110e-01 1.646046e-02 
2.406402e-04 1.176494e-03 1.652711e-02 1.227287e-01 3.188669e-01 1.644598e-02 
2.344384e-04 1.193943e-03 1.650858e-02 1.225806e-01 3.188229e-01 1.642265e-02 
2.317007e-04 1.182217e-03 1.649406e-02 1.224384e-01 3.187790e-01 1.639980e-02 
2.326232e-04 1.175158e-03 1.647153e-02 1.222890e-01 3.187350e-01 1.638601e-02 
2.296273e-04 1.171551e-03 1.645544e-02 1.221533e-01 3.186911e-01 1.636189e-02 
2.233348e-04 1.168830e-03 1.643662e-02 1.220032e-01 3.186473e-01 1.633773e-02 
2.174062e-04 1.166197e-03 1.641793e-02 1.218714e-01 3.186035e-01 1.632497e-02 
2.130104e-04 1.163846e-03 1.639789e-02 1.217238e-01 3.185598e-01 1.630001e-02 
2.097639e-04 1.162613e-03 1.638106e-02 1.215857e-01 3.185160e-01 1.627562e-02 
2.094833e-04 1.161448e-03 1.636116e-02 1.214437e-01 3.184724e-01 1.625283e-02 
2.052778e-04 1.159385e-03 1.634201e-02 1.213097e-01 3.184287e-01 1.623956e-02 
2.047240e-04 1.179530e-03 1.632606e-02 1.211681e-01 3.183851e-01 1.621817e-02 
2.026895e-04 1.165114e-03 1.630093e-02 1.210363e-01 3.183415e-01 1.618631e-02 
2.025908e-04 1.155153e-03 1.628066e-02 1.208963e-01 3.182979e-01 1.616446e-02 
2.003334e-04 1.152931e-03 1.625953e-02 1.207668e-01 3.182544e-01 1.614093e-02 
1.985307e-04 1.153662e-03 1.623805e-02 1.206275e-01 3.182109e-01 1.611498e-02 
1.964122e-04 1.150740e-03 1.622210e-02 1.204949e-01 3.181674e-01 1.609718e-02 
1.947652e-04 1.147391e-03 1.620055e-02 1.203554e-01 3.181240e-01 1.607481e-02 
1.933942e-04 1.145373e-03 1.618271e-02 1.202282e-01 3.180806e-01 1.605145e-02 
1.917466e-04 1.143230e-03 1.616307e-02 1.200885e-01 3.180372e-01 1.603225e-02 
1.913454e-04 1.141407e-03 1.614654e-02 1.199624e-01 3.179939e-01 1.601402e-02 
1.891736e-04 1.160696e-03 1.612704e-02 1.198209e-01 3.179506e-01 1.599069e-02 
1.878865e-04 1.147195e-03 1.611043e-02 1.196979e-01 3.179073e-01 1.596970e-02 
1.873475e-04 1.137714e-03 1.609067e-02 1.195562e-01 3.178641e-01 1.595439e-02 
1.865916e-04 1.135774e-03 1.607477e-02 1.194288e-01 3.178208e-01 1.593268e-02 
2.618745e-04 1.135099e-03 1.605433e-02 1.192866e-01 3.177776e-01 1.590866e-02 
2.450346e-04 1.132624e-03 1.603855e-02 1.191648e-01 3.177345e-01 1.589334e-02 
2.212906e-04 1.131962e-03 1.601923e-02 1.190213e-01 3.176913e-01 1.587323e-02 
2.141682e-04 1.131473e-03 1.600213e-02 1.189010e-01 3.176482e-01 1.585189e-02 
2.096585e-04 1.128263e-03 1.598423e-02 1.187608e-01 3.176051e-01 1.583411e-02 
2.100659e-04 1.125482e-03 1.596790e-02 1.186269e-01 3.175620e-01 1.581419e-02 
2.063574e-04 1.123058e-03 1.594968e-02 1.184941e-01 3.175187e-01 1.579378e-02 
1.993414e-04 1.144109e-03 1.593254e-02 1.183588e-01 3.174757e-01 1.577735e-02 
1.930306e-04 1.130594e-03 1.591604e-02 1.182295e-01 3.174325e-01 1.575807e-02 
1.887707e-04 1.121224e-03 1.589793e-02 1.180942e-01 3.173894e-01 1.573506e-02 
1.859479e-04 1.118397e-03 1.588086e-02 1.179666e-01 3.173463e-01 1.571988e-02 
1.850158e-04 1.116565e-03 1.586340e-02 1.178344e-01 3.173032e-01 1.570012e-02 
1.823487e-04 1.114657e-03 1.584454e-02 1.177028e-01 3.172603e-01 1.567550e-02 
1.795535e-04 1.112737e-03 1.582941e-02 1.175757e-01 3.172171e-01 1.566468e-02 
1.770522e-04 1.110788e-03 1.580948e-02 1.174426e-01 3.171743e-01 1.563908e-02 
1.749628e-04 1.108845e-03 1.578834e-02 1.173176e-01 3.171309e-01 1.561433e-02 
1.729746e-04 1.107368e-03 1.577654e-02 1.171800e-01 3.170883e-01 1.560589e-02 
1.709655e-04 1.108122e-03 1.575524e-02 1.170583e-01 3.170450e-01 1.558042e-02 
1.690043e-04 1.105074e-03 1.574363e-02 1.169247e-01 3.170022e-01 1.556334e-02 
1.672090e-04 1.125842e-03 1.571834e-02 1.168059e-01 3.169592e-01 1.554407e-02 
1.656530e-04 1.111504e-03 1.571093e-02 1.166734e-01 3.169164e-01 1.553014e-02 
1.645905e-04 1.103512e-03 1.568529e-02 1.165486e-01 3.168735e-01 1.550143e-02 
1.631916e-04 1.100036e-03 1.566862e-02 1.164205e-01 3.168308e-01 1.548598e-02 
1.619365e-04 1.097805e-03 1.565299e-02 1.162995e-01 3.167880e-01 1.546939e-02 
1.607286e-04 1.096270e-03 1.560614e-02 1.161677e-01 3.167453e-01 1.541832e-02 
1.593588e-04 1.094453e-03 1.562167e-02 1.160543e-01 3.167026e-01 1.543605e-02 
1.578617e-04 1.092289e-03 1.555067e-02 1.159169e-01 3.166600e-01 1.535981e-02 
1.564357e-04 1.090069e-03 1.548464e-02 1.158021e-01 3.166174e-01 1.529379e-02 
1.551747e-04 1.088904e-03 1.552732e-02 1.156673e-01 3.165748e-01 1.533808e-02 
1.537802e-04 1.087708e-03 1.545313e-02 1.155410e-01 3.165323e-01 1.525892e-02 
1.523993e-04 1.086373e-03 1.540487e-02 1.154167e-01 3.164898e-01 1.520697e-02 
1.513174e-04 1.084286e-03 1.536699e-02 1.152802e-01 3.164473e-01 1.517517e-02 
1.503172e-04 1.108499e-03 1.533618e-02 1.151636e-01 3.164050e-01 1.513800e-02 
1.492618e-04 1.092291e-03 1.530922e-02 1.150254e-01 3.163625e-01 1.510812e-02 
1.483448e-04 1.081817e-03 1.528639e-02 1.149044e-01 3.163203e-01 1.508761e-02 
1.474105e-04 1.079801e-03 1.526440e-02 1.147715e-01 3.162779e-01 1.506350e-02 
1.463536e-04 1.078870e-03 1.524325e-02 1.146494e-01 3.162356e-01 1.503825e-02 
1.454242e-04 1.076562e-03 1.522384e-02 1.145208e-01 3.161934e-01 1.502201e-02 
1.444444e-04 1.074268e-03 1.520425e-02 1.143981e-01 3.161512e-01 1.499657e-02 
1.434773e-04 1.072737e-03 1.518473e-02 1.142754e-01 3.161091e-01 1.497722e-02 
1.425356e-04 1.071663e-03 1.516618e-02 1.141449e-01 3.160670e-01 1.495459e-02 
1.416422e-04 1.069925e-03 1.514955e-02 1.140320e-01 3.160249e-01 1.494234e-02 
1.407487e-04 1.068509e-03 1.512920e-02 1.138911e-01 3.159829e-01 1.491635e-02 
1.398049e-04 1.066688e-03 1.511333e-02 1.137836e-01 3.159409e-01 1.490057e-02 
1.389597e-04 1.065969e-03 1.509340e-02 1.136447e-01 3.158989e-01 1.487683e-02 
1.382044e-04 1.064243e-03 1.507906e-02 1.135152e-01 3.158570e-01 1.486603e-02 
1.374298e-04 1.062168e-03 1.505811e-02 1.133926e-01 3.158151e-01 1.484043e-02 
1.366555e-04 1.084644e-03 1.504035e-02 1.132640e-01 3.157733e-01 1.482023e-02 
1.359162e-04 1.068602e-03 1.502405e-02 1.131444e-01 3.157315e-01 1.480334e-02 
1.351890e-04 1.062650e-03 1.500228e-02 1.130181e-01 3.156897e-01 1.478044e-02 
1.344862e-04 1.059894e-03 1.498981e-02 1.129002e-01 3.156479e-01 1.477057e-02 
1.338212e-04 1.057360e-03 1.496587e-02 1.127748e-01 3.156063e-01 1.474175e-02 
1.355801e-04 1.054574e-03 1.495528e-02 1.126516e-01 3.155646e-01 1.472824e-02 
1.333550e-04 1.052657e-03 1.493023e-02 1.125322e-01 3.155229e-01 1.470222e-02 
1.323918e-04 1.052026e-03 1.490554e-02 1.124092e-01 3.154814e-01 1.467424e-02 
1.330098e-04 1.050614e-03 1.489914e-02 1.122887e-01 3.154398e-01 1.467039e-02 
1.313931e-04 1.048681e-03 1.487370e-02 1.121703e-01 3.153983e-01 1.464143e-02 
1.318015e-04 1.046881e-03 1.485286e-02 1.120482e-01 3.153567e-01 1.461945e-02 
1.305753e-04 1.044984e-03 1.483198e-02 1.119338e-01 3.153152e-01 1.459702e-02 
1.303988e-04 1.044858e-03 1.481564e-02 1.118104e-01 3.152735e-01 1.457986e-02 
1.297231e-04 1.043262e-03 1.479675e-02 1.116985e-01 3.152321e-01 1.455809e-02 
1.291925e-04 1.041542e-03 1.478009e-02 1.115756e-01 3.151905e-01 1.454248e-02 
1.285822e-04 1.039847e-03 1.476341e-02 1.114603e-01 3.151491e-01 1.452286e-02 
1.279326e-04 1.038132e-03 1.474763e-02 1.113432e-01 3.151076e-01 1.450656e-02 
1.274665e-04 1.037839e-03 1.472931e-02 1.112302e-01 3.150662e-01 1.448717e-02 
1.266311e-04 1.036346e-03 1.471521e-02 1.111157e-01 3.150249e-01 1.447227e-02 
1.263684e-04 1.034379e-03 1.469750e-02 1.110016e-01 3.149833e-01 1.445205e-02 
1.255023e-04 1.032762e-03 1.468260e-02 1.108897e-01 3.149420e-01 1.443805e-02 
1.253461e-04 1.031430e-03 1.466616e-02 1.107756e-01 3.149004e-01 1.441904e-02 
1.244607e-04 1.057154e-03 1.465041e-02 1.106659e-01 3.148592e-01 1.440253e-02 
1.243803e-04 1.042895e-03 1.463391e-02 1.105464e-01 3.148177e-01 1.438537e-02 
1.234919e-04 1.031538e-03 1.462024e-02 1.104447e-01 3.147766e-01 1.437065e-02 
1.234373e-04 1.028441e-03 1.460218e-02 1.103177e-01 3.147352e-01 1.435043e-02 
1.225474e-04 1.026778e-03 1.458772e-02 1.102233e-01 3.146940e-01 1.433668e-02 
1.224918e-04 1.026125e-03 1.457188e-02 1.100887e-01 3.146527e-01 1.431860e-02 
1.215524e-04 1.024448e-03 1.455700e-02 1.099903e-01 3.146117e-01 1.430271e-02 
1.215161e-04 1.022257e-03 1.453982e-02 1.098530e-01 3.145704e-01 1.428514e-02 
1.205502e-04 1.020387e-03 1.452736e-02 1.097447e-01 3.145294e-01 1.427148e-02 
1.205293e-04 1.018568e-03 1.450963e-02 1.096072e-01 3.144882e-01 1.425173e-02 
1.195289e-04 1.018037e-03 1.449552e-02 1.095031e-01 3.144473e-01 1.423835e-02 
1.195161e-04 1.017058e-03 1.447941e-02 1.093687e-01 3.144061e-01 1.422002e-02 
1.186855e-04 1.015293e-03 1.446588e-02 1.092510e-01 3.143652e-01 1.420548e-02 
1.186023e-04 1.013649e-03 1.444915e-02 1.091260e-01 3.143242e-01 1.418862e-02 
1.175810e-04 1.012295e-03 1.443566e-02 1.090041e-01 3.142833e-01 1.417376e-02 
1.175356e-04 1.011494e-03 1.441900e-02 1.088855e-01 3.142423e-01 1.415528e-02 
1.166341e-04 1.009981e-03 1.440570e-02 1.087683e-01 3.142016e-01 1.414269e-02 
1.163706e-04 1.008948e-03 1.438989e-02 1.086484e-01 3.141606e-01 1.412478e-02 
1.993889e-04 1.007278e-03 1.437551e-02 1.085361e-01 3.141199e-01 1.410943e-02 
1.835122e-04 1.005714e-03 1.435944e-02 1.084193e-01 3.140790e-01 1.409329e-02 
1.596547e-04 1.005279e-03 1.434618e-02 1.083072e-01 3.140384e-01 1.407877e-02 
1.523495e-04 1.003643e-03 1.432976e-02 1.081944e-01 3.139975e-01 1.406068e-02 
1.481150e-04 1.002100e-03 1.431617e-02 1.080842e-01 3.139569e-01 1.404777e-02 
1.495979e-04 1.001176e-03 1.430077e-02 1.079750e-01 3.139161e-01 1.403158e-02 
1.469428e-04 9.996395e-04 1.428683e-02 1.078648e-01 3.138755e-01 1.401551e-02 
1.407532e-04 9.989313e-04 1.427129e-02 1.077586e-01 3.138348e-01 1.400142e-02 
1.349252e-04 9.976781e-04 1.425838e-02 1.076511e-01 3.137942e-01 1.398586e-02 
1.308891e-04 9.959794e-04 1.424239e-02 1.075465e-01 3.137536e-01 1.396971e-02 
1.283008e-04 9.947650e-04 1.422941e-02 1.074387e-01 3.137129e-01 1.395600e-02 
1.263853e-04 9.939429e-04 1.421337e-02 1.073371e-01 3.136724e-01 1.393965e-02 
1.246542e-04 9.932189e-04 1.420073e-02 1.072275e-01 3.136319e-01 1.392450e-02 
1.229444e-04 9.915224e-04 1.418338e-02 1.071294e-01 3.135914e-01 1.390902e-02 
1.213213e-04 9.927674e-04 1.416983e-02 1.070191e-01 3.135509e-01 1.389239e-02 
1.198559e-04 9.900849e-04 1.415505e-02 1.069234e-01 3.135104e-01 1.387807e-02 
1.185222e-04 9.877392e-04 1.414103e-02 1.068136e-01 3.134700e-01 1.386269e-02 
1.172560e-04 9.875147e-04 1.412468e-02 1.067113e-01 3.134296e-01 1.384702e-02 
1.159175e-04 9.859612e-04 1.411140e-02 1.066074e-01 3.133893e-01 1.383015e-02 
1.146215e-04 9.842738e-04 1.409443e-02 1.065059e-01 3.133488e-01 1.381352e-02 
1.134914e-04 9.828804e-04 1.407958e-02 1.064034e-01 3.133086e-01 1.380010e-02 
1.125779e-04 9.812454e-04 1.406691e-02 1.063026e-01 3.132681e-01 1.378522e-02 
1.118330e-04 9.809858e-04 1.405024e-02 1.062016e-01 3.132280e-01 1.376615e-02 
1.111447e-04 9.797022e-04 1.403642e-02 1.061001e-01 3.131876e-01 1.375543e-02 
1.104177e-04 9.786077e-04 1.402286e-02 1.059988e-01 3.131476e-01 1.373827e-02 
1.096510e-04 9.769907e-04 1.400393e-02 1.059015e-01 3.131072e-01 1.371962e-02 
1.087838e-04 9.756236e-04 1.399377e-02 1.057979e-01 3.130670e-01 1.370954e-02 
1.079149e-04 9.750321e-04 1.397690e-02 1.057003e-01 3.130268e-01 1.369082e-02 
1.070947e-04 9.739833e-04 1.396323e-02 1.055958e-01 3.129867e-01 1.367563e-02 
1.063419e-04 9.725981e-04 1.394543e-02 1.054998e-01 3.129466e-01 1.366147e-02 
1.056741e-04 9.716115e-04 1.393611e-02 1.053968e-01 3.129066e-01 1.364621e-02 
1.051041e-04 9.700451e-04 1.391630e-02 1.052928e-01 3.128664e-01 1.362752e-02 
1.046240e-04 9.695634e-04 1.390633e-02 1.051955e-01 3.128265e-01 1.361775e-02 
1.042586e-04 9.679783e-04 1.388952e-02 1.050912e-01 3.127863e-01 1.360049e-02 
1.038451e-04 9.666072e-04 1.387836e-02 1.049929e-01 3.127465e-01 1.358572e-02 
1.034356e-04 9.653681e-04 1.385994e-02 1.048904e-01 3.127064e-01 1.357202e-02 
1.030144e-04 9.639462e-04 1.385217e-02 1.047887e-01 3.126666e-01 1.355798e-02 
1.025456e-04 9.640675e-04 1.383170e-02 1.046871e-01 3.126267e-01 1.353890e-02 
1.020257e-04 9.628331e-04 1.382362e-02 1.045839e-01 3.125869e-01 1.353102e-02 
1.014631e-04 9.611535e-04 1.380538e-02 1.044877e-01 3.125470e-01 1.351168e-02 
1.008725e-04 9.597083e-04 1.379585e-02 1.043831e-01 3.125072e-01 1.349852e-02 
1.002671e-04 9.584141e-04 1.377664e-02 1.042901e-01 3.124674e-01 1.348494e-02 
9.965716e-05 9.579847e-04 1.377009e-02 1.041835e-01 3.124276e-01 1.347172e-02 
9.909422e-05 9.567187e-04 1.375004e-02 1.040896e-01 3.123879e-01 1.345208e-02 
9.846559e-05 9.560384e-04 1.374222e-02 1.039783e-01 3.123482e-01 1.344563e-02 
9.784350e-05 9.545883e-04 1.372421e-02 1.038915e-01 3.123085e-01 1.342481e-02 
9.722892e-05 9.530871e-04 1.371040e-02 1.037728e-01 3.122689e-01 1.340884e-02 
9.661198e-05 9.527399e-04 1.369790e-02 1.036892e-01 3.122292e-01 1.339992e-02 
9.598865e-05 9.513050e-04 1.368224e-02 1.035670e-01 3.121897e-01 1.338304e-02 
9.536095e-05 9.499632e-04 1.366897e-02 1.034721e-01 3.121501e-01 1.336386e-02 
9.473375e-05 9.487663e-04 1.365703e-02 1.033577e-01 3.121105e-01 1.335881e-02 
9.411277e-05 9.473522e-04 1.364050e-02 1.032412e-01 3.120711e-01 1.333773e-02 
9.350433e-05 9.476300e-04 1.362862e-02 1.031351e-01 3.120316e-01 1.332160e-02 
9.291414e-05 9.465354e-04 1.361177e-02 1.030094e-01 3.119921e-01 1.331028e-02 
9.234618e-05 9.449324e-04 1.359993e-02 1.028925e-01 3.119527e-01 1.329791e-02 
9.180278e-05 9.433680e-04 1.358868e-02 1.027712e-01 3.119134e-01 1.327726e-02 
9.128513e-05 9.422027e-04 1.357288e-02 1.026450e-01 3.118740e-01 1.327107e-02 
9.079369e-05 9.417473e-04 1.355655e-02 1.025314e-01 3.118346e-01 1.325037e-02 
9.038744e-05 9.405946e-04 1.354511e-02 1.024004e-01 3.117954e-01 1.323481e-02 
8.992024e-05 9.394577e-04 1.353193e-02 1.022821e-01 3.117560e-01 1.322665e-02 
9.343216e-05 9.385400e-04 1.351656e-02 1.021503e-01 3.117168e-01 1.320951e-02 
8.941836e-05 9.372308e-04 1.350335e-02 1.020403e-01 3.116774e-01 1.319099e-02 
9.121564e-05 9.368905e-04 1.349118e-02 1.019120e-01 3.116382e-01 1.318617e-02 
1.727682e-04 9.354099e-04 1.347302e-02 1.017925e-01 3.115990e-01 1.316608e-02 
1.574133e-04 9.340909e-04 1.346224e-02 1.016725e-01 3.115597e-01 1.315148e-02 
1.328231e-04 9.329580e-04 1.344892e-02 1.015589e-01 3.115205e-01 1.313969e-02 
1.260910e-04 9.316024e-04 1.343721e-02 1.014421e-01 3.114814e-01 1.312794e-02 
1.225101e-04 9.312873e-04 1.341810e-02 1.013304e-01 3.114422e-01 1.310963e-02 
1.242232e-04 9.302556e-04 1.341109e-02 1.012181e-01 3.114031e-01 1.310035e-02 
1.236071e-04 9.294975e-04 1.339109e-02 1.011099e-01 3.113640e-01 1.308308e-02 
1.159625e-04 9.282459e-04 1.338454e-02 1.010003e-01 3.113250e-01 1.306943e-02 
1.100306e-04 9.268797e-04 1.336425e-02 1.008938e-01 3.112859e-01 1.305770e-02 
1.069441e-04 9.264127e-04 1.334832e-02 1.007856e-01 3.112469e-01 1.304353e-02 
1.046229e-04 9.250894e-04 1.333999e-02 1.006845e-01 3.112079e-01 1.302712e-02 
1.037021e-04 9.240068e-04 1.332469e-02 1.005743e-01 3.111690e-01 1.301959e-02 
1.025534e-04 9.226124e-04 1.330563e-02 1.004780e-01 3.111300e-01 1.300175e-02 
1.007379e-04 9.213672e-04 1.330118e-02 1.003658e-01 3.110911e-01 1.298981e-02 
9.877150e-05 9.212412e-04 1.328194e-02 1.002724e-01 3.110523e-01 1.297766e-02 
9.708254e-05 9.200242e-04 1.326856e-02 1.001604e-01 3.110135e-01 1.296454e-02 
9.572134e-05 9.196241e-04 1.325090e-02 1.000619e-01 3.109746e-01 1.294748e-02 
9.449321e-05 9.183484e-04 1.324126e-02 9.995189e-02 3.109358e-01 1.294104e-02 
9.331032e-05 9.167407e-04 1.322388e-02 9.985595e-02 3.108970e-01 1.292752e-02 
9.204880e-05 9.163156e-04 1.321289e-02 9.974778e-02 3.108582e-01 1.291119e-02 
9.091922e-05 9.152052e-04 1.319766e-02 9.965135e-02 3.108195e-01 1.290305e-02 
9.002337e-05 9.139619e-04 1.318651e-02 9.953992e-02 3.107808e-01 1.288693e-02 
8.933783e-05 9.127030e-04 1.317127e-02 9.943512e-02 3.107420e-01 1.287370e-02 
1.674463e-04 9.117047e-04 1.315991e-02 9.933070e-02 3.107033e-01 1.286232e-02 
1.518790e-04 9.113415e-04 1.314388e-02 9.921866e-02 3.106646e-01 1.284911e-02 
1.286836e-04 9.103150e-04 1.313452e-02 9.912093e-02 3.106258e-01 1.283379e-02 
1.222816e-04 9.091774e-04 1.311931e-02 9.899210e-02 3.105870e-01 1.282577e-02 
1.190410e-04 9.085962e-04 1.310934e-02 9.889553e-02 3.105483e-01 1.281065e-02 
1.203843e-04 9.072222e-04 1.309466e-02 9.877223e-02 3.105096e-01 1.279780e-02 
1.174981e-04 9.068754e-04 1.308532e-02 9.866001e-02 3.104709e-01 1.278467e-02 
1.110953e-04 9.054426e-04 1.306896e-02 9.854893e-02 3.104320e-01 1.277484e-02 
1.051334e-04 9.044056e-04 1.305953e-02 9.844071e-02 3.103935e-01 1.276035e-02 
1.015352e-04 9.030624e-04 1.304511e-02 9.833322e-02 3.103546e-01 1.274786e-02 
9.885310e-05 9.020828e-04 1.303563e-02 9.822659e-02 3.103160e-01 1.273451e-02 
9.716075e-05 9.018114e-04 1.301994e-02 9.812307e-02 3.102773e-01 1.272512e-02 
9.569454e-05 9.008547e-04 1.301034e-02 9.801920e-02 3.102385e-01 1.271048e-02 
9.412812e-05 8.994857e-04 1.299455e-02 9.791790e-02 3.101999e-01 1.269745e-02 
9.250909e-05 8.983640e-04 1.298602e-02 9.781583e-02 3.101612e-01 1.268465e-02 
9.095488e-05 8.972003e-04 1.296673e-02 9.771412e-02 3.101227e-01 1.267150e-02 
8.950851e-05 8.971731e-04 1.296272e-02 9.761502e-02 3.100840e-01 1.266226e-02 
8.809474e-05 8.969406e-04 1.294187e-02 9.751084e-02 3.100454e-01 1.264408e-02 
8.671530e-05 8.954808e-04 1.293611e-02 9.741700e-02 3.100068e-01 1.263413e-02 
8.549416e-05 8.939518e-04 1.291846e-02 9.730653e-02 3.099682e-01 1.262244e-02 
8.459285e-05 8.928084e-04 1.291111e-02 9.721589e-02 3.099297e-01 1.261082e-02 
8.406624e-05 8.926080e-04 1.289136e-02 9.710315e-02 3.098911e-01 1.259237e-02 
8.381037e-05 8.916164e-04 1.288648e-02 9.700457e-02 3.098524e-01 1.258431e-02 
8.364140e-05 8.903828e-04 1.286556e-02 9.689627e-02 3.098139e-01 1.256916e-02 
8.340796e-05 8.890886e-04 1.285409e-02 9.678879e-02 3.097753e-01 1.255254e-02 
8.303989e-05 8.881142e-04 1.284297e-02 9.668545e-02 3.097367e-01 1.254379e-02 
8.253878e-05 8.878839e-04 1.282804e-02 9.657794e-02 3.096982e-01 1.252548e-02 
8.194826e-05 8.869242e-04 1.281431e-02 9.647767e-02 3.096597e-01 1.251364e-02 
8.132750e-05 8.856799e-04 1.279931e-02 9.636867e-02 3.096212e-01 1.249822e-02 
8.073625e-05 8.846187e-04 1.278700e-02 9.626993e-02 3.095825e-01 1.248794e-02 
8.022421e-05 8.834483e-04 1.277348e-02 9.616377e-02 3.095442e-01 1.246994e-02 
7.981926e-05 8.842888e-04 1.276269e-02 9.605631e-02 3.095055e-01 1.246181e-02 
7.952089e-05 8.831007e-04 1.274614e-02 9.594992e-02 3.094671e-01 1.244214e-02 
7.930279e-05 8.816279e-04 1.273811e-02 9.585113e-02 3.094284e-01 1.243916e-02 
7.912225e-05 8.804841e-04 1.272161e-02 9.574018e-02 3.093901e-01 1.241801e-02 
7.936718e-05 8.791676e-04 1.271407e-02 9.564550e-02 3.093514e-01 1.241273e-02 
7.890691e-05 8.790004e-04 1.269604e-02 9.553700e-02 3.093131e-01 1.239144e-02 
7.903865e-05 8.780801e-04 1.269001e-02 9.543490e-02 3.092745e-01 1.238794e-02 
7.853423e-05 8.768694e-04 1.267094e-02 9.533461e-02 3.092361e-01 1.236577e-02 
7.791201e-05 8.756649e-04 1.266669e-02 9.522455e-02 3.091975e-01 1.236409e-02 
7.740278e-05 8.747065e-04 1.264622e-02 9.513305e-02 3.091590e-01 1.234056e-02 
7.701398e-05 8.746335e-04 1.262643e-02 9.502079e-02 3.091205e-01 1.232333e-02 
7.668638e-05 8.738641e-04 1.262867e-02 9.492871e-02 3.090821e-01 1.232253e-02 
7.630683e-05 8.725239e-04 1.260531e-02 9.481833e-02 3.090435e-01 1.230171e-02 
7.590125e-05 8.713863e-04 1.259031e-02 9.471739e-02 3.090050e-01 1.228371e-02 
7.552401e-05 8.701719e-04 1.258802e-02 9.460965e-02 3.089665e-01 1.228395e-02 
7.518974e-05 8.702809e-04 1.256960e-02 9.450865e-02 3.089279e-01 1.226256e-02 
7.488076e-05 8.692066e-04 1.255265e-02 9.440665e-02 3.088894e-01 1.224812e-02 
7.457893e-05 8.690250e-04 1.253932e-02 9.430804e-02 3.088507e-01 1.223184e-02 
7.427764e-05 8.675995e-04 1.252537e-02 9.420787e-02 3.088124e-01 1.222038e-02 
7.398317e-05 8.664597e-04 1.251303e-02 9.410816e-02 3.087737e-01 1.220512e-02 
7.369886e-05 8.662482e-04 1.250030e-02 9.400446e-02 3.087353e-01 1.219487e-02 
7.342419e-05 8.652369e-04 1.248777e-02 9.391030e-02 3.086966e-01 1.217944e-02 
7.315589e-05 8.639955e-04 1.247535e-02 9.380347e-02 3.086580e-01 1.216948e-02 
7.288964e-05 8.627978e-04 1.246404e-02 9.371385e-02 3.086195e-01 1.215530e-02 
7.262123e-05 8.619701e-04 1.245142e-02 9.359931e-02 3.085809e-01 1.214513e-02 
7.234753e-05 8.608915e-04 1.243962e-02 9.350247e-02 3.085424e-01 1.213047e-02 
7.206739e-05 8.607808e-04 1.242798e-02 9.339173e-02 3.085039e-01 1.212126e-02 
7.178190e-05 8.599534e-04 1.241624e-02 9.329635e-02 3.084654e-01 1.210669e-02 
7.149380e-05 8.587980e-04 1.240434e-02 9.319134e-02 3.084270e-01 1.209720e-02 
7.120643e-05 8.577133e-04 1.239295e-02 9.308772e-02 3.083885e-01 1.208301e-02 
7.092273e-05 8.568295e-04 1.238107e-02 9.299180e-02 3.083502e-01 1.207353e-02 
7.064418e-05 8.559655e-04 1.236966e-02 9.288493e-02 3.083118e-01 1.205933e-02 
7.037051e-05 8.560665e-04 1.235828e-02 9.279286e-02 3.082734e-01 1.205034e-02 
7.009980e-05 8.550236e-04 1.234636e-02 9.268543e-02 3.082351e-01 1.203564e-02 
6.982901e-05 8.539572e-04 1.233530e-02 9.259729e-02 3.081968e-01 1.202696e-02 
6.955480e-05 8.527064e-04 1.232358e-02 9.249213e-02 3.081585e-01 1.201249e-02 
6.927433e-05 8.519201e-04 1.231221e-02 9.239683e-02 3.081203e-01 1.200348e-02 
6.898595e-05 8.508836e-04 1.230128e-02 9.229731e-02 3.080821e-01 1.198982e-02 
6.868956e-05 8.510619e-04 1.228972e-02 9.220536e-02 3.080439e-01 1.198057e-02 
6.838659e-05 8.499627e-04 1.227834e-02 9.210775e-02 3.080057e-01 1.196651e-02 
6.807969e-05 8.490678e-04 1.226670e-02 9.201472e-02 3.079676e-01 1.195718e-02 
6.777219e-05 8.480295e-04 1.225633e-02 9.192016e-02 3.079295e-01 1.194411e-02 
6.746753e-05 8.472776e-04 1.224427e-02 9.182990e-02 3.078913e-01 1.193440e-02 
6.716868e-05 8.462748e-04 1.223354e-02 9.173780e-02 3.078533e-01 1.192096e-02 
6.687777e-05 8.461106e-04 1.222183e-02 9.164947e-02 3.078150e-01 1.191117e-02 
6.659591e-05 8.453155e-04 1.221104e-02 9.155941e-02 3.077771e-01 1.189812e-02 
6.632315e-05 8.443317e-04 1.219914e-02 9.147354e-02 3.077390e-01 1.188777e-02 
6.605873e-05 8.432749e-04 1.218905e-02 9.138431e-02 3.077011e-01 1.187574e-02 
6.580128e-05 8.422864e-04 1.217688e-02 9.129826e-02 3.076629e-01 1.186481e-02 
6.554927e-05 8.411487e-04 1.216625e-02 9.121250e-02 3.076250e-01 1.185260e-02 
6.530126e-05 8.413918e-04 1.215482e-02 9.112710e-02 3.075866e-01 1.184197e-02 
6.505576e-05 8.404993e-04 1.214439e-02 9.104405e-02 3.075488e-01 1.183042e-02 
6.481218e-05 8.394900e-04 1.213222e-02 9.095998e-02 3.075102e-01 1.181869e-02 
6.457094e-05 8.385812e-04 1.212279e-02 9.087830e-02 3.074726e-01 1.180844e-02 
6.433264e-05 8.378790e-04 1.211069e-02 9.079599e-02 3.074340e-01 1.179650e-02 
1.505302e-04 8.367584e-04 1.210030e-02 9.071601e-02 3.073963e-01 1.178563e-02 


==> rho_ablation_MinMax_KL.txt <==
y1 y2 y3 y4 y5 y6
3.437143e-01 3.437143e-01 3.437143e-01 3.437143e-01 3.437143e-01 3.437143e-01 
3.437149e-01 3.437149e-01 3.437149e-01 3.437149e-01 3.437149e-01 3.437149e-01 
3.095303e-01 3.135298e-01 3.898038e-01 3.229997e-01 3.339118e-01 3.898038e-01 
3.641854e-01 3.772520e-01 5.107422e-01 2.960377e-01 3.237416e-01 5.107422e-01 
6.215461e-01 6.508110e-01 5.798990e-01 2.692152e-01 3.152632e-01 5.798990e-01 
1.214655e+00 1.117968e+00 6.438509e-01 2.535787e-01 3.088082e-01 6.438509e-01 
1.230958e+00 1.068189e+00 6.209300e-01 2.412889e-01 3.052573e-01 6.209300e-01 
6.152279e-01 5.580367e-01 5.920304e-01 2.340131e-01 3.023545e-01 5.920304e-01 
3.945942e-01 3.420801e-01 4.399192e-01 2.269973e-01 2.997918e-01 4.399192e-01 
2.596405e-01 2.214743e-01 3.077018e-01 2.220519e-01 2.973565e-01 3.077018e-01 
1.878677e-01 1.546710e-01 2.162502e-01 2.177826e-01 2.950259e-01 2.162502e-01 
1.447976e-01 1.190676e-01 1.677653e-01 2.135352e-01 2.927861e-01 1.677653e-01 
1.157445e-01 9.505513e-02 1.365267e-01 2.103880e-01 2.905317e-01 1.365267e-01 
1.044182e-01 7.548420e-02 1.041988e-01 2.077070e-01 2.883961e-01 1.041988e-01 
8.812309e-02 6.318155e-02 8.518931e-02 2.051057e-01 2.863761e-01 8.518931e-02 
7.975650e-02 5.544132e-02 7.030462e-02 2.025455e-01 2.844210e-01 7.030462e-02 
7.952136e-02 4.975872e-02 6.023556e-02 2.002773e-01 2.823379e-01 6.023556e-02 
7.214351e-02 4.769474e-02 5.408502e-02 1.982359e-01 2.805067e-01 5.408502e-02 
6.770010e-02 4.466286e-02 5.179617e-02 1.963733e-01 2.786205e-01 5.179617e-02 
6.244053e-02 4.241217e-02 4.931929e-02 1.944491e-01 2.768963e-01 4.931929e-02 
5.447712e-02 3.852373e-02 5.282891e-02 1.926462e-01 2.752310e-01 5.282891e-02 
5.296697e-02 3.342812e-02 4.897299e-02 1.910442e-01 2.734917e-01 4.897299e-02 
5.063938e-02 2.971628e-02 4.323947e-02 1.896367e-01 2.719248e-01 4.323947e-02 
4.843248e-02 2.929031e-02 4.065311e-02 1.882204e-01 2.704059e-01 4.065311e-02 
4.671063e-02 2.571314e-02 4.166550e-02 1.870381e-01 2.689361e-01 4.166550e-02 
4.515158e-02 2.357685e-02 4.099987e-02 1.859114e-01 2.674974e-01 4.099987e-02 
4.360055e-02 2.150374e-02 4.646699e-02 1.846990e-01 2.661073e-01 4.646699e-02 
4.145266e-02 1.996447e-02 5.024836e-02 1.835967e-01 2.647514e-01 5.024836e-02 
3.850359e-02 1.783204e-02 6.112586e-02 1.825636e-01 2.634343e-01 6.112586e-02 
3.660358e-02 1.648878e-02 6.250773e-02 1.816984e-01 2.621568e-01 6.250773e-02 
3.503512e-02 1.473233e-02 6.611696e-02 1.807726e-01 2.609099e-01 6.611696e-02 
3.222394e-02 1.346900e-02 6.220907e-02 1.798923e-01 2.597002e-01 6.220907e-02 
3.138266e-02 1.289142e-02 5.473088e-02 1.791224e-01 2.585572e-01 5.473088e-02 
2.961850e-02 1.187760e-02 4.122706e-02 1.781487e-01 2.574092e-01 4.122706e-02 
2.771917e-02 1.061036e-02 4.553215e-02 1.773324e-01 2.562944e-01 4.553215e-02 
2.559652e-02 1.024903e-02 6.343785e-02 1.764880e-01 2.551673e-01 6.343785e-02 
2.506217e-02 9.922553e-03 7.513517e-02 1.757332e-01 2.541040e-01 7.513517e-02 
2.298731e-02 9.200999e-03 1.037377e-01 1.750256e-01 2.530676e-01 1.037377e-01 
2.316255e-02 8.009442e-03 1.044147e-01 1.743253e-01 2.520586e-01 1.044147e-01 
2.069346e-02 7.877854e-03 6.635263e-02 1.736694e-01 2.510684e-01 6.635263e-02 
2.086838e-02 7.528539e-03 4.406535e-02 1.730485e-01 2.501073e-01 4.406535e-02 
1.835591e-02 6.894712e-03 3.057950e-02 1.724397e-01 2.491691e-01 3.057950e-02 
1.754887e-02 6.492465e-03 2.043089e-02 1.718289e-01 2.482559e-01 2.043089e-02 
1.693950e-02 6.018843e-03 1.393987e-02 1.713470e-01 2.473611e-01 1.393987e-02 
1.636190e-02 5.834829e-03 1.103982e-02 1.707637e-01 2.464906e-01 1.103982e-02 
1.460372e-02 5.410674e-03 8.776466e-03 1.702123e-01 2.456446e-01 8.776466e-03 
1.398781e-02 4.979368e-03 8.026331e-03 1.696920e-01 2.448121e-01 8.026331e-03 
1.310250e-02 4.579653e-03 7.610729e-03 1.692340e-01 2.439911e-01 7.610729e-03 
1.258945e-02 4.520894e-03 7.052301e-03 1.687483e-01 2.431852e-01 7.052301e-03 
1.217130e-02 3.940386e-03 6.227235e-03 1.682570e-01 2.423983e-01 6.227235e-03 
1.164076e-02 3.849461e-03 5.601353e-03 1.677764e-01 2.416288e-01 5.601353e-03 
1.111110e-02 3.816539e-03 5.297849e-03 1.675090e-01 2.408746e-01 5.297849e-03 
1.015658e-02 3.580275e-03 4.913996e-03 1.670582e-01 2.401332e-01 4.913996e-03 
1.104419e-02 3.140185e-03 4.583295e-03 1.665238e-01 2.394091e-01 4.583295e-03 
1.094409e-02 2.756158e-03 4.442509e-03 1.661377e-01 2.387008e-01 4.442509e-03 
1.132271e-02 2.565791e-03 4.313857e-03 1.656905e-01 2.380060e-01 4.313857e-03 
1.085532e-02 2.359412e-03 4.146760e-03 1.652701e-01 2.373252e-01 4.146760e-03 
1.090203e-02 2.120627e-03 4.075345e-03 1.648432e-01 2.366565e-01 4.075345e-03 
1.212744e-02 1.977584e-03 3.926016e-03 1.645201e-01 2.359969e-01 3.926016e-03 
1.186276e-02 2.013708e-03 3.804124e-03 1.641825e-01 2.353517e-01 3.804124e-03 
1.143423e-02 1.991629e-03 3.686556e-03 1.638162e-01 2.347187e-01 3.686556e-03 
1.081359e-02 1.916127e-03 3.602648e-03 1.636453e-01 2.340964e-01 3.602648e-03 
1.075825e-02 1.752021e-03 3.516786e-03 1.635166e-01 2.334863e-01 3.516786e-03 
1.030969e-02 1.673329e-03 3.389973e-03 1.632815e-01 2.328856e-01 3.389973e-03 
1.053194e-02 1.779138e-03 3.377188e-03 1.628105e-01 2.322954e-01 3.377188e-03 
9.452016e-03 1.699972e-03 3.238092e-03 1.624764e-01 2.317093e-01 3.238092e-03 
9.353338e-03 1.624159e-03 3.134305e-03 1.621426e-01 2.311366e-01 3.134305e-03 
9.182917e-03 1.636666e-03 3.052571e-03 1.617409e-01 2.305724e-01 3.052571e-03 
8.668238e-03 1.528633e-03 2.952943e-03 1.614716e-01 2.300193e-01 2.952943e-03 
8.031332e-03 1.402847e-03 2.920882e-03 1.612120e-01 2.294744e-01 2.920882e-03 
7.665249e-03 1.434557e-03 2.826628e-03 1.609898e-01 2.289396e-01 2.826628e-03 
7.709756e-03 1.407422e-03 2.759767e-03 1.606883e-01 2.284161e-01 2.759767e-03 
7.873972e-03 1.293643e-03 2.696335e-03 1.602996e-01 2.278964e-01 2.696335e-03 
7.585154e-03 1.202904e-03 2.641032e-03 1.600269e-01 2.273824e-01 2.641032e-03 
7.912871e-03 1.191421e-03 2.589979e-03 1.596909e-01 2.268187e-01 2.589979e-03 
7.712300e-03 1.137171e-03 2.537767e-03 1.595127e-01 2.263170e-01 2.537767e-03 
7.178723e-03 1.071523e-03 2.485906e-03 1.592491e-01 2.258253e-01 2.485906e-03 
6.610101e-03 1.096448e-03 2.439136e-03 1.589948e-01 2.253342e-01 2.439136e-03 
6.950767e-03 1.010529e-03 2.384485e-03 1.587335e-01 2.248566e-01 2.384485e-03 
6.882816e-03 9.929573e-04 2.343640e-03 1.586037e-01 2.243844e-01 2.343640e-03 
6.526494e-03 1.013165e-03 2.296821e-03 1.583808e-01 2.239203e-01 2.296821e-03 
6.815872e-03 9.999725e-04 2.255962e-03 1.581496e-01 2.234620e-01 2.255962e-03 
6.902324e-03 9.369364e-04 2.208947e-03 1.578077e-01 2.230118e-01 2.208947e-03 
7.056398e-03 8.778731e-04 2.172879e-03 1.575960e-01 2.225666e-01 2.172879e-03 
6.686551e-03 8.202056e-04 2.182030e-03 1.573410e-01 2.221291e-01 2.182030e-03 
5.883431e-03 8.794258e-04 2.093246e-03 1.571482e-01 2.216972e-01 2.093246e-03 
6.313737e-03 8.105579e-04 2.055441e-03 1.569318e-01 2.212734e-01 2.055441e-03 
6.024444e-03 7.482804e-04 2.023946e-03 1.567409e-01 2.208542e-01 2.023946e-03 
5.931409e-03 6.655321e-04 1.987341e-03 1.564981e-01 2.204420e-01 1.987341e-03 
6.027532e-03 6.172254e-04 1.936076e-03 1.564050e-01 2.200343e-01 1.936076e-03 
5.552044e-03 6.400118e-04 1.909377e-03 1.561953e-01 2.196339e-01 1.909377e-03 
5.419512e-03 6.348338e-04 1.884410e-03 1.559136e-01 2.192377e-01 1.884410e-03 
5.598604e-03 6.354296e-04 1.847515e-03 1.556776e-01 2.188481e-01 1.847515e-03 
5.316197e-03 6.564767e-04 1.817855e-03 1.555132e-01 2.184623e-01 1.817855e-03 
4.981551e-03 6.127886e-04 1.786993e-03 1.553092e-01 2.180827e-01 1.786993e-03 
4.848888e-03 5.782067e-04 1.758381e-03 1.551522e-01 2.177064e-01 1.758381e-03 
5.295145e-03 5.413910e-04 1.724390e-03 1.549668e-01 2.173360e-01 1.724390e-03 
4.790647e-03 5.155405e-04 1.701212e-03 1.548096e-01 2.169691e-01 1.701212e-03 
4.627364e-03 4.937752e-04 1.678228e-03 1.547528e-01 2.166076e-01 1.678228e-03 
4.574424e-03 4.524166e-04 1.654968e-03 1.546720e-01 2.162492e-01 1.654968e-03 
4.863965e-03 4.190452e-04 1.630668e-03 1.543855e-01 2.158964e-01 1.630668e-03 
4.742774e-03 4.267344e-04 1.606526e-03 1.543542e-01 2.155458e-01 1.606526e-03 
4.571132e-03 4.094689e-04 1.580821e-03 1.540977e-01 2.152008e-01 1.580821e-03 
4.536108e-03 3.568028e-04 1.563015e-03 1.539301e-01 2.148580e-01 1.563015e-03 
4.354366e-03 3.259507e-04 1.594335e-03 1.538682e-01 2.145202e-01 1.594335e-03 
4.282631e-03 3.045181e-04 1.553239e-03 1.537326e-01 2.141845e-01 1.553239e-03 
4.252051e-03 2.889373e-04 1.496822e-03 1.535963e-01 2.138541e-01 1.496822e-03 
4.250537e-03 3.002198e-04 1.479198e-03 1.534465e-01 2.135256e-01 1.479198e-03 
4.000837e-03 2.617320e-04 1.457064e-03 1.535497e-01 2.132021e-01 1.457064e-03 
3.687226e-03 2.557075e-04 1.440634e-03 1.534254e-01 2.128801e-01 1.440634e-03 
4.068678e-03 2.414850e-04 1.418881e-03 1.532589e-01 2.125630e-01 1.418881e-03 
4.123520e-03 2.533881e-04 1.404286e-03 1.529114e-01 2.122477e-01 1.404286e-03 
3.933576e-03 2.394443e-04 1.382469e-03 1.528210e-01 2.119367e-01 1.382469e-03 
3.215647e-03 1.995288e-04 1.368051e-03 1.527054e-01 2.116271e-01 1.368051e-03 
3.242940e-03 2.074300e-04 1.347359e-03 1.525515e-01 2.113219e-01 1.347359e-03 
2.863407e-03 2.075369e-04 1.334595e-03 1.524703e-01 2.110187e-01 1.334595e-03 
3.282317e-03 2.031281e-04 1.314839e-03 1.525002e-01 2.107201e-01 1.314839e-03 
3.352758e-03 1.937490e-04 1.299694e-03 1.521998e-01 2.104233e-01 1.299694e-03 
3.219542e-03 2.012378e-04 1.284294e-03 1.519196e-01 2.101309e-01 1.284294e-03 
3.268421e-03 1.700837e-04 1.271161e-03 1.518065e-01 2.098401e-01 1.271161e-03 
3.264353e-03 1.643533e-04 1.256703e-03 1.517548e-01 2.095533e-01 1.256703e-03 
2.803341e-03 1.661183e-04 1.243477e-03 1.516993e-01 2.092681e-01 1.243477e-03 
2.970376e-03 1.621382e-04 1.226713e-03 1.515595e-01 2.089863e-01 1.226713e-03 
2.800952e-03 1.530853e-04 1.213116e-03 1.514744e-01 2.087073e-01 1.213116e-03 
3.016614e-03 1.536753e-04 1.197787e-03 1.512081e-01 2.084310e-01 1.197787e-03 
2.689031e-03 1.510185e-04 1.170425e-03 1.511184e-01 2.081570e-01 1.170425e-03 
2.727546e-03 1.451701e-04 1.155595e-03 1.509385e-01 2.078856e-01 1.155595e-03 
2.457132e-03 1.366512e-04 1.143453e-03 1.509116e-01 2.076167e-01 1.143453e-03 
2.545823e-03 1.349077e-04 1.127696e-03 1.507684e-01 2.073507e-01 1.127696e-03 
2.178671e-03 1.324198e-04 1.115581e-03 1.508919e-01 2.070870e-01 1.115581e-03 
2.248123e-03 1.158205e-04 1.102562e-03 1.507597e-01 2.068257e-01 1.102562e-03 
2.620342e-03 1.233653e-04 1.092093e-03 1.506455e-01 2.065668e-01 1.092093e-03 
2.523487e-03 1.226282e-04 1.078655e-03 1.505543e-01 2.063107e-01 1.078655e-03 
2.256373e-03 1.243620e-04 1.067466e-03 1.503001e-01 2.060574e-01 1.067466e-03 
1.836199e-03 1.073727e-04 1.051345e-03 1.501284e-01 2.058064e-01 1.051345e-03 
2.021358e-03 1.068954e-04 1.040904e-03 1.500194e-01 2.055575e-01 1.040904e-03 
1.997547e-03 9.701227e-05 1.029331e-03 1.499232e-01 2.053111e-01 1.029331e-03 
1.999958e-03 9.935524e-05 1.018526e-03 1.499074e-01 2.050669e-01 1.018526e-03 
2.031026e-03 9.864978e-05 1.007104e-03 1.497491e-01 2.048250e-01 1.007104e-03 
2.281045e-03 1.019428e-04 9.977839e-04 1.495779e-01 2.045853e-01 9.977839e-04 
2.508724e-03 9.648763e-05 9.862569e-04 1.494682e-01 2.043476e-01 9.862569e-04 
2.310439e-03 9.601798e-05 9.771918e-04 1.494768e-01 2.041118e-01 9.771918e-04 
2.224974e-03 9.204792e-05 9.667088e-04 1.493807e-01 2.038781e-01 9.667088e-04 
2.305899e-03 8.484395e-05 9.569142e-04 1.492860e-01 2.036466e-01 9.569142e-04 
2.275095e-03 8.132256e-05 9.459235e-04 1.491525e-01 2.034169e-01 9.459235e-04 
2.101387e-03 8.062563e-05 9.381326e-04 1.490880e-01 2.031890e-01 9.381326e-04 
2.159763e-03 8.129372e-05 9.274640e-04 1.488986e-01 2.029631e-01 9.274640e-04 
2.191475e-03 8.026595e-05 9.190318e-04 1.491328e-01 2.027388e-01 9.190318e-04 
2.032657e-03 8.038224e-05 9.095119e-04 1.489735e-01 2.025163e-01 9.095119e-04 
2.050526e-03 7.953976e-05 9.030926e-04 1.488719e-01 2.022949e-01 9.030926e-04 
1.848025e-03 7.560331e-05 8.914247e-04 1.485715e-01 2.020757e-01 8.914247e-04 
1.806219e-03 7.666552e-05 8.839116e-04 1.485154e-01 2.018580e-01 8.839116e-04 
1.941800e-03 7.570462e-05 8.749194e-04 1.484590e-01 2.016420e-01 8.749194e-04 
1.666829e-03 7.469051e-05 8.670939e-04 1.483102e-01 2.014278e-01 8.670939e-04 
1.736695e-03 6.954120e-05 8.575407e-04 1.481791e-01 2.012157e-01 8.575407e-04 
1.691707e-03 6.740028e-05 8.504436e-04 1.480998e-01 2.010053e-01 8.504436e-04 
1.897685e-03 6.683390e-05 8.414608e-04 1.480461e-01 2.007968e-01 8.414608e-04 
1.755447e-03 6.148935e-05 8.267218e-04 1.479941e-01 2.005897e-01 8.267218e-04 
1.498497e-03 5.697342e-05 8.261022e-04 1.478493e-01 2.003842e-01 8.261022e-04 
1.684050e-03 5.648802e-05 8.108873e-04 1.477575e-01 2.001800e-01 8.108873e-04 
1.517532e-03 5.604999e-05 8.108445e-04 1.477030e-01 1.999773e-01 8.108445e-04 
1.633537e-03 5.587957e-05 7.960930e-04 1.478554e-01 1.997759e-01 7.960930e-04 
1.955289e-03 5.525785e-05 7.953673e-04 1.476914e-01 1.995761e-01 7.953673e-04 
1.782195e-03 5.524941e-05 7.789561e-04 1.477026e-01 1.993780e-01 7.789561e-04 
1.583663e-03 5.834131e-05 7.812190e-04 1.476381e-01 1.991812e-01 7.812190e-04 
1.558728e-03 5.844480e-05 7.749841e-04 1.473503e-01 1.989857e-01 7.749841e-04 
1.399640e-03 5.599668e-05 7.579847e-04 1.472630e-01 1.987918e-01 7.579847e-04 
1.956399e-03 5.597028e-05 7.528994e-04 1.472093e-01 1.985990e-01 7.528994e-04 
1.400969e-03 4.949237e-05 7.533001e-04 1.473138e-01 1.984074e-01 7.533001e-04 
1.580773e-03 4.914633e-05 7.378128e-04 1.471211e-01 1.982172e-01 7.378128e-04 
1.280651e-03 4.516700e-05 7.329780e-04 1.470013e-01 1.980283e-01 7.329780e-04 
1.334979e-03 4.595046e-05 7.274725e-04 1.469207e-01 1.978410e-01 7.274725e-04 
1.370760e-03 3.979891e-05 7.192458e-04 1.469320e-01 1.976550e-01 7.192458e-04 
1.404896e-03 3.930623e-05 7.136209e-04 1.469756e-01 1.974703e-01 7.136209e-04 
1.580652e-03 3.513168e-05 7.071065e-04 1.468181e-01 1.972868e-01 7.071065e-04 
1.317051e-03 3.482878e-05 7.004661e-04 1.465441e-01 1.971044e-01 7.004661e-04 
1.540744e-03 3.434337e-05 6.938983e-04 1.464975e-01 1.969232e-01 6.938983e-04 
1.164247e-03 3.423098e-05 6.896972e-04 1.464880e-01 1.967433e-01 6.896972e-04 
1.188542e-03 3.384985e-05 6.829702e-04 1.464058e-01 1.965644e-01 6.829702e-04 
1.145234e-03 3.393187e-05 6.772264e-04 1.463081e-01 1.963868e-01 6.772264e-04 
1.757534e-03 3.283142e-05 6.761160e-04 1.462882e-01 1.962100e-01 6.761160e-04 
1.234815e-03 3.273058e-05 6.666052e-04 1.462600e-01 1.960346e-01 6.666052e-04 
1.634652e-03 3.237491e-05 6.602665e-04 1.461084e-01 1.958601e-01 6.602665e-04 
1.415414e-03 3.225885e-05 6.606628e-04 1.460715e-01 1.956871e-01 6.606628e-04 
1.133835e-03 3.221860e-05 6.497344e-04 1.460673e-01 1.955202e-01 6.497344e-04 
1.015640e-03 3.017165e-05 6.445880e-04 1.461951e-01 1.953494e-01 6.445880e-04 
1.034543e-03 2.983873e-05 6.443540e-04 1.461010e-01 1.951797e-01 6.443540e-04 
9.829520e-04 3.002273e-05 6.345789e-04 1.460474e-01 1.950114e-01 6.345789e-04 
1.249964e-03 2.938881e-05 6.288694e-04 1.457915e-01 1.948442e-01 6.288694e-04 
1.183726e-03 2.934016e-05 6.274717e-04 1.458957e-01 1.946728e-01 6.274717e-04 
1.174911e-03 2.905501e-05 6.190614e-04 1.457838e-01 1.945110e-01 6.190614e-04 
1.025330e-03 2.937157e-05 6.140149e-04 1.459272e-01 1.943463e-01 6.140149e-04 
1.528730e-03 2.306294e-05 6.112826e-04 1.457421e-01 1.941828e-01 6.112826e-04 
1.157422e-03 2.280962e-05 6.064099e-04 1.456525e-01 1.940208e-01 6.064099e-04 
1.150654e-03 2.244023e-05 5.987881e-04 1.454088e-01 1.938603e-01 5.987881e-04 
1.159894e-03 2.231752e-05 5.945283e-04 1.452546e-01 1.936993e-01 5.945283e-04 
1.040000e-03 2.207548e-05 5.894411e-04 1.452307e-01 1.935406e-01 5.894411e-04 
9.837272e-04 2.207562e-05 5.977305e-04 1.452153e-01 1.933835e-01 5.977305e-04 
1.068210e-03 2.183509e-05 5.921379e-04 1.453411e-01 1.932259e-01 5.921379e-04 
9.873203e-04 2.177636e-05 5.869271e-04 1.453103e-01 1.930704e-01 5.869271e-04 
1.013225e-03 2.156351e-05 5.796693e-04 1.450630e-01 1.929164e-01 5.796693e-04 
1.260519e-03 2.156371e-05 5.758745e-04 1.450264e-01 1.927611e-01 5.758745e-04 
9.961215e-04 2.139798e-05 5.708550e-04 1.450330e-01 1.926086e-01 5.708550e-04 
8.958397e-04 2.133592e-05 5.669044e-04 1.449798e-01 1.924555e-01 5.669044e-04 
8.396812e-04 2.105841e-05 5.622720e-04 1.449231e-01 1.923049e-01 5.622720e-04 
9.096898e-04 2.102293e-05 5.585542e-04 1.448758e-01 1.921537e-01 5.585542e-04 
9.360699e-04 2.088021e-05 5.538760e-04 1.448183e-01 1.920052e-01 5.538760e-04 
8.514301e-04 1.921088e-05 5.504226e-04 1.447005e-01 1.918561e-01 5.504226e-04 
1.442925e-03 1.888016e-05 5.459197e-04 1.450348e-01 1.917097e-01 5.459197e-04 
1.005004e-03 1.879288e-05 5.420495e-04 1.449323e-01 1.915626e-01 5.420495e-04 
1.154353e-03 1.763807e-05 5.379630e-04 1.447316e-01 1.914183e-01 5.379630e-04 
1.066437e-03 1.617166e-05 5.377227e-04 1.445201e-01 1.912729e-01 5.377227e-04 
9.677012e-04 1.741207e-05 5.302453e-04 1.444443e-01 1.911302e-01 5.302453e-04 
9.796216e-04 1.584477e-05 5.267400e-04 1.443946e-01 1.909864e-01 5.267400e-04 
8.940012e-04 1.553040e-05 5.227228e-04 1.443367e-01 1.908443e-01 5.227228e-04 
8.901658e-04 1.546512e-05 5.194493e-04 1.442634e-01 1.907028e-01 5.194493e-04 
7.986550e-04 1.526736e-05 5.160404e-04 1.442708e-01 1.905620e-01 5.160404e-04 
1.110300e-03 1.523247e-05 5.124202e-04 1.442139e-01 1.904219e-01 5.124202e-04 
7.862225e-04 1.509841e-05 5.083145e-04 1.440236e-01 1.902829e-01 5.083145e-04 
7.531480e-04 1.506292e-05 5.049634e-04 1.439709e-01 1.901447e-01 5.049634e-04 
9.848599e-04 1.490661e-05 5.011170e-04 1.440170e-01 1.900073e-01 5.011170e-04 
8.467079e-04 1.288876e-05 4.977520e-04 1.441870e-01 1.898707e-01 4.977520e-04 
7.941328e-04 1.262421e-05 4.942336e-04 1.440361e-01 1.897348e-01 4.942336e-04 
1.185493e-03 1.095299e-05 4.910097e-04 1.441305e-01 1.895998e-01 4.910097e-04 
7.944315e-04 1.054558e-05 4.910269e-04 1.438079e-01 1.894656e-01 4.910269e-04 
7.428288e-04 1.045472e-05 4.844201e-04 1.437771e-01 1.893321e-01 4.844201e-04 
1.285213e-03 1.027954e-05 4.809362e-04 1.438152e-01 1.891995e-01 4.809362e-04 
9.323254e-04 1.034525e-05 4.778381e-04 1.436235e-01 1.890678e-01 4.778381e-04 
8.848948e-04 1.013717e-05 4.745095e-04 1.436085e-01 1.889371e-01 4.745095e-04 
7.918364e-04 1.012464e-05 4.715170e-04 1.435673e-01 1.888069e-01 4.715170e-04 
7.789679e-04 9.924705e-06 4.681577e-04 1.435194e-01 1.886776e-01 4.681577e-04 
7.875381e-04 9.896068e-06 4.651851e-04 1.436639e-01 1.885489e-01 4.651851e-04 
8.182661e-04 9.780885e-06 4.547534e-04 1.436229e-01 1.884209e-01 4.547534e-04 
6.953495e-04 9.755073e-06 4.592145e-04 1.433898e-01 1.882936e-01 4.592145e-04 
7.273134e-04 9.659414e-06 4.476146e-04 1.432922e-01 1.881671e-01 4.476146e-04 
7.827831e-04 9.650480e-06 4.448283e-04 1.432769e-01 1.880411e-01 4.448283e-04 
7.832359e-04 9.548173e-06 4.416014e-04 1.432039e-01 1.879157e-01 4.416014e-04 
7.180578e-04 9.574243e-06 4.388611e-04 1.431844e-01 1.877911e-01 4.388611e-04 
9.081865e-04 9.448464e-06 4.356470e-04 1.431602e-01 1.876672e-01 4.356470e-04 
7.864907e-04 9.427021e-06 4.329650e-04 1.431476e-01 1.875440e-01 4.329650e-04 
6.439979e-04 9.302553e-06 4.298357e-04 1.431378e-01 1.874214e-01 4.298357e-04 
1.064863e-03 9.315607e-06 4.273481e-04 1.430887e-01 1.872994e-01 4.273481e-04 
6.162772e-04 9.184519e-06 4.242523e-04 1.431661e-01 1.871780e-01 4.242523e-04 
6.282450e-04 8.984207e-06 4.222109e-04 1.431509e-01 1.870570e-01 4.222109e-04 
7.434417e-04 8.869960e-06 4.192635e-04 1.429694e-01 1.869367e-01 4.192635e-04 
8.876009e-04 8.898258e-06 4.164659e-04 1.429373e-01 1.868172e-01 4.164659e-04 
6.590098e-04 8.790579e-06 4.132162e-04 1.428583e-01 1.866984e-01 4.132162e-04 
8.427387e-04 8.985138e-06 4.106501e-04 1.428629e-01 1.865801e-01 4.106501e-04 
6.695846e-04 8.885025e-06 4.079822e-04 1.429809e-01 1.864624e-01 4.079822e-04 
7.853448e-04 8.898357e-06 4.055645e-04 1.429212e-01 1.863452e-01 4.055645e-04 
6.371274e-04 8.793778e-06 4.028215e-04 1.427522e-01 1.862287e-01 4.028215e-04 
6.400398e-04 8.145758e-06 4.004139e-04 1.427670e-01 1.861130e-01 4.004139e-04 
5.788191e-04 7.987398e-06 3.977278e-04 1.429041e-01 1.859978e-01 3.977278e-04 
5.703348e-04 8.001900e-06 3.953390e-04 1.427109e-01 1.858830e-01 3.953390e-04 
5.780442e-04 7.882435e-06 3.927881e-04 1.426055e-01 1.857688e-01 3.927881e-04 
6.603522e-04 7.898937e-06 3.903444e-04 1.425740e-01 1.856550e-01 3.903444e-04 
6.827097e-04 7.790905e-06 3.877527e-04 1.425269e-01 1.855420e-01 3.877527e-04 
6.285275e-04 7.831529e-06 3.854636e-04 1.425032e-01 1.854295e-01 3.854636e-04 
5.845769e-04 7.724706e-06 3.830942e-04 1.424309e-01 1.853176e-01 3.830942e-04 
5.760179e-04 7.749233e-06 3.807657e-04 1.424561e-01 1.852063e-01 3.807657e-04 
6.009136e-04 7.435509e-06 3.783227e-04 1.423473e-01 1.850954e-01 3.783227e-04 
7.935035e-04 7.466922e-06 3.760820e-04 1.424417e-01 1.849853e-01 3.760820e-04 
6.672156e-04 7.359157e-06 3.737309e-04 1.425304e-01 1.848759e-01 3.737309e-04 
5.965200e-04 7.415038e-06 3.714988e-04 1.425164e-01 1.847670e-01 3.714988e-04 
6.374165e-04 7.292571e-06 3.691940e-04 1.424216e-01 1.846585e-01 3.691940e-04 
5.164325e-04 7.331174e-06 3.670966e-04 1.421928e-01 1.845505e-01 3.670966e-04 
5.366870e-04 7.232663e-06 3.647677e-04 1.421247e-01 1.844428e-01 3.647677e-04 
5.993468e-04 7.299093e-06 3.626166e-04 1.421089e-01 1.843357e-01 3.626166e-04 
5.428985e-04 7.162735e-06 3.603743e-04 1.421940e-01 1.842291e-01 3.603743e-04 
5.460154e-04 7.239191e-06 3.583000e-04 1.423432e-01 1.841231e-01 3.583000e-04 
5.660733e-04 7.139691e-06 3.561258e-04 1.420776e-01 1.840176e-01 3.561258e-04 
6.314958e-04 7.156363e-06 3.540190e-04 1.421511e-01 1.839126e-01 3.540190e-04 
5.935857e-04 7.050179e-06 3.519771e-04 1.419044e-01 1.838078e-01 3.519771e-04 
5.730971e-04 7.125325e-06 3.494654e-04 1.419479e-01 1.837037e-01 3.494654e-04 
4.863989e-04 7.013484e-06 3.456015e-04 1.420732e-01 1.836000e-01 3.456015e-04 
4.778935e-04 7.055609e-06 3.435811e-04 1.418796e-01 1.834968e-01 3.435811e-04 
5.296179e-04 6.993251e-06 3.415715e-04 1.418178e-01 1.833940e-01 3.415715e-04 
5.184149e-04 7.030912e-06 3.396781e-04 1.416571e-01 1.832916e-01 3.396781e-04 
4.951714e-04 6.934616e-06 3.376009e-04 1.417078e-01 1.831897e-01 3.376009e-04 
5.927323e-04 6.985813e-06 3.357254e-04 1.418820e-01 1.830883e-01 3.357254e-04 
5.311460e-04 6.888999e-06 3.336626e-04 1.416177e-01 1.829876e-01 3.336626e-04 
4.608182e-04 6.940145e-06 3.316967e-04 1.416028e-01 1.828872e-01 3.316967e-04 
6.153950e-04 6.848999e-06 3.296239e-04 1.415455e-01 1.827875e-01 3.296239e-04 
4.233823e-04 6.905660e-06 3.276812e-04 1.415452e-01 1.826880e-01 3.276812e-04 
5.881436e-04 7.098509e-06 3.257388e-04 1.417677e-01 1.825893e-01 3.257388e-04 
5.111212e-04 7.183985e-06 3.238211e-04 1.416712e-01 1.824908e-01 3.238211e-04 
6.145307e-04 7.071878e-06 3.219017e-04 1.414903e-01 1.823929e-01 3.219017e-04 
6.281068e-04 7.101535e-06 3.200647e-04 1.414834e-01 1.822951e-01 3.200647e-04 
5.184466e-04 5.727624e-06 3.181413e-04 1.413012e-01 1.821979e-01 3.181413e-04 
5.852937e-04 5.595512e-06 3.163904e-04 1.414657e-01 1.821008e-01 3.163904e-04 
5.959156e-04 5.482004e-06 3.145389e-04 1.412081e-01 1.820042e-01 3.145389e-04 
4.834111e-04 5.475034e-06 3.133695e-04 1.413895e-01 1.819080e-01 3.133695e-04 
6.181126e-04 4.007747e-06 3.115881e-04 1.411358e-01 1.818125e-01 3.115881e-04 
5.056690e-04 3.955588e-06 3.092966e-04 1.411393e-01 1.817173e-01 3.092966e-04 
4.673092e-04 3.815867e-06 3.074995e-04 1.412608e-01 1.816225e-01 3.074995e-04 
3.677473e-04 3.844209e-06 3.058072e-04 1.410872e-01 1.815282e-01 3.058072e-04 
4.219360e-04 3.718836e-06 3.040813e-04 1.410701e-01 1.814342e-01 3.040813e-04 
3.984651e-04 3.772824e-06 3.023609e-04 1.410648e-01 1.813408e-01 3.023609e-04 
4.875558e-04 3.674219e-06 3.006545e-04 1.410186e-01 1.812476e-01 3.006545e-04 
4.432911e-04 3.425587e-06 2.990429e-04 1.414112e-01 1.811549e-01 2.990429e-04 
4.139781e-04 3.316746e-06 2.973366e-04 1.411664e-01 1.810624e-01 2.973366e-04 
4.181680e-04 3.375826e-06 2.957464e-04 1.408364e-01 1.809703e-01 2.957464e-04 
4.242989e-04 3.277677e-06 2.941390e-04 1.408146e-01 1.808787e-01 2.941390e-04 
5.397167e-04 3.307783e-06 2.924594e-04 1.408136e-01 1.807874e-01 2.924594e-04 
3.813857e-04 3.203637e-06 2.908511e-04 1.409397e-01 1.806966e-01 2.908511e-04 
4.155781e-04 3.261280e-06 2.893493e-04 1.407449e-01 1.806061e-01 2.893493e-04 
3.919867e-04 3.170128e-06 2.876574e-04 1.407134e-01 1.805159e-01 2.876574e-04 
4.839627e-04 3.205384e-06 2.861038e-04 1.407460e-01 1.804262e-01 2.861038e-04 
4.045007e-04 3.107432e-06 2.846238e-04 1.412079e-01 1.803366e-01 2.846238e-04 
3.724377e-04 3.171876e-06 2.830227e-04 1.412072e-01 1.802477e-01 2.830227e-04 
3.227536e-04 3.084585e-06 2.814931e-04 1.407455e-01 1.801589e-01 2.814931e-04 
3.501023e-04 3.117257e-06 2.800275e-04 1.410506e-01 1.800706e-01 2.800275e-04 
3.265905e-04 3.029154e-06 2.784681e-04 1.409656e-01 1.799826e-01 2.784681e-04 
3.488233e-04 3.095170e-06 2.769488e-04 1.410583e-01 1.798950e-01 2.769488e-04 
3.432881e-04 3.009465e-06 2.755401e-04 1.409739e-01 1.798077e-01 2.755401e-04 
3.554770e-04 3.040307e-06 2.740203e-04 1.406927e-01 1.797207e-01 2.740203e-04 
4.058074e-04 2.950556e-06 2.725692e-04 1.406451e-01 1.796340e-01 2.725692e-04 
4.120870e-04 3.019365e-06 2.711312e-04 1.406816e-01 1.795479e-01 2.711312e-04 
2.718517e-04 2.942798e-06 2.697452e-04 1.406396e-01 1.794620e-01 2.697452e-04 
2.902308e-04 2.975856e-06 2.682297e-04 1.408155e-01 1.793766e-01 2.682297e-04 
2.291262e-04 2.894001e-06 2.669157e-04 1.405342e-01 1.792916e-01 2.669157e-04 
2.645281e-04 2.959067e-06 2.653803e-04 1.405053e-01 1.792070e-01 2.653803e-04 
2.293965e-04 2.888720e-06 2.640807e-04 1.404713e-01 1.791226e-01 2.640807e-04 
2.400258e-04 2.918325e-06 2.626462e-04 1.405164e-01 1.790386e-01 2.626462e-04 
2.034763e-04 2.839407e-06 2.613527e-04 1.405962e-01 1.789548e-01 2.613527e-04 
2.331770e-04 2.900451e-06 2.598713e-04 1.404026e-01 1.788714e-01 2.598713e-04 
2.066613e-04 2.833481e-06 2.586413e-04 1.404648e-01 1.787883e-01 2.586413e-04 
2.466810e-04 2.899106e-06 2.571849e-04 1.405098e-01 1.787056e-01 2.571849e-04 
2.475605e-04 2.783481e-06 2.559493e-04 1.403519e-01 1.786230e-01 2.559493e-04 
2.319179e-04 2.835570e-06 2.545420e-04 1.405052e-01 1.785412e-01 2.545420e-04 
2.155634e-04 2.766116e-06 2.532746e-04 1.404103e-01 1.784593e-01 2.532746e-04 
2.361413e-04 2.830195e-06 2.518941e-04 1.402258e-01 1.783781e-01 2.518941e-04 
3.087792e-04 2.769997e-06 2.507168e-04 1.401959e-01 1.782969e-01 2.507168e-04 
3.321149e-04 2.782317e-06 2.493223e-04 1.401851e-01 1.782161e-01 2.493223e-04 
2.995155e-04 2.711025e-06 2.481251e-04 1.401769e-01 1.781355e-01 2.481251e-04 
2.665850e-04 2.767795e-06 2.468097e-04 1.402132e-01 1.780552e-01 2.468097e-04 
2.710548e-04 2.708399e-06 2.456294e-04 1.402636e-01 1.779751e-01 2.456294e-04 
2.911631e-04 2.771386e-06 2.442849e-04 1.402003e-01 1.778954e-01 2.442849e-04 
2.687784e-04 2.663566e-06 2.431647e-04 1.403222e-01 1.778162e-01 2.431647e-04 
2.606450e-04 2.713765e-06 2.418207e-04 1.403417e-01 1.777370e-01 2.418207e-04 
2.830142e-04 2.651257e-06 2.407243e-04 1.402925e-01 1.776583e-01 2.407243e-04 
3.442698e-04 2.714297e-06 2.394145e-04 1.400649e-01 1.775799e-01 2.394145e-04 
3.116769e-04 2.659649e-06 2.382937e-04 1.401115e-01 1.775018e-01 2.382937e-04 
2.701439e-04 2.671376e-06 2.370166e-04 1.399112e-01 1.774242e-01 2.370166e-04 
2.552324e-04 2.608788e-06 2.359552e-04 1.398697e-01 1.773466e-01 2.359552e-04 
2.452606e-04 2.662222e-06 2.346539e-04 1.401993e-01 1.772695e-01 2.346539e-04 
2.573084e-04 2.610470e-06 2.336109e-04 1.400623e-01 1.771925e-01 2.336109e-04 
2.722620e-04 2.667899e-06 2.323490e-04 1.398655e-01 1.771161e-01 2.323490e-04 
2.351303e-04 2.575815e-06 2.313000e-04 1.399433e-01 1.770396e-01 2.313000e-04 
2.322042e-04 2.623294e-06 2.301138e-04 1.397524e-01 1.769635e-01 2.301138e-04 
2.377231e-04 2.568673e-06 2.290256e-04 1.398037e-01 1.768877e-01 2.290256e-04 
2.431001e-04 2.619813e-06 2.278137e-04 1.398018e-01 1.768122e-01 2.278137e-04 
2.240075e-04 2.567967e-06 2.267589e-04 1.397989e-01 1.767371e-01 2.267589e-04 
2.194943e-04 2.580036e-06 2.255832e-04 1.399564e-01 1.766621e-01 2.255832e-04 
2.186236e-04 2.523330e-06 2.245488e-04 1.401326e-01 1.765875e-01 2.245488e-04 
2.226487e-04 2.573273e-06 2.233940e-04 1.398305e-01 1.765132e-01 2.233940e-04 
2.427616e-04 2.525924e-06 2.223705e-04 1.396175e-01 1.764393e-01 2.223705e-04 
2.275298e-04 2.578004e-06 2.213377e-04 1.395571e-01 1.763656e-01 2.213377e-04 
2.175220e-04 2.495022e-06 2.202127e-04 1.396192e-01 1.762923e-01 2.202127e-04 
2.256695e-04 2.535736e-06 2.191338e-04 1.395062e-01 1.762191e-01 2.191338e-04 
2.359383e-04 2.487704e-06 2.181947e-04 1.399965e-01 1.761463e-01 2.181947e-04 
2.244152e-04 2.536681e-06 2.170494e-04 1.397779e-01 1.760735e-01 2.170494e-04 
2.297789e-04 2.492971e-06 2.160228e-04 1.399771e-01 1.760011e-01 2.160228e-04 
2.245081e-04 2.501695e-06 2.150349e-04 1.397467e-01 1.759291e-01 2.150349e-04 
2.154262e-04 2.451155e-06 2.140192e-04 1.395949e-01 1.758573e-01 2.140192e-04 
2.290617e-04 2.493828e-06 2.129150e-04 1.394011e-01 1.757858e-01 2.129150e-04 
2.217001e-04 2.453107e-06 2.120222e-04 1.398057e-01 1.757146e-01 2.120222e-04 
2.204757e-04 2.498243e-06 2.109065e-04 1.396085e-01 1.756435e-01 2.109065e-04 
2.151660e-04 2.425025e-06 2.099388e-04 1.396951e-01 1.755727e-01 2.099388e-04 
2.047866e-04 2.464581e-06 2.090228e-04 1.398456e-01 1.755020e-01 2.090228e-04 
2.058633e-04 2.421605e-06 2.079421e-04 1.398804e-01 1.754318e-01 2.079421e-04 
2.011918e-04 2.466426e-06 2.069637e-04 1.400021e-01 1.753618e-01 2.069637e-04 
1.994985e-04 2.426704e-06 2.060714e-04 1.402994e-01 1.752919e-01 2.060714e-04 
2.162900e-04 2.435268e-06 2.050022e-04 1.394995e-01 1.752223e-01 2.050022e-04 
2.174782e-04 2.390721e-06 2.040708e-04 1.394788e-01 1.751528e-01 2.040708e-04 
2.020404e-04 2.426692e-06 2.031696e-04 1.392466e-01 1.750836e-01 2.031696e-04 
1.902926e-04 2.394931e-06 2.021543e-04 1.392649e-01 1.750147e-01 2.021543e-04 
1.916733e-04 2.439825e-06 2.012387e-04 1.392826e-01 1.749461e-01 2.012387e-04 
1.789889e-04 2.375256e-06 2.003551e-04 1.396914e-01 1.748780e-01 2.003551e-04 
1.725976e-04 2.406795e-06 1.993402e-04 1.398471e-01 1.748100e-01 1.993402e-04 
1.769428e-04 2.368055e-06 1.984616e-04 1.395303e-01 1.747425e-01 1.984616e-04 
1.572593e-04 2.405719e-06 1.975681e-04 1.394988e-01 1.746751e-01 1.975681e-04 
1.611465e-04 2.370578e-06 1.966259e-04 1.390529e-01 1.746080e-01 1.966259e-04 
1.805935e-04 2.380056e-06 1.956947e-04 1.391558e-01 1.745413e-01 1.956947e-04 
1.598505e-04 2.341109e-06 1.948983e-04 1.393291e-01 1.744748e-01 1.948983e-04 
1.574337e-04 2.378019e-06 1.938768e-04 1.393468e-01 1.744085e-01 1.938768e-04 
1.609234e-04 2.348013e-06 1.930759e-04 1.394523e-01 1.743424e-01 1.930759e-04 
1.619818e-04 2.385182e-06 1.921954e-04 1.394471e-01 1.742763e-01 1.921954e-04 
1.701454e-04 2.325337e-06 1.913915e-04 1.393893e-01 1.742106e-01 1.913915e-04 
1.669137e-04 2.355949e-06 1.904110e-04 1.395108e-01 1.741450e-01 1.904110e-04 
1.605799e-04 2.325231e-06 1.896416e-04 1.395685e-01 1.740798e-01 1.896416e-04 
1.625119e-04 2.356808e-06 1.886989e-04 1.394232e-01 1.740146e-01 1.886989e-04 
1.604300e-04 2.325827e-06 1.879453e-04 1.392777e-01 1.739498e-01 1.879453e-04 
1.521299e-04 2.358582e-06 1.870477e-04 1.393910e-01 1.738852e-01 1.870477e-04 
1.557231e-04 2.299652e-06 1.861985e-04 1.394054e-01 1.738209e-01 1.861985e-04 
1.492313e-04 2.326508e-06 1.853630e-04 1.393226e-01 1.737569e-01 1.853630e-04 
1.396228e-04 2.295513e-06 1.846193e-04 1.395497e-01 1.736930e-01 1.846193e-04 
1.411936e-04 2.330308e-06 1.836656e-04 1.394446e-01 1.736294e-01 1.836656e-04 
1.404247e-04 2.304671e-06 1.829063e-04 1.394127e-01 1.735660e-01 1.829063e-04 
1.414724e-04 2.307309e-06 1.820779e-04 1.393331e-01 1.735028e-01 1.820779e-04 
1.455978e-04 2.274113e-06 1.813164e-04 1.389325e-01 1.734397e-01 1.813164e-04 
1.458724e-04 2.303036e-06 1.804338e-04 1.388663e-01 1.733769e-01 1.804338e-04 
1.495211e-04 2.276107e-06 1.796849e-04 1.393625e-01 1.733142e-01 1.796849e-04 
1.498669e-04 2.304735e-06 1.788281e-04 1.390899e-01 1.732518e-01 1.788281e-04 
1.525298e-04 2.276031e-06 1.781307e-04 1.390343e-01 1.731895e-01 1.781307e-04 
1.531348e-04 2.280392e-06 1.773902e-04 1.391110e-01 1.731275e-01 1.773902e-04 
1.567811e-04 8.969494e-07 1.765277e-04 1.390064e-01 1.730657e-01 1.765277e-04 
1.379150e-04 8.604193e-07 1.757011e-04 1.386599e-01 1.730043e-01 1.757011e-04 
1.373867e-04 8.077581e-07 1.750102e-04 1.388579e-01 1.729429e-01 1.750102e-04 
1.468677e-04 8.196063e-07 1.742297e-04 1.387978e-01 1.728818e-01 1.742297e-04 
1.476622e-04 7.806288e-07 1.735177e-04 1.389657e-01 1.728208e-01 1.735177e-04 
1.635131e-04 7.710096e-07 1.727752e-04 1.389455e-01 1.727602e-01 1.727752e-04 
1.583681e-04 7.346815e-07 1.719871e-04 1.390507e-01 1.726996e-01 1.719871e-04 
1.497437e-04 7.547011e-07 1.710184e-04 1.392313e-01 1.726393e-01 1.710184e-04 
1.517634e-04 7.344331e-07 1.702878e-04 1.391275e-01 1.725792e-01 1.702878e-04 
1.446382e-04 7.502131e-07 1.694895e-04 1.387685e-01 1.725193e-01 1.694895e-04 
1.436703e-04 7.158538e-07 1.688670e-04 1.388085e-01 1.724598e-01 1.688670e-04 
1.343987e-04 7.156297e-07 1.681346e-04 1.388145e-01 1.724004e-01 1.681346e-04 
1.373524e-04 6.890352e-07 1.674681e-04 1.389551e-01 1.723413e-01 1.674681e-04 
1.303886e-04 7.113779e-07 1.663366e-04 1.390957e-01 1.722821e-01 1.663366e-04 
1.353901e-04 6.891169e-07 1.658062e-04 1.389275e-01 1.722232e-01 1.658062e-04 
1.247943e-04 7.124032e-07 1.651177e-04 1.386309e-01 1.721645e-01 1.651177e-04 
1.227334e-04 6.859126e-07 1.644562e-04 1.386312e-01 1.721058e-01 1.644562e-04 
1.175133e-04 6.840341e-07 1.637152e-04 1.385125e-01 1.720473e-01 1.637152e-04 
1.325833e-04 6.537240e-07 1.630124e-04 1.385621e-01 1.719891e-01 1.630124e-04 
1.361101e-04 6.710279e-07 1.622309e-04 1.385382e-01 1.719309e-01 1.622309e-04 
1.434924e-04 6.455020e-07 1.615006e-04 1.389009e-01 1.718732e-01 1.615006e-04 
1.697438e-04 6.678693e-07 1.606955e-04 1.389760e-01 1.718155e-01 1.606955e-04 
1.725672e-04 6.442689e-07 1.600371e-04 1.387393e-01 1.717580e-01 1.600371e-04 
1.727428e-04 6.463121e-07 1.592648e-04 1.386080e-01 1.717007e-01 1.592648e-04 
1.563338e-04 6.199600e-07 1.586218e-04 1.386496e-01 1.716436e-01 1.586218e-04 
1.512758e-04 6.371767e-07 1.578994e-04 1.385503e-01 1.715867e-01 1.578994e-04 
1.416823e-04 6.160850e-07 1.572874e-04 1.386301e-01 1.715298e-01 1.572874e-04 
1.410068e-04 6.387135e-07 1.565879e-04 1.384638e-01 1.714733e-01 1.565879e-04 
1.507484e-04 6.162232e-07 1.564553e-04 1.386207e-01 1.714169e-01 1.564553e-04 
1.571611e-04 6.185177e-07 1.557180e-04 1.385234e-01 1.713608e-01 1.557180e-04 
1.604477e-04 5.929950e-07 1.546633e-04 1.384737e-01 1.713047e-01 1.546633e-04 
1.675815e-04 6.119260e-07 1.539645e-04 1.383921e-01 1.712489e-01 1.539645e-04 
1.688961e-04 5.928516e-07 1.533702e-04 1.385318e-01 1.711933e-01 1.533702e-04 
1.662643e-04 6.151575e-07 1.526630e-04 1.384628e-01 1.711377e-01 1.526630e-04 
1.643843e-04 5.936319e-07 1.521299e-04 1.386213e-01 1.710824e-01 1.521299e-04 
1.686649e-04 5.958190e-07 1.514098e-04 1.385556e-01 1.710272e-01 1.514098e-04 
1.681754e-04 5.734755e-07 1.507569e-04 1.383463e-01 1.709722e-01 1.507569e-04 
1.649541e-04 5.919644e-07 1.502141e-04 1.383148e-01 1.709174e-01 1.502141e-04 
1.407055e-04 5.729187e-07 1.495446e-04 1.384171e-01 1.708627e-01 1.495446e-04 
1.430748e-04 5.928410e-07 1.489290e-04 1.381928e-01 1.708081e-01 1.489290e-04 
1.495150e-04 5.719334e-07 1.483866e-04 1.382031e-01 1.707538e-01 1.483866e-04 
1.489161e-04 5.765524e-07 1.477275e-04 1.382487e-01 1.706995e-01 1.477275e-04 
1.487066e-04 5.551836e-07 1.470795e-04 1.384167e-01 1.706456e-01 1.470795e-04 
1.552346e-04 5.726589e-07 1.465441e-04 1.384437e-01 1.705917e-01 1.465441e-04 
1.515288e-04 5.539093e-07 1.459106e-04 1.385375e-01 1.705381e-01 1.459106e-04 
1.472692e-04 5.749564e-07 1.453215e-04 1.384096e-01 1.704846e-01 1.453215e-04 
1.401931e-04 5.549201e-07 1.447789e-04 1.382536e-01 1.704312e-01 1.447789e-04 
1.400077e-04 5.606149e-07 1.441451e-04 1.382015e-01 1.703782e-01 1.441451e-04 
1.361071e-04 5.390391e-07 1.435315e-04 1.381440e-01 1.703252e-01 1.435315e-04 
1.383570e-04 5.561241e-07 1.430112e-04 1.379872e-01 1.702723e-01 1.430112e-04 
1.376067e-04 5.383802e-07 1.423969e-04 1.383043e-01 1.702196e-01 1.423969e-04 
1.357552e-04 5.587070e-07 1.418178e-04 1.380794e-01 1.701671e-01 1.418178e-04 
1.356380e-04 5.402719e-07 1.412982e-04 1.384524e-01 1.701146e-01 1.412982e-04 
1.366495e-04 5.452692e-07 1.407000e-04 1.381684e-01 1.700620e-01 1.407000e-04 
1.296956e-04 5.240372e-07 1.401083e-04 1.379025e-01 1.700097e-01 1.401083e-04 
1.277655e-04 5.408547e-07 1.395774e-04 1.379902e-01 1.699577e-01 1.395774e-04 
1.277789e-04 5.233853e-07 1.389996e-04 1.377725e-01 1.699057e-01 1.389996e-04 
1.286374e-04 5.425393e-07 1.384516e-04 1.378025e-01 1.698539e-01 1.384516e-04 
1.331665e-04 5.242159e-07 1.379355e-04 1.378121e-01 1.698022e-01 1.379355e-04 
1.209045e-04 5.299808e-07 1.373616e-04 1.381471e-01 1.697507e-01 1.373616e-04 
1.074438e-04 5.095462e-07 1.367975e-04 1.385245e-01 1.696995e-01 1.367975e-04 
1.131067e-04 5.253474e-07 1.362923e-04 1.379393e-01 1.696483e-01 1.362923e-04 
1.150581e-04 5.087690e-07 1.357251e-04 1.381212e-01 1.695974e-01 1.357251e-04 
1.152472e-04 5.274064e-07 1.351976e-04 1.377963e-01 1.695466e-01 1.351976e-04 
1.135700e-04 5.098746e-07 1.346924e-04 1.377770e-01 1.694960e-01 1.346924e-04 
1.103976e-04 5.147503e-07 1.341378e-04 1.378769e-01 1.694455e-01 1.341378e-04 
1.055955e-04 4.957789e-07 1.335958e-04 1.377551e-01 1.693952e-01 1.335958e-04 
1.049983e-04 5.107739e-07 1.331001e-04 1.375959e-01 1.693451e-01 1.331001e-04 
9.741623e-05 4.957116e-07 1.325495e-04 1.379254e-01 1.692952e-01 1.325495e-04 
9.312707e-05 5.131930e-07 1.320418e-04 1.377892e-01 1.692453e-01 1.320418e-04 
6.412946e-05 4.975553e-07 1.315282e-04 1.379653e-01 1.691956e-01 1.315282e-04 
6.503207e-05 5.013231e-07 1.310250e-04 1.377605e-01 1.691460e-01 1.310250e-04 
7.071151e-05 4.840134e-07 1.304927e-04 1.378946e-01 1.690965e-01 1.304927e-04 
7.231594e-05 4.978990e-07 1.300001e-04 1.377846e-01 1.690473e-01 1.300001e-04 
6.742789e-05 4.839726e-07 1.294853e-04 1.389576e-01 1.689982e-01 1.294853e-04 
7.401656e-05 5.002046e-07 1.290072e-04 1.387834e-01 1.689492e-01 1.290072e-04 
7.350044e-05 4.854780e-07 1.284884e-04 1.380695e-01 1.689005e-01 1.284884e-04 
7.827798e-05 4.904545e-07 1.279902e-04 1.379156e-01 1.688519e-01 1.279902e-04 
7.428506e-05 4.742954e-07 1.274994e-04 1.385672e-01 1.688035e-01 1.274994e-04 
6.939385e-05 4.875149e-07 1.270331e-04 1.378313e-01 1.687551e-01 1.270331e-04 
6.818648e-05 4.740675e-07 1.265205e-04 1.378071e-01 1.687069e-01 1.265205e-04 
6.587942e-05 4.899288e-07 1.260377e-04 1.376182e-01 1.686587e-01 1.260377e-04 
6.955169e-05 4.749502e-07 1.255550e-04 1.375461e-01 1.686108e-01 1.255550e-04 
7.201170e-05 4.794699e-07 1.250916e-04 1.374056e-01 1.685629e-01 1.250916e-04 
7.378280e-05 4.630896e-07 1.245965e-04 1.378249e-01 1.685152e-01 1.245965e-04 
7.390995e-05 4.765575e-07 1.241269e-04 1.379345e-01 1.684676e-01 1.241269e-04 
7.762568e-05 4.629447e-07 1.236414e-04 1.375537e-01 1.684202e-01 1.236414e-04 
8.477371e-05 4.789629e-07 1.231789e-04 1.377960e-01 1.683730e-01 1.231789e-04 
8.457985e-05 4.651210e-07 1.227163e-04 1.376796e-01 1.683257e-01 1.227163e-04 
8.393114e-05 4.696199e-07 1.222657e-04 1.376550e-01 1.682788e-01 1.222657e-04 
7.133176e-05 4.538962e-07 1.217828e-04 1.377278e-01 1.682318e-01 1.217828e-04 
1.187140e-04 4.672777e-07 1.213321e-04 1.376812e-01 1.681851e-01 1.213321e-04 
7.471290e-05 4.538676e-07 1.208661e-04 1.374006e-01 1.681384e-01 1.208661e-04 
1.106449e-04 4.688544e-07 1.204136e-04 1.374501e-01 1.680921e-01 1.204136e-04 
5.977355e-05 4.548291e-07 1.199561e-04 1.374994e-01 1.680456e-01 1.199561e-04 
1.054632e-04 4.606661e-07 1.195111e-04 1.375304e-01 1.679994e-01 1.195111e-04 
6.195825e-05 4.448443e-07 1.190527e-04 1.374459e-01 1.679533e-01 1.190527e-04 
1.155027e-04 4.578599e-07 1.186092e-04 1.373592e-01 1.679074e-01 1.186092e-04 
6.873592e-05 4.454232e-07 1.181569e-04 1.378844e-01 1.678615e-01 1.181569e-04 
1.158563e-04 4.599233e-07 1.177413e-04 1.377938e-01 1.678158e-01 1.177413e-04 
6.622586e-05 4.464950e-07 1.172777e-04 1.387605e-01 1.677702e-01 1.172777e-04 
1.116042e-04 4.522445e-07 1.168652e-04 1.383032e-01 1.677247e-01 1.168652e-04 
1.163180e-04 4.367888e-07 1.164117e-04 1.377251e-01 1.676793e-01 1.164117e-04 
6.638353e-05 4.489690e-07 1.159947e-04 1.372543e-01 1.676341e-01 1.159947e-04 
6.636728e-05 4.364175e-07 1.155558e-04 1.381775e-01 1.675889e-01 1.155558e-04 
1.139285e-04 4.508519e-07 1.151404e-04 1.374283e-01 1.675439e-01 1.151404e-04 
6.539958e-05 4.375524e-07 1.146971e-04 1.372747e-01 1.674991e-01 1.146971e-04 
7.623277e-05 4.443244e-07 1.142962e-04 1.372858e-01 1.674543e-01 1.142962e-04 
8.453127e-05 4.293028e-07 1.138592e-04 1.371429e-01 1.674098e-01 1.138592e-04 
1.173322e-04 4.407903e-07 1.134481e-04 1.373282e-01 1.673652e-01 1.134481e-04 
7.235124e-05 4.281797e-07 1.130273e-04 1.372841e-01 1.673209e-01 1.130273e-04 
1.231153e-04 4.435370e-07 1.126224e-04 1.375758e-01 1.672766e-01 1.126224e-04 
7.389709e-05 4.303619e-07 1.121986e-04 1.372146e-01 1.672326e-01 1.121986e-04 
1.155414e-04 4.372872e-07 1.118063e-04 1.376892e-01 1.671885e-01 1.118063e-04 
7.305270e-05 4.213166e-07 1.113854e-04 1.375293e-01 1.671448e-01 1.113854e-04 
1.145377e-04 4.336024e-07 1.110074e-04 1.373397e-01 1.671010e-01 1.110074e-04 
6.434250e-05 4.212362e-07 1.105838e-04 1.372180e-01 1.670574e-01 1.105838e-04 
1.115243e-04 4.357968e-07 1.101929e-04 1.372329e-01 1.670138e-01 1.101929e-04 
6.632977e-05 4.230229e-07 1.097881e-04 1.370276e-01 1.669704e-01 1.097881e-04 
1.099635e-04 4.290445e-07 1.093978e-04 1.368905e-01 1.669271e-01 1.093978e-04 
5.550681e-05 4.138992e-07 1.089856e-04 1.385523e-01 1.668838e-01 1.089856e-04 
1.031786e-04 4.259898e-07 1.086158e-04 1.383636e-01 1.668407e-01 1.086158e-04 
6.337346e-05 4.135316e-07 1.082008e-04 1.385636e-01 1.667975e-01 1.082008e-04 
9.805017e-05 4.278212e-07 1.078311e-04 1.378640e-01 1.667548e-01 1.078311e-04 
5.150355e-05 4.148665e-07 1.074252e-04 1.378243e-01 1.667118e-01 1.074252e-04 
9.414839e-05 4.218017e-07 1.070636e-04 1.379863e-01 1.666693e-01 1.070636e-04 
4.952849e-05 4.074583e-07 1.066461e-04 1.373573e-01 1.666266e-01 1.066461e-04 
9.128737e-05 4.196840e-07 1.063014e-04 1.372032e-01 1.665842e-01 1.063014e-04 
5.277535e-05 4.074523e-07 1.058971e-04 1.371249e-01 1.665418e-01 1.058971e-04 
9.108272e-05 4.220595e-07 1.055343e-04 1.371236e-01 1.664996e-01 1.055343e-04 
4.465430e-05 4.095501e-07 1.051410e-04 1.373791e-01 1.664575e-01 1.051410e-04 
9.386518e-05 4.210369e-07 1.047981e-04 1.370528e-01 1.664155e-01 1.047981e-04 
4.790509e-05 4.017312e-07 1.043890e-04 1.368231e-01 1.663736e-01 1.043890e-04 
9.372840e-05 4.128166e-07 1.040527e-04 1.368276e-01 1.663319e-01 1.040527e-04 
4.683993e-05 3.982946e-07 1.036612e-04 1.372179e-01 1.662902e-01 1.036612e-04 
8.861217e-05 4.114214e-07 1.033055e-04 1.371146e-01 1.662486e-01 1.033055e-04 
4.576557e-05 4.002192e-07 1.029368e-04 1.372646e-01 1.662071e-01 1.029368e-04 
8.806663e-05 4.135590e-07 1.025960e-04 1.372028e-01 1.661658e-01 1.025960e-04 
9.012728e-05 3.947646e-07 1.021937e-04 1.382517e-01 1.661244e-01 1.021937e-04 
4.751103e-05 4.057672e-07 1.018720e-04 1.371158e-01 1.660833e-01 1.018720e-04 
4.198096e-05 3.922727e-07 1.015018e-04 1.371608e-01 1.660422e-01 1.015018e-04 
8.542793e-05 4.059467e-07 1.011520e-04 1.368955e-01 1.660013e-01 1.011520e-04 
9.053963e-05 3.948060e-07 1.007854e-04 1.377271e-01 1.659604e-01 1.007854e-04 
8.908370e-05 4.074571e-07 1.005637e-04 1.369034e-01 1.659196e-01 1.005637e-04 
4.688879e-05 3.937077e-07 1.000854e-04 1.368933e-01 1.658789e-01 1.000854e-04 
4.369848e-05 4.024049e-07 9.985091e-05 1.375583e-01 1.658383e-01 9.985091e-05 
4.553656e-05 3.878159e-07 9.938948e-05 1.372196e-01 1.657978e-01 9.938948e-05 
4.765589e-05 3.978791e-07 9.910302e-05 1.371707e-01 1.657574e-01 9.910302e-05 
4.189849e-05 3.854462e-07 9.870900e-05 1.371135e-01 1.657170e-01 9.870900e-05 
4.187656e-05 3.992487e-07 9.839949e-05 1.366725e-01 1.656769e-01 9.839949e-05 
4.745783e-05 3.875754e-07 9.800962e-05 1.370743e-01 1.656367e-01 9.800962e-05 
4.786786e-05 3.998972e-07 9.771219e-05 1.368545e-01 1.655966e-01 9.771219e-05 
4.885277e-05 3.826795e-07 9.734282e-05 1.366263e-01 1.655568e-01 9.734282e-05 
4.182027e-05 3.930313e-07 9.698906e-05 1.367918e-01 1.655170e-01 9.698906e-05 
4.133043e-05 3.791654e-07 9.662035e-05 1.377658e-01 1.654773e-01 9.662035e-05 
3.804927e-05 3.916311e-07 9.632365e-05 1.368230e-01 1.654377e-01 9.632365e-05 
3.771045e-05 3.803181e-07 9.595002e-05 1.378697e-01 1.653982e-01 9.595002e-05 
3.754311e-05 3.934529e-07 9.569373e-05 1.369708e-01 1.653587e-01 9.569373e-05 
3.751606e-05 3.803680e-07 9.529117e-05 1.369772e-01 1.653194e-01 9.529117e-05 
3.528068e-05 3.894976e-07 9.502030e-05 1.369561e-01 1.652800e-01 9.502030e-05 
3.696877e-05 3.754485e-07 9.472245e-05 1.369309e-01 1.652410e-01 9.472245e-05 
3.678508e-05 3.858420e-07 9.434620e-05 1.366793e-01 1.652019e-01 9.434620e-05 
3.660691e-05 3.732983e-07 9.401531e-05 1.367321e-01 1.651631e-01 9.401531e-05 
3.658529e-05 3.864748e-07 9.374748e-05 1.366016e-01 1.651242e-01 9.374748e-05 
3.444040e-05 3.746657e-07 9.339553e-05 1.366396e-01 1.650854e-01 9.339553e-05 
3.425376e-05 3.857770e-07 9.309230e-05 1.368523e-01 1.650468e-01 9.309230e-05 
3.735087e-05 3.702970e-07 9.274565e-05 1.366708e-01 1.650082e-01 9.274565e-05 
3.735603e-05 3.808780e-07 9.243250e-05 1.370763e-01 1.649698e-01 9.243250e-05 
3.422575e-05 3.669327e-07 9.209217e-05 1.381309e-01 1.649314e-01 9.209217e-05 
3.698601e-05 3.788840e-07 9.181732e-05 1.371339e-01 1.648932e-01 9.181732e-05 
3.392753e-05 3.677846e-07 9.147028e-05 1.381365e-01 1.648550e-01 9.147028e-05 
3.188180e-05 3.807252e-07 9.118878e-05 1.366867e-01 1.648170e-01 9.118878e-05 
3.478348e-05 3.677604e-07 9.086881e-05 1.365865e-01 1.647790e-01 9.086881e-05 
3.476875e-05 3.768409e-07 9.058207e-05 1.366603e-01 1.647412e-01 9.058207e-05 
3.162018e-05 3.630385e-07 9.025171e-05 1.365735e-01 1.647034e-01 9.025171e-05 
3.461651e-05 3.742849e-07 8.998797e-05 1.368440e-01 1.646657e-01 8.998797e-05 
3.530312e-05 3.627313e-07 8.964846e-05 1.365458e-01 1.646281e-01 8.964846e-05 
3.470980e-05 3.760411e-07 8.937682e-05 1.368206e-01 1.645905e-01 8.937682e-05 
3.087587e-05 3.646045e-07 8.906048e-05 1.371311e-01 1.645531e-01 8.906048e-05 
3.386372e-05 3.752642e-07 8.878362e-05 1.367261e-01 1.645157e-01 8.878362e-05 
3.384001e-05 3.600646e-07 8.846060e-05 1.368748e-01 1.644785e-01 8.846060e-05 
3.592815e-05 3.698992e-07 8.820352e-05 1.368950e-01 1.644413e-01 8.820352e-05 
3.279481e-05 3.560625e-07 8.787161e-05 1.376964e-01 1.644043e-01 8.787161e-05 
3.264451e-05 3.679528e-07 8.761273e-05 1.376751e-01 1.643673e-01 8.761273e-05 
3.268073e-05 3.575024e-07 8.730418e-05 1.373509e-01 1.643304e-01 8.730418e-05 
3.290841e-05 3.703642e-07 8.703439e-05 1.366354e-01 1.642936e-01 8.703439e-05 
3.016638e-05 3.582498e-07 8.671982e-05 1.364277e-01 1.642569e-01 8.671982e-05 
3.285966e-05 3.680322e-07 8.647399e-05 1.365197e-01 1.642202e-01 8.647399e-05 
3.444621e-05 3.536078e-07 8.615008e-05 1.364453e-01 1.641837e-01 8.615008e-05 
3.445325e-05 3.631950e-07 8.589643e-05 1.367517e-01 1.641474e-01 8.589643e-05 
3.453050e-05 3.518733e-07 8.559526e-05 1.368250e-01 1.641110e-01 8.559526e-05 
3.478125e-05 3.645392e-07 8.533255e-05 1.367880e-01 1.640748e-01 8.533255e-05 
4.253574e-05 3.532538e-07 8.502530e-05 1.364708e-01 1.640386e-01 8.502530e-05 
3.882541e-05 3.635939e-07 8.478655e-05 1.363776e-01 1.640025e-01 8.478655e-05 
3.863548e-05 3.499091e-07 8.447039e-05 1.360916e-01 1.639665e-01 8.447039e-05 
3.855402e-05 3.610734e-07 8.422136e-05 1.362950e-01 1.639306e-01 8.422136e-05 
3.623460e-05 3.481952e-07 8.393216e-05 1.371891e-01 1.638947e-01 8.393216e-05 
3.612324e-05 3.597208e-07 8.367828e-05 1.374348e-01 1.638590e-01 8.367828e-05 
3.599803e-05 3.492775e-07 8.338232e-05 1.371510e-01 1.638233e-01 8.338232e-05 
3.345926e-05 3.608690e-07 8.314382e-05 1.366194e-01 1.637877e-01 8.314382e-05 
3.350022e-05 3.485639e-07 8.284563e-05 1.367650e-01 1.637522e-01 8.284563e-05 
3.932935e-05 3.566550e-07 8.259663e-05 1.366183e-01 1.637168e-01 8.259663e-05 
3.940170e-05 3.440547e-07 8.232588e-05 1.364218e-01 1.636814e-01 8.232588e-05 
3.872513e-05 3.538350e-07 8.207641e-05 1.362856e-01 1.636462e-01 8.207641e-05 
4.302628e-05 3.426272e-07 8.178227e-05 1.360740e-01 1.636111e-01 8.178227e-05 
4.307878e-05 3.549618e-07 8.153829e-05 1.364071e-01 1.635761e-01 8.153829e-05 
4.402664e-05 3.440677e-07 8.126624e-05 1.360315e-01 1.635411e-01 8.124580e-05 
4.388335e-05 3.544660e-07 8.102393e-05 1.360315e-01 1.635063e-01 8.098488e-05 
4.385839e-05 3.408282e-07 8.074167e-05 1.372538e-01 1.634715e-01 8.068234e-05 
4.381332e-05 3.503860e-07 8.049683e-05 1.366918e-01 1.634368e-01 8.041772e-05 
4.356888e-05 3.375556e-07 8.022818e-05 1.374400e-01 1.634021e-01 8.012979e-05 
4.287276e-05 3.486455e-07 7.999626e-05 1.365598e-01 1.633676e-01 7.988010e-05 
4.273303e-05 3.385250e-07 7.971277e-05 1.362882e-01 1.633332e-01 7.957830e-05 
4.336203e-05 3.500022e-07 7.947584e-05 1.361269e-01 1.632987e-01 7.932337e-05 
3.988906e-05 3.383910e-07 7.921496e-05 1.360493e-01 1.632645e-01 7.904458e-05 
3.744621e-05 3.470347e-07 7.898379e-05 1.364105e-01 1.632301e-01 7.879712e-05 
3.774172e-05 3.344516e-07 7.870422e-05 1.361189e-01 1.631960e-01 7.850019e-05 
3.770595e-05 3.451231e-07 7.847689e-05 1.362234e-01 1.631619e-01 7.825541e-05 
3.575964e-05 3.342928e-07 7.822303e-05 1.361840e-01 1.631278e-01 7.798442e-05 
3.567570e-05 3.462576e-07 7.799831e-05 1.364875e-01 1.630940e-01 7.774286e-05 
3.558377e-05 3.357250e-07 7.772614e-05 1.378327e-01 1.630600e-01 7.745556e-05 
3.555248e-05 3.457064e-07 7.752102e-05 1.363956e-01 1.630263e-01 7.723907e-05 
3.539852e-05 3.329060e-07 7.723699e-05 1.373776e-01 1.629925e-01 7.693401e-05 
4.254043e-05 3.417631e-07 7.706191e-05 1.362494e-01 1.629588e-01 7.674146e-05 
4.341776e-05 3.287900e-07 7.674436e-05 1.373598e-01 1.629252e-01 7.640834e-05 
3.416256e-05 3.397776e-07 7.656468e-05 1.375989e-01 1.628917e-01 7.621374e-05 
3.402284e-05 3.302118e-07 7.627216e-05 1.374173e-01 1.628582e-01 7.590715e-05 
2.855323e-05 3.416712e-07 7.609455e-05 1.365504e-01 1.628249e-01 7.571389e-05 
2.822539e-05 3.304364e-07 7.578540e-05 1.369772e-01 1.627917e-01 7.539366e-05 
2.798213e-05 3.400542e-07 7.561211e-05 1.368760e-01 1.627585e-01 7.520118e-05 
2.779482e-05 3.271299e-07 7.531918e-05 1.371553e-01 1.627254e-01 7.489299e-05 
2.767064e-05 3.360181e-07 7.514882e-05 1.378872e-01 1.626923e-01 7.470888e-05 
2.784724e-05 3.252209e-07 7.485903e-05 1.365380e-01 1.626594e-01 7.440537e-05 
2.580925e-05 3.366797e-07 7.467403e-05 1.378888e-01 1.626265e-01 7.420713e-05 
2.468472e-05 3.262809e-07 7.438102e-05 1.373573e-01 1.625938e-01 7.390544e-05 
2.586598e-05 3.360740e-07 7.422255e-05 1.369945e-01 1.625611e-01 7.373008e-05 
2.564170e-05 3.242536e-07 7.393069e-05 1.366330e-01 1.625284e-01 7.342385e-05 
2.794294e-05 3.355277e-07 7.376167e-05 1.377001e-01 1.624958e-01 7.324176e-05 
2.920637e-05 3.231945e-07 7.347375e-05 1.376363e-01 1.624633e-01 7.294080e-05 
2.913474e-05 3.314983e-07 7.330098e-05 1.380347e-01 1.624309e-01 7.275883e-05 
2.800048e-05 3.206291e-07 7.301956e-05 1.366314e-01 1.623986e-01 7.246115e-05 
2.860062e-05 3.336140e-07 7.286377e-05 1.375545e-01 1.623663e-01 7.229199e-05 
2.849117e-05 3.237271e-07 7.257427e-05 1.375131e-01 1.623342e-01 7.199027e-05 
2.841608e-05 3.332889e-07 7.240920e-05 1.370045e-01 1.623021e-01 7.181613e-05 
3.561690e-05 3.212529e-07 7.213345e-05 1.365349e-01 1.622701e-01 7.152549e-05 
3.337434e-05 2.706642e-07 7.196182e-05 1.367451e-01 1.622381e-01 7.134172e-05 
2.610510e-05 2.535864e-07 7.168222e-05 1.365286e-01 1.622063e-01 7.105078e-05 
2.589769e-05 2.630404e-07 7.152836e-05 1.375546e-01 1.621744e-01 7.088871e-05 
2.586714e-05 2.540938e-07 7.124473e-05 1.373815e-01 1.621426e-01 7.059092e-05 
2.576162e-05 2.670153e-07 7.108900e-05 1.376983e-01 1.621109e-01 7.042374e-05 
2.344874e-05 3.176953e-07 7.081749e-05 1.368113e-01 1.620793e-01 7.014163e-05 
2.306774e-05 3.269138e-07 7.065971e-05 1.366505e-01 1.620478e-01 6.997634e-05 
2.314495e-05 3.181544e-07 7.038340e-05 1.376938e-01 1.620164e-01 6.968645e-05 
2.067140e-05 3.263521e-07 7.024564e-05 1.381183e-01 1.619849e-01 6.953786e-05 
2.127149e-05 3.137926e-07 6.995651e-05 1.367121e-01 1.619535e-01 6.926326e-05 
2.136333e-05 3.233731e-07 6.982211e-05 1.365298e-01 1.619223e-01 6.910319e-05 
2.139076e-05 3.142005e-07 6.954034e-05 1.364317e-01 1.618910e-01 6.880517e-05 
2.146340e-05 3.247478e-07 6.939576e-05 1.382358e-01 1.618599e-01 6.865198e-05 
2.313657e-05 3.139855e-07 6.911596e-05 1.373317e-01 1.618287e-01 6.836045e-05 
2.295438e-05 3.228820e-07 6.898503e-05 1.375130e-01 1.617977e-01 6.821954e-05 
2.284873e-05 3.114528e-07 6.870131e-05 1.362980e-01 1.617667e-01 6.792812e-05 
2.287190e-05 3.196864e-07 6.856172e-05 1.375167e-01 1.617358e-01 6.777640e-05 
2.150368e-05 3.094630e-07 6.829448e-05 1.379853e-01 1.617049e-01 6.749960e-05 
2.155483e-05 3.202163e-07 6.815399e-05 1.372116e-01 1.616739e-01 6.735223e-05 
2.117637e-05 3.106946e-07 6.788378e-05 1.370603e-01 1.616433e-01 6.707065e-05 
2.245106e-05 3.200466e-07 6.774643e-05 1.366554e-01 1.616125e-01 6.692470e-05 
2.321562e-05 3.094899e-07 6.747844e-05 1.373559e-01 1.615819e-01 6.665085e-05 
2.591610e-05 3.215295e-07 6.734275e-05 1.371443e-01 1.615513e-01 6.650457e-05 
2.319467e-05 3.099470e-07 6.708318e-05 1.372389e-01 1.615209e-01 6.625963e-05 
2.307473e-05 3.174793e-07 6.693670e-05 1.372470e-01 1.614904e-01 6.609435e-05 
2.611219e-05 2.426886e-07 6.668165e-05 1.378418e-01 1.614601e-01 6.582187e-05 
2.414852e-05 2.516427e-07 6.654434e-05 1.384918e-01 1.614298e-01 6.567562e-05 
2.398680e-05 2.413897e-07 6.628819e-05 1.374619e-01 1.613996e-01 6.541458e-05 
2.389280e-05 2.502946e-07 6.615837e-05 1.382318e-01 1.613695e-01 6.528688e-05 
2.376145e-05 2.394838e-07 6.589685e-05 1.374384e-01 1.613394e-01 6.500810e-05 
2.220106e-05 2.510687e-07 6.576180e-05 1.380229e-01 1.613094e-01 6.486473e-05 
2.207886e-05 2.405709e-07 6.550832e-05 1.369141e-01 1.612794e-01 6.460239e-05 
2.199585e-05 2.495216e-07 6.537923e-05 1.371380e-01 1.612495e-01 6.446731e-05 
2.195767e-05 2.407277e-07 6.512198e-05 1.379697e-01 1.612196e-01 6.420539e-05 
2.195331e-05 2.516537e-07 6.499895e-05 1.380936e-01 1.611898e-01 6.407221e-05 
2.151182e-05 2.415976e-07 6.474536e-05 1.382586e-01 1.611601e-01 6.381097e-05 
2.291246e-05 2.494256e-07 6.461658e-05 1.392986e-01 1.611303e-01 6.367750e-05 
2.297952e-05 2.375613e-07 6.436476e-05 1.386219e-01 1.611008e-01 6.341617e-05 
2.414676e-05 2.481519e-07 6.423923e-05 1.399788e-01 1.610712e-01 6.328418e-05 
2.411807e-05 2.363173e-07 6.399067e-05 1.377433e-01 1.610418e-01 6.305215e-05 
2.404210e-05 2.433594e-07 6.386664e-05 1.380439e-01 1.610123e-01 6.290774e-05 
2.394728e-05 2.332978e-07 6.361568e-05 1.381526e-01 1.609830e-01 6.264489e-05 
2.385868e-05 2.441869e-07 6.349574e-05 1.381205e-01 1.609536e-01 6.252059e-05 
2.378501e-05 2.356307e-07 6.324930e-05 1.391123e-01 1.609243e-01 6.226625e-05 
2.153626e-05 2.454698e-07 6.312563e-05 1.376456e-01 1.608952e-01 6.214974e-05 
2.062178e-05 2.357591e-07 6.288395e-05 1.393861e-01 1.608660e-01 6.189465e-05 
2.245689e-05 2.478378e-07 6.275690e-05 1.387661e-01 1.608370e-01 6.175610e-05 
2.233760e-05 2.400111e-07 6.252043e-05 1.404874e-01 1.608080e-01 6.151494e-05 
2.220863e-05 3.058125e-07 6.239014e-05 1.405149e-01 1.607791e-01 6.138257e-05 
2.209339e-05 2.956994e-07 6.215719e-05 1.386785e-01 1.607502e-01 6.114181e-05 
1.796850e-05 3.060517e-07 6.203000e-05 1.399311e-01 1.607214e-01 6.100869e-05 
1.773328e-05 2.970472e-07 6.179448e-05 1.394108e-01 1.606927e-01 6.076943e-05 
1.758358e-05 3.060019e-07 6.167458e-05 1.391888e-01 1.606641e-01 6.064122e-05 
1.414916e-05 2.954640e-07 6.144000e-05 1.392877e-01 1.606355e-01 6.040323e-05 
1.399083e-05 3.063894e-07 6.131809e-05 1.375385e-01 1.606069e-01 6.027601e-05 
1.588079e-05 2.952438e-07 6.108983e-05 1.418872e-01 1.605784e-01 6.006105e-05 
1.574405e-05 3.023605e-07 6.096878e-05 1.393170e-01 1.605499e-01 5.992774e-05 
1.367549e-05 2.923512e-07 6.073726e-05 1.390945e-01 1.605215e-01 5.968345e-05 
1.371130e-05 3.026243e-07 6.062161e-05 1.397984e-01 1.604931e-01 5.956413e-05 
1.181673e-05 2.937424e-07 6.039209e-05 1.384370e-01 1.604648e-01 5.934370e-05 
1.158632e-05 3.026225e-07 6.027637e-05 1.395196e-01 1.604366e-01 5.921341e-05 
1.286399e-05 2.923165e-07 6.004841e-05 1.403975e-01 1.604084e-01 5.897760e-05 
1.278214e-05 3.029782e-07 5.993559e-05 1.401262e-01 1.603803e-01 5.886008e-05 
1.268331e-05 2.922309e-07 5.970536e-05 1.396044e-01 1.603522e-01 5.862684e-05 
1.260480e-05 2.397523e-07 5.959527e-05 1.412212e-01 1.603242e-01 5.851301e-05 
1.252259e-05 2.285104e-07 5.936845e-05 1.404089e-01 1.602962e-01 5.828035e-05 
1.244582e-05 2.371148e-07 5.925702e-05 1.440806e-01 1.602683e-01 5.816402e-05 
1.238555e-05 2.278063e-07 5.903370e-05 1.405771e-01 1.602404e-01 5.793406e-05 
1.235992e-05 2.359046e-07 5.892300e-05 1.380300e-01 1.602126e-01 5.782050e-05 
1.304737e-05 2.254926e-07 5.869856e-05 1.375866e-01 1.601849e-01 5.760911e-05 
1.295081e-05 2.357911e-07 5.859010e-05 1.405323e-01 1.601572e-01 5.748654e-05 
1.285908e-05 2.248105e-07 5.837306e-05 1.421953e-01 1.601296e-01 5.726046e-05 
1.278847e-05 2.315594e-07 5.826166e-05 1.410832e-01 1.601020e-01 5.714459e-05 
1.266124e-05 2.215422e-07 5.803884e-05 1.399066e-01 1.600745e-01 5.693370e-05 
1.258332e-05 2.314385e-07 5.793635e-05 1.410246e-01 1.600470e-01 5.681770e-05 
1.247320e-05 2.226343e-07 5.772475e-05 1.442682e-01 1.600196e-01 5.659860e-05 
1.194867e-05 2.311997e-07 5.761836e-05 1.406925e-01 1.599922e-01 5.648935e-05 
1.185669e-05 2.209522e-07 5.740148e-05 1.395112e-01 1.599649e-01 5.627056e-05 
1.058955e-05 2.316508e-07 5.729658e-05 1.389611e-01 1.599375e-01 5.616328e-05 
1.058196e-05 2.207188e-07 5.708126e-05 1.411419e-01 1.599103e-01 5.594278e-05 
1.045949e-05 2.275020e-07 5.697639e-05 1.418462e-01 1.598831e-01 5.583392e-05 
1.041206e-05 2.176946e-07 5.675970e-05 1.412587e-01 1.598560e-01 5.561304e-05 
1.034655e-05 2.274669e-07 5.665667e-05 1.447886e-01 1.598290e-01 5.552297e-05 
1.029130e-05 2.188428e-07 5.644807e-05 1.437585e-01 1.598020e-01 5.530027e-05 
1.025081e-05 2.274357e-07 5.634460e-05 1.414189e-01 1.597751e-01 5.518963e-05 
1.020039e-05 2.172746e-07 5.613093e-05 1.411381e-01 1.597482e-01 5.497314e-05 
1.016772e-05 2.253188e-07 5.603224e-05 1.419523e-01 1.597214e-01 5.487285e-05 
1.011744e-05 2.197968e-07 5.582097e-05 1.419173e-01 1.596946e-01 5.467128e-05 
1.009330e-05 2.266032e-07 5.572626e-05 1.407416e-01 1.596679e-01 5.456402e-05 
8.580212e-06 2.147506e-07 5.551396e-05 1.418996e-01 1.596412e-01 5.434592e-05 
1.004326e-05 2.230185e-07 5.541460e-05 1.394686e-01 1.596147e-01 5.424551e-05 
8.263402e-06 2.148998e-07 5.520608e-05 1.415804e-01 1.595881e-01 5.403396e-05 
9.956396e-06 2.244366e-07 5.511028e-05 1.444501e-01 1.595616e-01 5.394479e-05 
9.745855e-06 2.150496e-07 5.490382e-05 1.415171e-01 1.595352e-01 5.372729e-05 
9.791507e-06 2.228499e-07 5.481324e-05 1.419080e-01 1.595089e-01 5.363356e-05 
9.935083e-06 2.156381e-07 5.460245e-05 1.418985e-01 1.594825e-01 5.342100e-05 
9.969562e-06 2.229238e-07 5.458528e-05 1.402006e-01 1.594562e-01 5.340407e-05 
9.898171e-06 2.117479e-07 5.431143e-05 1.391001e-01 1.594300e-01 5.312602e-05 
9.948230e-06 2.198878e-07 5.428586e-05 1.400698e-01 1.594038e-01 5.310023e-05 
1.076628e-05 2.116939e-07 5.401111e-05 1.441909e-01 1.593776e-01 5.283346e-05 
1.082119e-05 2.209833e-07 5.398704e-05 1.447605e-01 1.593515e-01 5.279927e-05 
1.010570e-05 2.117597e-07 5.371731e-05 1.421769e-01 1.593255e-01 5.252316e-05 
1.054846e-05 2.196694e-07 5.369472e-05 1.398365e-01 1.592995e-01 5.250000e-05 
1.045616e-05 2.099672e-07 5.342365e-05 1.386371e-01 1.592735e-01 5.222579e-05 
1.050989e-05 2.224718e-07 5.340071e-05 1.411959e-01 1.592477e-01 5.221421e-05 
1.041429e-05 2.116027e-07 5.313406e-05 1.406950e-01 1.592219e-01 5.193567e-05 
1.049624e-05 2.174994e-07 5.311626e-05 1.419189e-01 1.591961e-01 5.191407e-05 
1.052040e-05 2.080675e-07 5.284387e-05 1.416891e-01 1.591704e-01 5.164007e-05 
1.157298e-05 2.176889e-07 5.282771e-05 1.398416e-01 1.591448e-01 5.162472e-05 
1.152265e-05 2.096336e-07 5.255950e-05 1.403534e-01 1.591192e-01 5.136336e-05 
1.159420e-05 2.179150e-07 5.254666e-05 1.430503e-01 1.590937e-01 5.134092e-05 
1.161629e-05 2.081762e-07 5.227537e-05 1.402937e-01 1.590682e-01 5.106507e-05 
1.172548e-05 2.158642e-07 5.226122e-05 1.409268e-01 1.590428e-01 5.105127e-05 
1.191193e-05 2.111479e-07 5.199364e-05 1.411812e-01 1.590174e-01 5.078158e-05 
1.623772e-05 2.177249e-07 5.198310e-05 1.430239e-01 1.589921e-01 5.077238e-05 
1.446477e-05 2.061972e-07 5.171629e-05 1.426013e-01 1.589668e-01 5.050064e-05 
5.762099e-05 2.139481e-07 5.170105e-05 1.408377e-01 1.589416e-01 5.048690e-05 
1.593232e-05 2.060903e-07 5.143782e-05 1.421853e-01 1.589165e-01 5.021960e-05 
1.403769e-05 2.153065e-07 5.142707e-05 1.400407e-01 1.588913e-01 5.020892e-05 
5.702306e-05 2.063845e-07 5.116234e-05 1.402556e-01 1.588663e-01 4.994207e-05 
1.489147e-05 2.140316e-07 5.115185e-05 1.388789e-01 1.588411e-01 4.994971e-05 
1.306379e-05 2.044113e-07 5.088986e-05 1.396693e-01 1.588162e-01 4.967635e-05 
5.646668e-05 2.169920e-07 5.088082e-05 1.394477e-01 1.587911e-01 4.965978e-05 
1.510423e-05 2.062338e-07 5.061816e-05 1.387760e-01 1.587662e-01 4.939563e-05 
1.482373e-05 2.119493e-07 5.054894e-05 1.414792e-01 1.587414e-01 4.932508e-05 
5.820990e-05 2.024874e-07 5.034906e-05 1.400107e-01 1.587166e-01 4.913831e-05 
5.824636e-05 2.119103e-07 5.027986e-05 1.403942e-01 1.586918e-01 4.905670e-05 
5.638032e-05 2.038793e-07 5.008132e-05 1.372598e-01 1.586671e-01 4.885377e-05 
1.332561e-05 2.121434e-07 5.001124e-05 1.391904e-01 1.586424e-01 4.878522e-05 
1.308347e-05 2.025639e-07 4.981537e-05 1.377039e-01 1.586178e-01 4.858737e-05 
1.493870e-05 2.102178e-07 4.974894e-05 1.373737e-01 1.585933e-01 4.852248e-05 
1.473646e-05 2.056895e-07 4.955162e-05 1.362917e-01 1.585688e-01 4.832182e-05 
1.507942e-05 2.122108e-07 4.948529e-05 1.371897e-01 1.585444e-01 4.825663e-05 
1.499799e-05 2.007510e-07 4.929086e-05 1.379838e-01 1.585200e-01 4.805804e-05 
1.303007e-05 2.084561e-07 4.922497e-05 1.350206e-01 1.584957e-01 4.799385e-05 
1.222997e-05 2.006418e-07 4.903289e-05 1.358191e-01 1.584713e-01 4.779903e-05 
1.225794e-05 2.097810e-07 4.896625e-05 1.349591e-01 1.584471e-01 4.773259e-05 
1.230310e-05 2.009073e-07 4.877497e-05 1.345258e-01 1.584228e-01 4.756253e-05 
1.073502e-05 2.085443e-07 4.871046e-05 1.349117e-01 1.583987e-01 4.748375e-05 
1.231041e-05 1.990322e-07 4.852085e-05 1.332944e-01 1.583746e-01 4.728729e-05 
1.049837e-05 2.116530e-07 4.845473e-05 1.330594e-01 1.583506e-01 4.722098e-05 
1.037168e-05 2.010423e-07 4.826733e-05 1.331868e-01 1.583266e-01 4.703235e-05 
1.026294e-05 2.067204e-07 4.820352e-05 1.321889e-01 1.583027e-01 4.696828e-05 
1.016075e-05 1.973054e-07 4.801405e-05 1.316705e-01 1.582788e-01 4.677742e-05 
1.007543e-05 2.065958e-07 4.795100e-05 1.313867e-01 1.582549e-01 4.671568e-05 
1.004452e-05 1.986440e-07 4.776551e-05 1.305334e-01 1.582311e-01 4.652699e-05 
1.002989e-05 2.068282e-07 4.770034e-05 1.309630e-01 1.582074e-01 4.646405e-05 
1.031477e-05 1.973932e-07 4.751875e-05 1.296791e-01 1.581837e-01 4.628014e-05 
1.309618e-05 2.049831e-07 4.745423e-05 1.294936e-01 1.581600e-01 4.621614e-05 
1.151837e-05 1.959314e-07 4.727002e-05 1.291523e-01 1.581364e-01 4.603119e-05 
1.091384e-05 2.099268e-07 4.720848e-05 1.291765e-01 1.581129e-01 4.597042e-05 
1.087414e-05 1.988358e-07 4.702661e-05 1.288689e-01 1.580894e-01 4.578675e-05 
1.085627e-05 2.040588e-07 4.696463e-05 1.288743e-01 1.580659e-01 4.574674e-05 
1.085833e-05 1.947747e-07 4.678427e-05 1.286217e-01 1.580424e-01 4.555450e-05 
1.086342e-05 2.041159e-07 4.672874e-05 1.285436e-01 1.580190e-01 4.549231e-05 
7.766275e-06 1.963554e-07 4.654305e-05 1.284522e-01 1.579956e-01 4.530513e-05 
7.722165e-06 2.043706e-07 4.648807e-05 1.283532e-01 1.579724e-01 4.525144e-05 
8.428883e-06 1.949148e-07 4.630633e-05 1.280323e-01 1.579490e-01 4.505599e-05 
8.505593e-06 2.023499e-07 4.624839e-05 1.280842e-01 1.579259e-01 4.503120e-05 
1.157752e-05 1.934391e-07 4.606782e-05 1.278188e-01 1.579027e-01 4.480169e-05 
1.076279e-05 2.075248e-07 4.601007e-05 1.276460e-01 1.578796e-01 4.477454e-05 
1.142169e-05 1.964950e-07 4.583099e-05 1.276459e-01 1.578565e-01 4.455154e-05 
1.337697e-05 2.015433e-07 4.577508e-05 1.274125e-01 1.578334e-01 4.451126e-05 
1.247258e-05 1.921908e-07 4.559894e-05 1.274806e-01 1.578105e-01 4.429731e-05 
1.231774e-05 2.013509e-07 4.554056e-05 1.275837e-01 1.577875e-01 4.424509e-05 
1.226997e-05 1.936897e-07 4.536539e-05 1.273175e-01 1.577646e-01 4.403789e-05 
1.222241e-05 2.016158e-07 4.530621e-05 1.271613e-01 1.577416e-01 4.398159e-05 
1.217358e-05 1.922608e-07 4.513439e-05 1.271269e-01 1.577188e-01 4.378487e-05 
1.143488e-05 1.996117e-07 4.507530e-05 1.270183e-01 1.576960e-01 4.372708e-05 
1.135424e-05 1.907050e-07 4.490347e-05 1.266312e-01 1.576731e-01 4.353413e-05 
1.129945e-05 2.048491e-07 4.484988e-05 1.266777e-01 1.576505e-01 4.348030e-05 
1.124650e-05 1.939141e-07 4.467605e-05 1.264730e-01 1.576277e-01 4.328834e-05 
1.120245e-05 1.989406e-07 4.461774e-05 1.264732e-01 1.576051e-01 4.322783e-05 
8.190217e-06 1.896760e-07 4.445105e-05 1.263789e-01 1.575824e-01 4.304566e-05 
8.013226e-06 1.987514e-07 4.439142e-05 1.262862e-01 1.575598e-01 4.298277e-05 
6.106761e-06 1.910627e-07 4.422403e-05 1.262160e-01 1.575373e-01 4.280124e-05 
5.875090e-06 1.989298e-07 4.416822e-05 1.262940e-01 1.575148e-01 4.274117e-05 
5.772624e-06 1.896941e-07 4.400241e-05 1.260936e-01 1.574923e-01 4.256153e-05 
5.693606e-06 1.970602e-07 4.394061e-05 1.260833e-01 1.574699e-01 4.249594e-05 
4.670018e-06 1.882531e-07 4.378275e-05 1.259545e-01 1.574475e-01 4.232440e-05 
4.602833e-06 2.023713e-07 4.371960e-05 1.258745e-01 1.574251e-01 4.225815e-05 
4.636925e-06 1.915038e-07 4.356050e-05 1.258563e-01 1.574029e-01 4.208734e-05 
4.587889e-06 1.964829e-07 4.349845e-05 1.259198e-01 1.573807e-01 4.202083e-05 
4.538202e-06 1.872644e-07 4.334409e-05 1.257509e-01 1.573585e-01 4.185545e-05 
4.498899e-06 1.962715e-07 4.328006e-05 1.257920e-01 1.573364e-01 4.178672e-05 
4.478126e-06 1.886668e-07 4.312472e-05 1.256569e-01 1.573143e-01 4.162006e-05 
4.444260e-06 1.965462e-07 4.306257e-05 1.256426e-01 1.572923e-01 4.155355e-05 
4.476457e-06 1.873493e-07 4.290872e-05 1.256611e-01 1.572703e-01 4.138862e-05 
4.454147e-06 1.946459e-07 4.284643e-05 1.256898e-01 1.572483e-01 4.132198e-05 
4.458959e-06 1.859207e-07 4.269177e-05 1.255187e-01 1.572264e-01 4.115592e-05 
4.997895e-06 1.999387e-07 4.263370e-05 1.255134e-01 1.572045e-01 4.109439e-05 
5.057443e-06 1.891545e-07 4.247260e-05 1.255006e-01 1.571826e-01 4.092181e-05 
4.621060e-06 1.941258e-07 4.241940e-05 1.254575e-01 1.571608e-01 4.086587e-05 
4.595796e-06 1.849542e-07 4.226268e-05 1.254532e-01 1.571391e-01 4.069768e-05 
4.574058e-06 1.938825e-07 4.220302e-05 1.255363e-01 1.571174e-01 4.063519e-05 
4.613379e-06 1.863163e-07 4.204874e-05 1.254017e-01 1.570957e-01 4.046991e-05 
4.609361e-06 1.940972e-07 4.199688e-05 1.253970e-01 1.570741e-01 4.041547e-05 
4.597553e-06 1.849963e-07 4.183060e-05 1.253763e-01 1.570525e-01 4.023833e-05 
4.604737e-06 1.922720e-07 4.179186e-05 1.253541e-01 1.570310e-01 4.019687e-05 
5.081985e-06 1.836254e-07 4.161990e-05 1.253556e-01 1.570095e-01 4.001463e-05 
5.043213e-06 1.914997e-07 4.157143e-05 1.254912e-01 1.569880e-01 3.996350e-05 
4.992482e-06 1.899521e-07 4.142093e-05 1.252942e-01 1.569666e-01 3.979018e-05 
4.965819e-06 1.950199e-07 4.136659e-05 1.252585e-01 1.569453e-01 3.972222e-05 
4.990246e-06 1.834891e-07 4.120454e-05 1.252390e-01 1.569240e-01 3.953571e-05 
4.958552e-06 1.907621e-07 4.117080e-05 1.252188e-01 1.569027e-01 3.948528e-05 
4.920180e-06 1.835457e-07 4.100244e-05 1.252264e-01 1.568815e-01 3.929377e-05 
4.915300e-06 1.922909e-07 4.095523e-05 1.253632e-01 1.568603e-01 3.923269e-05 
4.992639e-06 1.837389e-07 4.080848e-05 1.251483e-01 1.568391e-01 3.906233e-05 
5.037374e-06 1.907718e-07 4.075734e-05 1.251426e-01 1.568180e-01 3.898242e-05 
6.695498e-06 1.818036e-07 4.059792e-05 1.251491e-01 1.567969e-01 3.879715e-05 
6.760062e-06 1.894490e-07 4.056586e-05 1.251868e-01 1.567759e-01 3.873015e-05 
8.200145e-06 1.811191e-07 4.040047e-05 1.251978e-01 1.567549e-01 3.853333e-05 
8.194754e-06 1.958172e-07 4.035587e-05 1.251634e-01 1.567339e-01 3.845762e-05 
6.611671e-06 1.847099e-07 4.021044e-05 1.249977e-01 1.567130e-01 3.828002e-05 
6.504240e-06 1.892565e-07 4.016059e-05 1.250032e-01 1.566921e-01 3.820484e-05 
6.454476e-06 1.802790e-07 4.000457e-05 1.249984e-01 1.566713e-01 3.801507e-05 
6.458590e-06 1.891512e-07 3.997490e-05 1.249851e-01 1.566505e-01 3.795892e-05 
6.415576e-06 1.818061e-07 3.981169e-05 1.249539e-01 1.566298e-01 3.776520e-05 
6.176524e-06 1.893369e-07 3.976847e-05 1.250439e-01 1.566091e-01 3.769571e-05 
5.048474e-06 1.803262e-07 3.962526e-05 1.249039e-01 1.565884e-01 3.752245e-05 
4.960002e-06 1.874331e-07 3.957776e-05 1.249646e-01 1.565678e-01 3.744884e-05 
4.942470e-06 1.789912e-07 3.942321e-05 1.249412e-01 1.565471e-01 3.726529e-05 
4.992957e-06 1.867812e-07 3.939436e-05 1.248937e-01 1.565266e-01 3.721074e-05 
5.021683e-06 1.854553e-07 3.923572e-05 1.248925e-01 1.565060e-01 3.702301e-05 
4.996573e-06 1.904112e-07 3.916882e-05 1.249796e-01 1.564855e-01 3.693133e-05 
4.975968e-06 1.790287e-07 3.908994e-05 1.248354e-01 1.564651e-01 3.682355e-05 
4.979442e-06 1.860171e-07 3.897987e-05 1.248986e-01 1.564447e-01 3.668858e-05 
5.021053e-06 1.788321e-07 3.885732e-05 1.248198e-01 1.564243e-01 3.653973e-05 
6.598648e-06 1.874401e-07 3.884830e-05 1.247929e-01 1.564040e-01 3.650469e-05 
6.586234e-06 1.790573e-07 3.867422e-05 1.247957e-01 1.563837e-01 3.630430e-05 
6.575449e-06 1.860199e-07 3.860279e-05 1.249016e-01 1.563634e-01 3.620875e-05 
6.567708e-06 1.772609e-07 3.854128e-05 1.248192e-01 1.563432e-01 3.612001e-05 
6.560949e-06 1.847062e-07 3.842157e-05 1.247599e-01 1.563230e-01 3.597810e-05 
6.619024e-06 1.765651e-07 3.829969e-05 1.247717e-01 1.563028e-01 3.582970e-05 
6.610888e-06 1.911250e-07 3.829103e-05 1.248100e-01 1.562827e-01 3.579283e-05 
6.605933e-06 1.802149e-07 3.812019e-05 1.247440e-01 1.562626e-01 3.559321e-05 
6.620595e-06 1.847130e-07 3.805175e-05 1.248552e-01 1.562426e-01 3.549460e-05 
6.631946e-06 1.758874e-07 3.798914e-05 1.246739e-01 1.562226e-01 3.539964e-05 
6.635292e-06 1.845282e-07 3.787478e-05 1.246785e-01 1.562026e-01 3.525840e-05 
6.642575e-06 1.773036e-07 3.775393e-05 1.246810e-01 1.561827e-01 3.510701e-05 
5.040560e-06 1.847462e-07 3.774691e-05 1.247205e-01 1.561628e-01 3.507129e-05 
4.947617e-06 1.759032e-07 3.757745e-05 1.246997e-01 1.561429e-01 3.487371e-05 
4.910569e-06 1.829289e-07 3.751134e-05 1.247571e-01 1.561231e-01 3.478161e-05 
4.889151e-06 1.746425e-07 3.744856e-05 1.246176e-01 1.561034e-01 3.468808e-05 
4.873698e-06 1.822900e-07 3.733732e-05 1.246335e-01 1.560836e-01 3.455078e-05 
4.861033e-06 1.742209e-07 3.721719e-05 1.246636e-01 1.560639e-01 3.440485e-05 
4.846927e-06 1.889598e-07 3.720484e-05 1.246421e-01 1.560442e-01 3.436475e-05 
4.836962e-06 1.779121e-07 3.705313e-05 1.246114e-01 1.560246e-01 3.418505e-05 
4.828012e-06 1.822906e-07 3.698339e-05 1.246868e-01 1.560050e-01 3.409167e-05 
4.820053e-06 1.736939e-07 3.690881e-05 1.245519e-01 1.559854e-01 3.398986e-05 
1.207130e-05 1.824388e-07 3.681154e-05 1.245630e-01 1.559659e-01 3.386676e-05 
1.201443e-05 1.752322e-07 3.669797e-05 1.246292e-01 1.559464e-01 3.372777e-05 
4.886833e-06 1.825023e-07 3.667814e-05 1.245390e-01 1.559269e-01 3.368306e-05 
4.357285e-06 1.737001e-07 3.651936e-05 1.245513e-01 1.559075e-01 3.349826e-05 
4.382998e-06 1.806830e-07 3.646251e-05 1.246499e-01 1.558880e-01 3.341612e-05 
4.395150e-06 1.725884e-07 3.639658e-05 1.245254e-01 1.558687e-01 3.332274e-05 
4.364764e-06 1.801439e-07 3.629489e-05 1.245929e-01 1.558493e-01 3.319843e-05 
4.320485e-06 1.720961e-07 3.617336e-05 1.245254e-01 1.558300e-01 3.305289e-05 
4.287219e-06 1.867530e-07 3.616540e-05 1.244861e-01 1.558107e-01 3.302031e-05 
4.263765e-06 1.757580e-07 3.601671e-05 1.244884e-01 1.557916e-01 3.284649e-05 
4.244352e-06 1.800005e-07 3.595536e-05 1.246358e-01 1.557723e-01 3.276418e-05 
4.247143e-06 1.714204e-07 3.587906e-05 1.244695e-01 1.557531e-01 3.266453e-05 
4.235853e-06 1.801699e-07 3.578917e-05 1.244492e-01 1.557339e-01 3.255303e-05 
4.748600e-06 1.729949e-07 3.567295e-05 1.244543e-01 1.557148e-01 3.241391e-05 
4.741595e-06 1.801872e-07 3.567268e-05 1.244413e-01 1.556957e-01 3.239382e-05 
4.739412e-06 1.714662e-07 3.550762e-05 1.245019e-01 1.556766e-01 3.220792e-05 
4.732093e-06 1.783571e-07 3.545275e-05 1.246184e-01 1.556576e-01 3.213264e-05 
4.723045e-06 1.704169e-07 3.538122e-05 1.244009e-01 1.556386e-01 3.203819e-05 
4.717472e-06 1.779348e-07 3.529383e-05 1.244021e-01 1.556197e-01 3.193091e-05 
4.712569e-06 1.699801e-07 3.517857e-05 1.244040e-01 1.556007e-01 3.179540e-05 
4.709257e-06 1.845119e-07 3.517264e-05 1.243908e-01 1.555819e-01 3.176801e-05 
4.716746e-06 1.736182e-07 3.501985e-05 1.244467e-01 1.555630e-01 3.159344e-05 
5.268346e-06 2.026613e-07 3.496820e-05 1.244750e-01 1.555443e-01 3.152454e-05 
4.750518e-06 1.695022e-07 3.489462e-05 1.243446e-01 1.555255e-01 3.143015e-05 
5.651926e-06 1.940734e-07 3.480688e-05 1.243538e-01 1.555068e-01 3.132342e-05 
5.619625e-06 1.752186e-07 3.468917e-05 1.243741e-01 1.554880e-01 3.118551e-05 
5.596553e-06 2.605215e-07 3.468379e-05 1.243728e-01 1.554694e-01 3.116193e-05 
5.572057e-06 2.893083e-07 3.453184e-05 1.243403e-01 1.554507e-01 3.099102e-05 
5.546207e-06 1.615131e-07 3.448218e-05 1.244396e-01 1.554321e-01 3.092378e-05 
5.519063e-06 2.061162e-07 3.441099e-05 1.243491e-01 1.554135e-01 3.083210e-05 
5.491823e-06 3.263716e-07 3.430278e-05 1.242962e-01 1.553949e-01 3.070750e-05 
5.465200e-06 1.600875e-07 3.423650e-05 1.243245e-01 1.553764e-01 3.062281e-05 
5.446922e-06 2.107214e-07 3.417784e-05 1.248662e-01 1.553579e-01 3.054805e-05 
5.429676e-06 2.668928e-07 3.405798e-05 1.248713e-01 1.553395e-01 3.040887e-05 
5.416621e-06 1.610837e-07 3.401638e-05 1.249771e-01 1.553210e-01 3.035161e-05 
5.392281e-06 2.037223e-07 3.393711e-05 1.248328e-01 1.553026e-01 3.025475e-05 
5.367918e-06 2.734005e-07 3.382916e-05 1.249004e-01 1.552842e-01 3.013081e-05 
5.345219e-06 1.632072e-07 3.378267e-05 1.248267e-01 1.552658e-01 3.006823e-05 
5.325646e-06 1.976109e-07 3.371149e-05 1.248122e-01 1.552475e-01 2.997954e-05 
5.310172e-06 2.539352e-07 3.359244e-05 1.248141e-01 1.552292e-01 2.984581e-05 
5.290036e-06 1.602915e-07 3.355911e-05 1.249262e-01 1.552109e-01 2.979464e-05 
5.266896e-06 1.957213e-07 3.347623e-05 1.247863e-01 1.551926e-01 2.969598e-05 
5.322568e-06 2.530127e-07 3.336859e-05 1.247878e-01 1.551744e-01 2.957425e-05 
5.270227e-06 1.567855e-07 3.332523e-05 1.247829e-01 1.551562e-01 2.951619e-05 
5.194543e-06 1.905693e-07 3.325072e-05 1.247752e-01 1.551381e-01 2.942640e-05 
5.200655e-06 2.167851e-07 3.313557e-05 1.248391e-01 1.551199e-01 2.929480e-05 
7.409488e-06 4.347489e-06 3.310291e-05 1.249566e-01 1.551019e-01 2.924846e-05 
7.385846e-06 1.709022e-07 3.301956e-05 1.247524e-01 1.550837e-01 2.915262e-05 
7.346487e-06 1.746930e-07 3.291382e-05 1.247577e-01 1.550657e-01 2.903103e-05 
7.303877e-06 1.943004e-07 3.287487e-05 1.247645e-01 1.550476e-01 2.897791e-05 
5.091380e-06 4.318597e-07 3.280037e-05 1.247726e-01 1.550295e-01 2.888800e-05 
5.013192e-06 1.683620e-07 3.268665e-05 1.242272e-01 1.550116e-01 2.876181e-05 
4.993318e-06 1.771506e-07 3.265795e-05 1.241602e-01 1.549936e-01 2.871935e-05 
4.987193e-06 1.961549e-07 3.257676e-05 1.241450e-01 1.549758e-01 2.862228e-05 
4.981429e-06 4.306090e-07 3.247293e-05 1.241381e-01 1.549578e-01 2.850627e-05 
4.974396e-06 1.652180e-07 3.243444e-05 1.241503e-01 1.549401e-01 2.845767e-05 
5.112674e-06 1.729525e-07 3.232325e-05 1.241418e-01 1.549222e-01 2.833026e-05 
5.064528e-06 1.930316e-07 3.229955e-05 1.241256e-01 1.549044e-01 2.829278e-05 
4.993859e-06 4.365441e-07 3.222368e-05 1.242080e-01 1.548868e-01 2.820673e-05 
4.982362e-06 1.658005e-07 3.209994e-05 1.240783e-01 1.548690e-01 2.806856e-05 
7.252175e-06 1.716511e-07 3.203623e-05 1.240978e-01 1.548513e-01 2.799241e-05 
8.448177e-06 1.904750e-07 3.205450e-05 1.241201e-01 1.548336e-01 2.799938e-05 
8.415426e-06 4.494048e-07 3.189340e-05 1.241348e-01 1.548159e-01 2.782489e-05 
6.201892e-06 1.625812e-07 3.181482e-05 1.240909e-01 1.547982e-01 2.773430e-05 
6.121549e-06 1.725538e-07 3.179496e-05 1.241967e-01 1.547805e-01 2.770116e-05 
6.098725e-06 1.915732e-07 3.172700e-05 1.240533e-01 1.547630e-01 2.762128e-05 
6.094657e-06 4.595615e-07 3.161283e-05 1.240801e-01 1.547453e-01 2.749512e-05 
5.657379e-06 1.611022e-07 3.157488e-05 1.240533e-01 1.547278e-01 2.744880e-05 
5.628320e-06 1.731474e-07 3.146608e-05 1.240248e-01 1.547102e-01 2.732739e-05 
5.618748e-06 1.923850e-07 3.144753e-05 1.240238e-01 1.546928e-01 2.729713e-05 
5.610108e-06 4.824139e-07 3.137195e-05 1.241299e-01 1.546752e-01 2.721198e-05 
5.602739e-06 1.670719e-07 3.125151e-05 1.240582e-01 1.546577e-01 2.709203e-05 
5.605756e-06 1.771919e-07 3.120562e-05 1.240602e-01 1.546403e-01 2.700550e-05 
4.232568e-06 1.936522e-07 3.121242e-05 1.240109e-01 1.546229e-01 2.701866e-05 
4.855280e-06 5.322573e-07 3.107209e-05 1.240037e-01 1.546056e-01 2.685659e-05 
4.816784e-06 1.596867e-07 3.098294e-05 1.245916e-01 1.545882e-01 2.676594e-05 
4.789394e-06 1.738979e-07 3.097343e-05 1.246978e-01 1.545709e-01 2.672985e-05 
4.768995e-06 1.947578e-07 3.089740e-05 1.245756e-01 1.545537e-01 2.666117e-05 
4.753640e-06 6.134049e-07 3.079644e-05 1.247503e-01 1.545365e-01 2.654200e-05 
3.874053e-06 1.578883e-07 3.075259e-05 1.245357e-01 1.545193e-01 2.649450e-05 
3.771951e-06 1.711097e-07 3.065106e-05 1.245223e-01 1.545021e-01 2.637804e-05 
3.738730e-06 2.299275e-07 3.057763e-05 1.245845e-01 1.544850e-01 2.630691e-05 
3.716145e-06 1.539854e-07 3.057587e-05 1.246125e-01 1.544679e-01 2.628376e-05 
3.698149e-06 1.939416e-07 3.049699e-05 1.244769e-01 1.544509e-01 2.620350e-05 
3.682482e-06 2.263926e-07 3.037851e-05 1.245002e-01 1.544338e-01 2.607846e-05 
3.137683e-06 1.536980e-07 3.030696e-05 1.245164e-01 1.544168e-01 2.599353e-05 
3.101284e-06 1.912346e-07 3.024643e-05 1.245169e-01 1.543998e-01 2.592101e-05 
3.079996e-06 2.319829e-07 3.028350e-05 1.244904e-01 1.543828e-01 2.596070e-05 
3.067166e-06 1.504603e-07 3.012833e-05 1.245790e-01 1.543659e-01 2.578537e-05 
3.061139e-06 1.906813e-07 3.004236e-05 1.244450e-01 1.543490e-01 2.569567e-05 
3.062470e-06 2.414559e-07 2.998189e-05 1.244779e-01 1.543321e-01 2.563145e-05 
3.069209e-06 1.471752e-07 2.996285e-05 1.244872e-01 1.543152e-01 2.560093e-05 
3.070290e-06 1.903123e-07 2.985504e-05 1.245126e-01 1.542984e-01 2.548038e-05 
3.066087e-06 2.351804e-07 2.978041e-05 1.244688e-01 1.542816e-01 2.540978e-05 
3.058522e-06 1.481456e-07 2.972053e-05 1.240100e-01 1.542648e-01 2.532910e-05 
3.049706e-06 1.900132e-07 2.972804e-05 1.238656e-01 1.542481e-01 2.533280e-05 
3.045652e-06 2.476649e-07 2.959210e-05 1.239097e-01 1.542314e-01 2.519501e-05 
3.040324e-06 1.466454e-07 2.952970e-05 1.238987e-01 1.542148e-01 2.511892e-05 
3.034426e-06 1.961517e-07 2.947000e-05 1.238754e-01 1.541981e-01 2.504875e-05 


==> rho_ablation_MinMax_L1.txt <==
y1 y2 y3 y4 y5 y6
4.178142e-01 4.178142e-01 4.178142e-01 4.178142e-01 4.178142e-01 4.178142e-01 
4.178161e-01 4.178161e-01 4.178161e-01 4.178161e-01 4.178161e-01 4.178161e-01 
3.353323e-01 3.353323e-01 3.353206e-01 3.585036e-01 4.093739e-01 3.353206e-01 
2.844418e-01 2.844150e-01 2.750373e-01 3.383918e-01 4.053834e-01 2.750373e-01 
2.493734e-01 2.493070e-01 2.467088e-01 3.235557e-01 4.015727e-01 2.467088e-01 
2.420782e-01 2.414592e-01 2.250321e-01 3.118178e-01 3.979234e-01 2.250321e-01 
2.108675e-01 2.078974e-01 2.074595e-01 3.020814e-01 3.944210e-01 2.074595e-01 
1.559004e-01 1.522594e-01 1.841234e-01 2.936694e-01 3.910640e-01 1.841234e-01 
1.131476e-01 1.115085e-01 1.637561e-01 2.863217e-01 3.878414e-01 1.637561e-01 
8.503028e-02 8.544418e-02 1.443729e-01 2.797862e-01 3.847379e-01 1.443729e-01 
7.084505e-02 7.337061e-02 1.271373e-01 2.739005e-01 3.817391e-01 1.271373e-01 
6.450652e-02 6.816479e-02 1.113744e-01 2.685678e-01 3.788424e-01 1.113744e-01 
5.947153e-02 6.463991e-02 9.967410e-02 2.636377e-01 3.760487e-01 9.967410e-02 
5.421233e-02 6.008740e-02 9.044030e-02 2.590862e-01 3.733558e-01 9.044030e-02 
5.014778e-02 5.613172e-02 8.294626e-02 2.548610e-01 3.707582e-01 8.294626e-02 
4.751484e-02 5.425446e-02 7.607090e-02 2.508952e-01 3.682494e-01 7.607090e-02 
4.560804e-02 5.172522e-02 7.100640e-02 2.471482e-01 3.658250e-01 7.100640e-02 
4.378372e-02 4.968149e-02 6.623217e-02 2.436024e-01 3.634815e-01 6.623217e-02 
4.200745e-02 4.804663e-02 6.210258e-02 2.402595e-01 3.612108e-01 6.210258e-02 
4.016936e-02 4.613915e-02 5.909423e-02 2.370641e-01 3.590083e-01 5.909423e-02 
3.881144e-02 4.437029e-02 5.601165e-02 2.339754e-01 3.568672e-01 5.601165e-02 
3.757767e-02 4.249542e-02 5.383700e-02 2.310230e-01 3.547931e-01 5.383700e-02 
3.630050e-02 4.105300e-02 5.108442e-02 2.281670e-01 3.527778e-01 5.108442e-02 
3.524423e-02 4.068184e-02 4.913644e-02 2.254026e-01 3.508237e-01 4.913644e-02 
3.440808e-02 3.845180e-02 4.695206e-02 2.227150e-01 3.489245e-01 4.695206e-02 
3.366832e-02 3.767264e-02 4.465695e-02 2.200714e-01 3.470813e-01 4.465695e-02 
3.300592e-02 3.634457e-02 4.292746e-02 2.174921e-01 3.452901e-01 4.292746e-02 
3.233980e-02 3.492092e-02 4.163450e-02 2.149574e-01 3.435496e-01 4.163450e-02 
3.158068e-02 3.340748e-02 4.028686e-02 2.124857e-01 3.418562e-01 4.028686e-02 
3.095118e-02 3.236676e-02 3.866917e-02 2.100577e-01 3.402067e-01 3.866917e-02 
3.034417e-02 3.113622e-02 3.669514e-02 2.076569e-01 3.385982e-01 3.669514e-02 
2.975917e-02 3.052115e-02 3.588103e-02 2.053152e-01 3.370304e-01 3.588103e-02 
2.928159e-02 2.971303e-02 3.486949e-02 2.029981e-01 3.354979e-01 3.486949e-02 
2.881091e-02 2.880396e-02 3.383831e-02 2.007155e-01 3.340001e-01 3.383831e-02 
2.846559e-02 2.844379e-02 3.285940e-02 1.984720e-01 3.325368e-01 3.285940e-02 
2.805833e-02 2.781093e-02 3.160627e-02 1.962329e-01 3.311097e-01 3.160627e-02 
2.766995e-02 2.671284e-02 3.092487e-02 1.940402e-01 3.297170e-01 3.092487e-02 
2.723145e-02 2.651724e-02 2.979488e-02 1.918699e-01 3.283549e-01 2.979488e-02 
2.667615e-02 2.588905e-02 2.851537e-02 1.897048e-01 3.270211e-01 2.851537e-02 
2.604639e-02 2.502470e-02 2.812467e-02 1.875641e-01 3.257156e-01 2.812467e-02 
2.552664e-02 2.512977e-02 2.704927e-02 1.854424e-01 3.244353e-01 2.704927e-02 
2.494690e-02 2.501045e-02 2.690243e-02 1.833219e-01 3.231792e-01 2.690243e-02 
2.445078e-02 2.382956e-02 2.604314e-02 1.812255e-01 3.219470e-01 2.604314e-02 
2.399089e-02 2.300734e-02 2.603419e-02 1.791314e-01 3.207408e-01 2.603419e-02 
2.346836e-02 2.220569e-02 2.522799e-02 1.770800e-01 3.195557e-01 2.522799e-02 
2.296247e-02 2.234495e-02 2.464424e-02 1.750297e-01 3.183949e-01 2.464424e-02 
2.251239e-02 2.177226e-02 2.382106e-02 1.730555e-01 3.172562e-01 2.382106e-02 
2.203351e-02 2.125634e-02 2.314276e-02 1.710759e-01 3.161427e-01 2.314276e-02 
2.160763e-02 2.071216e-02 2.278467e-02 1.691398e-01 3.150523e-01 2.278467e-02 
2.124560e-02 2.038994e-02 2.222995e-02 1.672209e-01 3.139833e-01 2.222995e-02 
2.096753e-02 1.961957e-02 2.166281e-02 1.653417e-01 3.129341e-01 2.166281e-02 
2.074620e-02 1.928231e-02 2.103579e-02 1.634624e-01 3.119007e-01 2.103579e-02 
2.057771e-02 1.873807e-02 2.089251e-02 1.616035e-01 3.108836e-01 2.089251e-02 
2.042910e-02 1.883153e-02 2.012641e-02 1.597558e-01 3.098849e-01 2.012641e-02 
2.031002e-02 1.829938e-02 2.014925e-02 1.579624e-01 3.089034e-01 2.014925e-02 
2.010836e-02 1.810898e-02 1.955932e-02 1.561838e-01 3.079392e-01 1.955932e-02 
1.981944e-02 1.800923e-02 1.919545e-02 1.544163e-01 3.069915e-01 1.919545e-02 
1.953782e-02 1.761553e-02 1.846512e-02 1.526759e-01 3.060562e-01 1.846512e-02 
1.924435e-02 1.713982e-02 1.842501e-02 1.509395e-01 3.051349e-01 1.842501e-02 
1.900244e-02 1.710645e-02 1.807756e-02 1.492224e-01 3.042258e-01 1.807756e-02 
1.882169e-02 1.685617e-02 1.775466e-02 1.475193e-01 3.033315e-01 1.775466e-02 
1.860087e-02 1.690383e-02 1.725143e-02 1.458449e-01 3.024512e-01 1.725143e-02 
1.850916e-02 1.665150e-02 1.699877e-02 1.442064e-01 3.015870e-01 1.699877e-02 
1.827117e-02 1.685531e-02 1.676604e-02 1.425808e-01 3.007366e-01 1.676604e-02 
1.804206e-02 1.641933e-02 1.622756e-02 1.409720e-01 2.998998e-01 1.622756e-02 
1.792839e-02 1.602228e-02 1.600121e-02 1.394049e-01 2.990745e-01 1.600121e-02 
1.769748e-02 1.594994e-02 1.552238e-02 1.378505e-01 2.982592e-01 1.552238e-02 
1.773680e-02 1.549543e-02 1.537120e-02 1.363293e-01 2.974555e-01 1.537120e-02 
1.741334e-02 1.526941e-02 1.525333e-02 1.348155e-01 2.966631e-01 1.525333e-02 
1.715945e-02 1.506045e-02 1.464619e-02 1.333537e-01 2.958812e-01 1.464619e-02 
1.692593e-02 1.509418e-02 1.497532e-02 1.318857e-01 2.951109e-01 1.497532e-02 
1.673908e-02 1.507011e-02 1.490065e-02 1.304754e-01 2.943512e-01 1.490065e-02 
1.649443e-02 1.472792e-02 1.426886e-02 1.290486e-01 2.936006e-01 1.426886e-02 
1.632655e-02 1.465496e-02 1.382925e-02 1.276589e-01 2.928618e-01 1.382925e-02 
1.619726e-02 1.462062e-02 1.357544e-02 1.262900e-01 2.921309e-01 1.357544e-02 
1.605396e-02 1.427887e-02 1.347265e-02 1.249547e-01 2.914083e-01 1.347265e-02 
1.594026e-02 1.445484e-02 1.305702e-02 1.236307e-01 2.906955e-01 1.305702e-02 
1.588179e-02 1.407565e-02 1.312841e-02 1.223355e-01 2.899909e-01 1.312841e-02 
1.589690e-02 1.356900e-02 1.282084e-02 1.210477e-01 2.892951e-01 1.282084e-02 
1.565448e-02 1.395239e-02 1.232681e-02 1.197977e-01 2.886083e-01 1.232681e-02 
1.549575e-02 1.357575e-02 1.235755e-02 1.185400e-01 2.879283e-01 1.235755e-02 
1.540732e-02 1.336755e-02 1.234113e-02 1.173177e-01 2.872587e-01 1.234113e-02 
1.533534e-02 1.338145e-02 1.174836e-02 1.160745e-01 2.865956e-01 1.174836e-02 
1.515191e-02 1.324587e-02 1.154918e-02 1.148824e-01 2.859414e-01 1.154918e-02 
1.503842e-02 1.291413e-02 1.155630e-02 1.136901e-01 2.852950e-01 1.155630e-02 
1.484722e-02 1.288942e-02 1.175259e-02 1.125455e-01 2.846544e-01 1.175259e-02 
1.466433e-02 1.291331e-02 1.141692e-02 1.113912e-01 2.840223e-01 1.141692e-02 
1.454064e-02 1.267151e-02 1.101430e-02 1.102806e-01 2.833960e-01 1.101430e-02 
1.435271e-02 1.250633e-02 1.110281e-02 1.091683e-01 2.827769e-01 1.110281e-02 
1.415622e-02 1.255310e-02 1.120196e-02 1.080844e-01 2.821643e-01 1.120196e-02 
1.411501e-02 1.259000e-02 1.118908e-02 1.070143e-01 2.815582e-01 1.118908e-02 
1.403042e-02 1.251418e-02 1.077713e-02 1.059597e-01 2.809584e-01 1.077713e-02 
1.379433e-02 1.204408e-02 1.049066e-02 1.048903e-01 2.803632e-01 1.049066e-02 
1.364714e-02 1.207887e-02 1.032234e-02 1.038442e-01 2.797747e-01 1.032234e-02 
1.346852e-02 1.189866e-02 1.014868e-02 1.027897e-01 2.791906e-01 1.014868e-02 
1.337571e-02 1.187347e-02 1.034269e-02 1.017476e-01 2.786121e-01 1.034269e-02 
1.327426e-02 1.179338e-02 1.010929e-02 1.007373e-01 2.780385e-01 1.010929e-02 
1.332829e-02 1.149957e-02 9.713428e-03 9.971955e-02 2.774711e-01 9.713428e-03 
1.318539e-02 1.158685e-02 9.646853e-03 9.872775e-02 2.769095e-01 9.646853e-03 
1.309807e-02 1.136983e-02 9.691482e-03 9.772511e-02 2.763530e-01 9.691482e-03 
1.312253e-02 1.148829e-02 9.398226e-03 9.674313e-02 2.758032e-01 9.398226e-03 
1.297471e-02 1.134610e-02 9.503680e-03 9.576054e-02 2.752569e-01 9.503680e-03 
1.301562e-02 1.151060e-02 9.388821e-03 9.478999e-02 2.747157e-01 9.388821e-03 
1.290027e-02 1.155965e-02 9.313854e-03 9.382245e-02 2.741805e-01 9.313854e-03 
1.280144e-02 1.118287e-02 9.135335e-03 9.286262e-02 2.736488e-01 9.135335e-03 
1.280984e-02 1.097545e-02 8.947353e-03 9.189520e-02 2.731238e-01 8.947353e-03 
1.261866e-02 1.112864e-02 8.811915e-03 9.095326e-02 2.726031e-01 8.811915e-03 
1.254352e-02 1.089608e-02 8.442978e-03 9.000683e-02 2.720880e-01 8.442978e-03 
1.245594e-02 1.069293e-02 8.462293e-03 8.906204e-02 2.715770e-01 8.462293e-03 
1.236364e-02 1.050251e-02 8.332785e-03 8.811127e-02 2.710719e-01 8.332785e-03 
1.228377e-02 1.066437e-02 7.912308e-03 8.717122e-02 2.705696e-01 7.912308e-03 
1.225890e-02 1.042643e-02 7.812293e-03 8.623313e-02 2.700726e-01 7.812293e-03 
1.221614e-02 1.047891e-02 7.938178e-03 8.529775e-02 2.695788e-01 7.938178e-03 
1.225929e-02 1.039576e-02 7.820026e-03 8.438959e-02 2.690891e-01 7.820026e-03 
1.221827e-02 1.034395e-02 7.689625e-03 8.346670e-02 2.686029e-01 7.689625e-03 
1.209118e-02 1.034461e-02 7.636108e-03 8.257432e-02 2.681205e-01 7.636108e-03 
1.203485e-02 1.038893e-02 7.642492e-03 8.165905e-02 2.676406e-01 7.642492e-03 
1.196786e-02 1.037670e-02 7.420682e-03 8.077189e-02 2.671633e-01 7.420682e-03 
1.218676e-02 1.075029e-02 7.483053e-03 7.990628e-02 2.666899e-01 7.483053e-03 
1.190589e-02 1.049595e-02 7.438821e-03 7.904806e-02 2.662192e-01 7.438821e-03 
1.181080e-02 1.017639e-02 7.394999e-03 7.819895e-02 2.657520e-01 7.394999e-03 
1.192304e-02 1.010326e-02 7.573654e-03 7.735717e-02 2.652890e-01 7.573654e-03 
1.182201e-02 1.000496e-02 7.238098e-03 7.651919e-02 2.648300e-01 7.238098e-03 
1.176560e-02 9.870312e-03 6.998213e-03 7.565057e-02 2.643752e-01 6.998213e-03 
1.164252e-02 9.793846e-03 7.016692e-03 7.482148e-02 2.639246e-01 7.016692e-03 
1.149937e-02 9.807813e-03 6.967471e-03 7.398287e-02 2.634774e-01 6.967471e-03 
1.143433e-02 1.019284e-02 6.870823e-03 7.316717e-02 2.630335e-01 6.870823e-03 
1.130386e-02 9.713288e-03 6.893931e-03 7.236376e-02 2.625932e-01 6.893931e-03 
1.122201e-02 9.551215e-03 6.916833e-03 7.157147e-02 2.621550e-01 6.916833e-03 
1.120380e-02 9.652345e-03 6.555497e-03 7.079124e-02 2.617205e-01 6.555497e-03 
1.123309e-02 9.482058e-03 6.572542e-03 7.002202e-02 2.612891e-01 6.572542e-03 
1.120738e-02 9.384383e-03 6.640945e-03 6.926709e-02 2.608625e-01 6.640945e-03 
1.146117e-02 9.339275e-03 6.545443e-03 6.853729e-02 2.604388e-01 6.545443e-03 
1.123415e-02 9.306888e-03 6.236571e-03 6.782266e-02 2.600192e-01 6.236571e-03 
1.113931e-02 9.228317e-03 6.260138e-03 6.712582e-02 2.596018e-01 6.260138e-03 
1.108191e-02 9.361251e-03 6.194950e-03 6.639380e-02 2.591869e-01 6.194950e-03 
1.100892e-02 9.499304e-03 6.273542e-03 6.572161e-02 2.587753e-01 6.273542e-03 
1.096430e-02 9.367967e-03 6.132834e-03 6.503273e-02 2.583656e-01 6.132834e-03 
1.088368e-02 9.396954e-03 5.997373e-03 6.435929e-02 2.579588e-01 5.997373e-03 
1.083485e-02 9.165521e-03 5.969620e-03 6.370122e-02 2.575546e-01 5.969620e-03 
1.069719e-02 9.250605e-03 5.926814e-03 6.304013e-02 2.571535e-01 5.926814e-03 
1.059441e-02 9.255885e-03 5.796470e-03 6.239219e-02 2.567559e-01 5.796470e-03 
1.063234e-02 8.992849e-03 5.949043e-03 6.175010e-02 2.563609e-01 5.949043e-03 
1.057468e-02 8.906193e-03 5.819399e-03 6.114093e-02 2.559688e-01 5.819399e-03 
1.042404e-02 8.773865e-03 5.678479e-03 6.053676e-02 2.555799e-01 5.678479e-03 
1.058826e-02 8.670952e-03 5.785107e-03 5.993384e-02 2.551943e-01 5.785107e-03 
1.077522e-02 8.774038e-03 5.644687e-03 5.933686e-02 2.548106e-01 5.644687e-03 
1.046321e-02 8.612524e-03 5.569668e-03 5.877416e-02 2.544289e-01 5.569668e-03 
1.035417e-02 8.482876e-03 5.658611e-03 5.818965e-02 2.540493e-01 5.658611e-03 
1.040294e-02 8.480408e-03 5.820415e-03 5.761017e-02 2.536718e-01 5.820415e-03 
1.031077e-02 8.305068e-03 5.780423e-03 5.705852e-02 2.532971e-01 5.780423e-03 
1.022786e-02 8.279414e-03 5.764124e-03 5.650422e-02 2.529247e-01 5.764124e-03 
1.012839e-02 8.068509e-03 5.637142e-03 5.596818e-02 2.525550e-01 5.637142e-03 
1.010100e-02 8.248400e-03 5.516512e-03 5.544457e-02 2.521881e-01 5.516512e-03 
1.001760e-02 8.239688e-03 5.411290e-03 5.492187e-02 2.518234e-01 5.411290e-03 
9.904457e-03 8.139952e-03 5.357788e-03 5.438573e-02 2.514623e-01 5.357788e-03 
9.910108e-03 8.180176e-03 5.262429e-03 5.388695e-02 2.511023e-01 5.262429e-03 
9.807544e-03 8.366787e-03 5.088752e-03 5.338105e-02 2.507452e-01 5.088752e-03 
9.871915e-03 8.276449e-03 5.465286e-03 5.289211e-02 2.503887e-01 5.465286e-03 
9.849033e-03 8.580110e-03 5.478527e-03 5.241681e-02 2.500339e-01 5.478527e-03 
9.724317e-03 8.416502e-03 5.346965e-03 5.193358e-02 2.496811e-01 5.346965e-03 
9.665101e-03 8.458158e-03 5.198934e-03 5.146995e-02 2.493297e-01 5.198934e-03 
9.750579e-03 8.216273e-03 5.087700e-03 5.099602e-02 2.489814e-01 5.087700e-03 
9.593969e-03 8.354498e-03 5.185205e-03 5.055563e-02 2.486346e-01 5.185205e-03 
9.818377e-03 8.166907e-03 5.283740e-03 5.010408e-02 2.482907e-01 5.283740e-03 
9.709703e-03 7.997975e-03 5.245209e-03 4.965994e-02 2.479480e-01 5.245209e-03 
9.738610e-03 8.103903e-03 5.076989e-03 4.919901e-02 2.476080e-01 5.076989e-03 
9.583836e-03 7.952002e-03 4.958710e-03 4.877321e-02 2.472694e-01 4.958710e-03 
9.503475e-03 7.766485e-03 5.006868e-03 4.833101e-02 2.469323e-01 5.006868e-03 
9.863592e-03 7.788185e-03 4.815185e-03 4.792364e-02 2.465971e-01 4.815185e-03 
9.559944e-03 8.025078e-03 4.643320e-03 4.750382e-02 2.462620e-01 4.643320e-03 
9.452706e-03 7.823778e-03 4.738472e-03 4.710432e-02 2.459287e-01 4.738472e-03 
9.444507e-03 7.680357e-03 4.784446e-03 4.670647e-02 2.455979e-01 4.784446e-03 
9.431404e-03 7.572621e-03 4.665542e-03 4.632252e-02 2.452692e-01 4.665542e-03 
9.367555e-03 7.898456e-03 4.795451e-03 4.592450e-02 2.449425e-01 4.795451e-03 
9.323384e-03 7.748354e-03 4.699343e-03 4.554687e-02 2.446171e-01 4.699343e-03 
9.290921e-03 7.514684e-03 4.691662e-03 4.514929e-02 2.442936e-01 4.691662e-03 
9.349417e-03 7.528187e-03 4.623839e-03 4.478102e-02 2.439732e-01 4.623839e-03 
9.238583e-03 7.420210e-03 4.394139e-03 4.440859e-02 2.436536e-01 4.394139e-03 
9.413918e-03 7.453962e-03 4.600993e-03 4.405228e-02 2.433362e-01 4.600993e-03 
9.324221e-03 7.320977e-03 4.595644e-03 4.368546e-02 2.430192e-01 4.595644e-03 
9.220375e-03 7.185933e-03 4.522404e-03 4.332099e-02 2.427045e-01 4.522404e-03 
9.416874e-03 7.196067e-03 4.383701e-03 4.297360e-02 2.423908e-01 4.383701e-03 
9.289403e-03 7.076092e-03 4.546662e-03 4.261305e-02 2.420786e-01 4.546662e-03 
9.216686e-03 7.263857e-03 4.427872e-03 4.226466e-02 2.417676e-01 4.427872e-03 
9.125830e-03 7.024053e-03 4.535638e-03 4.191951e-02 2.414580e-01 4.535638e-03 
9.025601e-03 7.222369e-03 4.517238e-03 4.158085e-02 2.411496e-01 4.517238e-03 
9.159560e-03 7.208653e-03 4.395742e-03 4.124610e-02 2.408432e-01 4.395742e-03 
9.020428e-03 7.117156e-03 4.410397e-03 4.090703e-02 2.405381e-01 4.410397e-03 
8.873466e-03 7.081458e-03 4.374970e-03 4.057935e-02 2.402345e-01 4.374970e-03 
8.929843e-03 7.115107e-03 4.351649e-03 4.024510e-02 2.399318e-01 4.351649e-03 
8.848891e-03 7.239393e-03 4.353210e-03 3.993320e-02 2.396298e-01 4.353210e-03 
8.756068e-03 7.130149e-03 4.232744e-03 3.960848e-02 2.393295e-01 4.232744e-03 
8.873645e-03 6.908350e-03 4.187040e-03 3.929640e-02 2.390297e-01 4.187040e-03 
8.628567e-03 6.975549e-03 4.295234e-03 3.899544e-02 2.387329e-01 4.295234e-03 
8.597554e-03 6.878117e-03 4.245033e-03 3.868537e-02 2.384366e-01 4.245033e-03 
8.518058e-03 6.804399e-03 4.198067e-03 3.839458e-02 2.381429e-01 4.198067e-03 
8.438980e-03 6.798494e-03 4.178918e-03 3.809350e-02 2.378507e-01 4.178918e-03 
8.357240e-03 6.667370e-03 4.207658e-03 3.779596e-02 2.375599e-01 4.207658e-03 
8.284118e-03 6.805974e-03 4.109180e-03 3.749765e-02 2.372701e-01 4.109180e-03 
8.360205e-03 6.667703e-03 4.031827e-03 3.720895e-02 2.369813e-01 4.031827e-03 
8.284232e-03 6.620354e-03 3.915532e-03 3.691474e-02 2.366923e-01 3.915532e-03 
8.194147e-03 6.631498e-03 3.903596e-03 3.665075e-02 2.364049e-01 3.903596e-03 
8.175773e-03 6.465132e-03 4.004139e-03 3.637851e-02 2.361188e-01 4.004139e-03 
8.179153e-03 6.498978e-03 4.152178e-03 3.610339e-02 2.358341e-01 4.152178e-03 
8.120708e-03 6.625492e-03 4.023006e-03 3.583552e-02 2.355511e-01 4.023006e-03 
8.323645e-03 6.358684e-03 3.981915e-03 3.556145e-02 2.352687e-01 3.981915e-03 
8.140258e-03 6.324827e-03 3.946700e-03 3.531372e-02 2.349875e-01 3.946700e-03 
8.137161e-03 6.255946e-03 3.812523e-03 3.504487e-02 2.347075e-01 3.812523e-03 
8.168606e-03 6.221097e-03 3.846085e-03 3.479499e-02 2.344284e-01 3.846085e-03 
8.190202e-03 6.208639e-03 3.785295e-03 3.453678e-02 2.341512e-01 3.785295e-03 
8.163480e-03 6.197412e-03 3.988026e-03 3.429029e-02 2.338739e-01 3.988026e-03 
8.096268e-03 6.199351e-03 3.973962e-03 3.402607e-02 2.335980e-01 3.973962e-03 
8.012736e-03 6.194051e-03 3.784714e-03 3.379699e-02 2.333224e-01 3.784714e-03 
8.039142e-03 6.314444e-03 3.766056e-03 3.353765e-02 2.330485e-01 3.766056e-03 
8.003480e-03 6.167977e-03 3.785687e-03 3.328978e-02 2.327747e-01 3.785687e-03 
7.958212e-03 6.150226e-03 3.900631e-03 3.304448e-02 2.325022e-01 3.900631e-03 
7.914696e-03 6.062308e-03 3.724620e-03 3.281269e-02 2.322313e-01 3.724620e-03 
7.855131e-03 5.916905e-03 3.749350e-03 3.256540e-02 2.319602e-01 3.749350e-03 
7.819480e-03 5.887518e-03 3.639143e-03 3.234998e-02 2.316899e-01 3.639143e-03 
7.795499e-03 5.889251e-03 3.501331e-03 3.211122e-02 2.314203e-01 3.501331e-03 
7.767587e-03 5.988344e-03 3.639245e-03 3.189616e-02 2.311520e-01 3.639245e-03 
7.856026e-03 5.793835e-03 3.485543e-03 3.167139e-02 2.308840e-01 3.485543e-03 
7.778234e-03 5.751362e-03 3.412913e-03 3.145868e-02 2.306170e-01 3.412913e-03 
7.720926e-03 5.880110e-03 3.564771e-03 3.124462e-02 2.303498e-01 3.564771e-03 
7.745795e-03 5.978474e-03 3.482170e-03 3.103387e-02 2.300847e-01 3.482170e-03 
7.695036e-03 5.712946e-03 3.555614e-03 3.083436e-02 2.298193e-01 3.555614e-03 
7.680346e-03 5.908360e-03 3.615969e-03 3.063944e-02 2.295560e-01 3.615969e-03 
7.578738e-03 6.034945e-03 3.518151e-03 3.041554e-02 2.292915e-01 3.518151e-03 
7.561459e-03 5.990636e-03 3.618545e-03 3.021802e-02 2.290306e-01 3.618545e-03 
7.498542e-03 5.803570e-03 3.600212e-03 3.000721e-02 2.287691e-01 3.600212e-03 
7.442692e-03 5.717419e-03 3.428598e-03 2.982106e-02 2.285084e-01 3.428598e-03 
7.421088e-03 5.625904e-03 3.431761e-03 2.960117e-02 2.282493e-01 3.431761e-03 
7.368606e-03 5.643568e-03 3.541531e-03 2.940557e-02 2.279897e-01 3.541531e-03 
7.336857e-03 5.880567e-03 3.409714e-03 2.920157e-02 2.277317e-01 3.409714e-03 
7.435156e-03 5.652120e-03 3.391652e-03 2.900413e-02 2.274736e-01 3.391652e-03 
7.411098e-03 5.519810e-03 3.545292e-03 2.881237e-02 2.272160e-01 3.545292e-03 
7.374239e-03 5.435328e-03 3.469624e-03 2.861719e-02 2.269595e-01 3.469624e-03 
7.344493e-03 5.403374e-03 3.341151e-03 2.843525e-02 2.267022e-01 3.341151e-03 
7.322295e-03 5.336273e-03 3.358420e-03 2.824928e-02 2.264469e-01 3.358420e-03 
7.294702e-03 5.302781e-03 3.340885e-03 2.806577e-02 2.261910e-01 3.340885e-03 
7.259668e-03 5.444731e-03 3.336115e-03 2.787140e-02 2.259366e-01 3.336115e-03 
7.237004e-03 5.544396e-03 3.302014e-03 2.769113e-02 2.256822e-01 3.302014e-03 
7.239380e-03 5.431476e-03 3.259783e-03 2.750110e-02 2.254292e-01 3.259783e-03 
7.237624e-03 5.410070e-03 3.404652e-03 2.733129e-02 2.251772e-01 3.404652e-03 
7.199937e-03 5.594494e-03 3.347945e-03 2.714411e-02 2.249254e-01 3.347945e-03 
7.271498e-03 5.446362e-03 3.224553e-03 2.697256e-02 2.246743e-01 3.224553e-03 
7.271592e-03 5.641449e-03 3.288100e-03 2.680235e-02 2.244231e-01 3.288100e-03 
7.306221e-03 5.527711e-03 3.194507e-03 2.664410e-02 2.241728e-01 3.194507e-03 
7.303581e-03 5.326696e-03 3.155364e-03 2.646914e-02 2.239225e-01 3.155364e-03 
7.216391e-03 5.292113e-03 3.138958e-03 2.629322e-02 2.236730e-01 3.138958e-03 
7.134612e-03 5.334934e-03 3.149535e-03 2.613289e-02 2.234238e-01 3.149535e-03 
7.133206e-03 5.239964e-03 3.142287e-03 2.596652e-02 2.231750e-01 3.142287e-03 
7.061131e-03 5.168975e-03 3.233514e-03 2.580521e-02 2.229268e-01 3.233514e-03 
6.985040e-03 5.126694e-03 3.181091e-03 2.565342e-02 2.226790e-01 3.181091e-03 
6.941469e-03 5.154513e-03 3.126100e-03 2.548395e-02 2.224316e-01 3.126100e-03 
6.906329e-03 5.158000e-03 3.090207e-03 2.532579e-02 2.221848e-01 3.090207e-03 
6.861684e-03 5.075537e-03 3.052857e-03 2.516317e-02 2.219386e-01 3.052857e-03 
6.811856e-03 5.085436e-03 3.094808e-03 2.501686e-02 2.216927e-01 3.094808e-03 
6.794403e-03 5.058358e-03 3.064504e-03 2.485753e-02 2.214485e-01 3.064504e-03 
6.730722e-03 4.968993e-03 2.923871e-03 2.472579e-02 2.212036e-01 2.923871e-03 
6.686510e-03 5.015791e-03 3.017003e-03 2.456077e-02 2.209600e-01 3.017003e-03 
6.646257e-03 4.961491e-03 2.976290e-03 2.443510e-02 2.207168e-01 2.976290e-03 
6.797778e-03 5.201106e-03 3.068792e-03 2.427000e-02 2.204739e-01 3.068792e-03 
6.687677e-03 5.025527e-03 2.998364e-03 2.414179e-02 2.202328e-01 2.998364e-03 
6.597374e-03 4.883735e-03 2.924020e-03 2.398914e-02 2.199917e-01 2.924020e-03 
6.580110e-03 4.886881e-03 2.841145e-03 2.385886e-02 2.197519e-01 2.841145e-03 
6.543149e-03 4.884631e-03 2.870433e-03 2.371195e-02 2.195123e-01 2.870433e-03 
6.507683e-03 4.877249e-03 2.918387e-03 2.358329e-02 2.192732e-01 2.918387e-03 
6.428659e-03 4.810654e-03 2.793012e-03 2.344439e-02 2.190346e-01 2.793012e-03 
6.391057e-03 4.757376e-03 2.821471e-03 2.332272e-02 2.187972e-01 2.821471e-03 
6.359592e-03 4.740949e-03 2.820676e-03 2.318638e-02 2.185599e-01 2.820676e-03 
6.319423e-03 4.919611e-03 2.675125e-03 2.305539e-02 2.183232e-01 2.675125e-03 
6.281579e-03 4.784198e-03 2.752231e-03 2.293269e-02 2.180865e-01 2.752231e-03 
6.246409e-03 4.762330e-03 2.731510e-03 2.280289e-02 2.178513e-01 2.731510e-03 
6.211607e-03 4.738580e-03 2.726845e-03 2.266591e-02 2.176164e-01 2.726845e-03 
6.179651e-03 4.737557e-03 2.786838e-03 2.254584e-02 2.173820e-01 2.786838e-03 
6.232909e-03 4.838612e-03 2.790502e-03 2.241599e-02 2.171479e-01 2.790502e-03 
6.150340e-03 4.713993e-03 2.880534e-03 2.229423e-02 2.169139e-01 2.880534e-03 
6.116137e-03 4.732795e-03 2.870458e-03 2.216410e-02 2.166799e-01 2.870458e-03 
6.168183e-03 4.683189e-03 2.745092e-03 2.205210e-02 2.164471e-01 2.745092e-03 
6.082671e-03 4.655875e-03 2.742883e-03 2.190972e-02 2.162141e-01 2.742883e-03 
6.142487e-03 4.675134e-03 2.709975e-03 2.179548e-02 2.159816e-01 2.709975e-03 
6.085641e-03 4.603075e-03 2.673422e-03 2.167157e-02 2.157494e-01 2.673422e-03 
6.005707e-03 4.548819e-03 2.662430e-03 2.154824e-02 2.155178e-01 2.662430e-03 
6.008299e-03 4.654522e-03 2.676360e-03 2.143198e-02 2.152870e-01 2.676360e-03 
5.998052e-03 4.642652e-03 2.729768e-03 2.133623e-02 2.150571e-01 2.729768e-03 
5.963505e-03 4.572188e-03 2.675735e-03 2.121305e-02 2.148283e-01 2.675735e-03 
5.932538e-03 4.541170e-03 2.643323e-03 2.110147e-02 2.145990e-01 2.643323e-03 
5.908923e-03 4.567988e-03 2.560570e-03 2.098635e-02 2.143706e-01 2.560570e-03 
5.889608e-03 4.529385e-03 2.579047e-03 2.087008e-02 2.141412e-01 2.579047e-03 
5.873631e-03 4.485927e-03 2.687977e-03 2.075229e-02 2.139135e-01 2.687977e-03 
5.859475e-03 4.434078e-03 2.566341e-03 2.064309e-02 2.136849e-01 2.566341e-03 
5.849973e-03 4.633392e-03 2.537112e-03 2.053179e-02 2.134582e-01 2.537112e-03 
5.899936e-03 4.604299e-03 2.536527e-03 2.040414e-02 2.132306e-01 2.536527e-03 
5.865789e-03 4.480511e-03 2.681700e-03 2.030640e-02 2.130035e-01 2.681700e-03 
6.021220e-03 4.388592e-03 2.553847e-03 2.018796e-02 2.127767e-01 2.553847e-03 
5.927233e-03 4.373755e-03 2.558805e-03 2.008753e-02 2.125492e-01 2.558805e-03 
5.866452e-03 4.409770e-03 2.543018e-03 1.998112e-02 2.123228e-01 2.543018e-03 
5.856416e-03 4.407373e-03 2.501236e-03 1.985791e-02 2.120961e-01 2.501236e-03 
5.816773e-03 4.396594e-03 2.482557e-03 1.976056e-02 2.118697e-01 2.482557e-03 
5.763576e-03 4.406608e-03 2.590585e-03 1.964673e-02 2.116435e-01 2.590585e-03 
5.724304e-03 4.431385e-03 2.480702e-03 1.953584e-02 2.114182e-01 2.480702e-03 
5.752453e-03 4.370408e-03 2.535718e-03 1.942649e-02 2.111928e-01 2.535718e-03 
5.725782e-03 4.314849e-03 2.513894e-03 1.932837e-02 2.109680e-01 2.513894e-03 
5.690452e-03 4.294239e-03 2.489535e-03 1.922384e-02 2.107432e-01 2.489535e-03 
5.691362e-03 4.274732e-03 2.485032e-03 1.911003e-02 2.105186e-01 2.485032e-03 
5.674527e-03 4.222835e-03 2.472313e-03 1.901707e-02 2.102936e-01 2.472313e-03 
5.643797e-03 4.291070e-03 2.516209e-03 1.890906e-02 2.100692e-01 2.516209e-03 
5.608074e-03 4.238344e-03 2.476245e-03 1.880173e-02 2.098448e-01 2.476245e-03 
5.576202e-03 4.179021e-03 2.439468e-03 1.870788e-02 2.096211e-01 2.439468e-03 
5.539695e-03 4.220745e-03 2.364325e-03 1.860114e-02 2.093974e-01 2.364325e-03 
5.503879e-03 4.178939e-03 2.371595e-03 1.850302e-02 2.091747e-01 2.371595e-03 
5.468143e-03 4.320990e-03 2.422973e-03 1.840434e-02 2.089518e-01 2.422973e-03 
5.428296e-03 4.314325e-03 2.388989e-03 1.830520e-02 2.087298e-01 2.388989e-03 
5.395191e-03 4.215327e-03 2.402123e-03 1.820841e-02 2.085075e-01 2.402123e-03 
5.369650e-03 4.282903e-03 2.338747e-03 1.809819e-02 2.082863e-01 2.338747e-03 
5.345899e-03 4.384338e-03 2.338541e-03 1.800797e-02 2.080656e-01 2.338541e-03 
5.326138e-03 4.232876e-03 2.362763e-03 1.790952e-02 2.078454e-01 2.362763e-03 
5.305246e-03 4.174790e-03 2.352759e-03 1.782455e-02 2.076250e-01 2.352759e-03 
5.284764e-03 4.132185e-03 2.333249e-03 1.772142e-02 2.074062e-01 2.333249e-03 
5.270211e-03 4.112743e-03 2.337276e-03 1.762531e-02 2.071866e-01 2.337276e-03 
5.259090e-03 4.097729e-03 2.266516e-03 1.752753e-02 2.069673e-01 2.266516e-03 
5.243255e-03 4.070355e-03 2.292164e-03 1.744094e-02 2.067477e-01 2.292164e-03 
5.227427e-03 4.078734e-03 2.327836e-03 1.734976e-02 2.065287e-01 2.327836e-03 
5.277490e-03 4.045116e-03 2.323615e-03 1.726887e-02 2.063094e-01 2.323615e-03 
5.231391e-03 4.002046e-03 2.257740e-03 1.717086e-02 2.060911e-01 2.257740e-03 
5.207021e-03 3.966072e-03 2.210776e-03 1.708536e-02 2.058732e-01 2.210776e-03 
5.195653e-03 3.985377e-03 2.334756e-03 1.699257e-02 2.056559e-01 2.334756e-03 
5.180013e-03 3.949204e-03 2.299583e-03 1.690686e-02 2.054393e-01 2.299583e-03 
5.164079e-03 3.916977e-03 2.233755e-03 1.681657e-02 2.052232e-01 2.233755e-03 
5.149040e-03 3.883607e-03 2.170234e-03 1.673159e-02 2.050078e-01 2.170234e-03 
5.142570e-03 3.900221e-03 2.194146e-03 1.663022e-02 2.047929e-01 2.194146e-03 
5.131347e-03 3.975392e-03 2.179019e-03 1.655156e-02 2.045783e-01 2.179019e-03 
5.119647e-03 3.886926e-03 2.187779e-03 1.646456e-02 2.043649e-01 2.187779e-03 
5.110147e-03 3.841751e-03 2.166023e-03 1.638622e-02 2.041517e-01 2.166023e-03 
5.099120e-03 3.823860e-03 2.204485e-03 1.630298e-02 2.039392e-01 2.204485e-03 
5.091174e-03 3.813438e-03 2.202866e-03 1.622158e-02 2.037271e-01 2.202866e-03 
5.079132e-03 3.791006e-03 2.126692e-03 1.612841e-02 2.035153e-01 2.126692e-03 
5.066444e-03 3.854162e-03 2.160734e-03 1.605359e-02 2.033038e-01 2.160734e-03 
5.053355e-03 3.775441e-03 2.090195e-03 1.597586e-02 2.030928e-01 2.090195e-03 
5.038881e-03 3.766869e-03 2.033099e-03 1.588875e-02 2.028827e-01 2.033099e-03 
5.050888e-03 3.806382e-03 2.047763e-03 1.579707e-02 2.026733e-01 2.047763e-03 
5.003912e-03 3.747321e-03 2.093743e-03 1.572822e-02 2.024647e-01 2.093743e-03 
4.975166e-03 3.711131e-03 2.056154e-03 1.564867e-02 2.022562e-01 2.056154e-03 
4.963225e-03 3.746077e-03 2.009131e-03 1.556454e-02 2.020479e-01 2.009131e-03 
4.948702e-03 3.724881e-03 1.963904e-03 1.548208e-02 2.018382e-01 1.963904e-03 
4.932995e-03 3.726719e-03 1.988911e-03 1.541084e-02 2.016304e-01 1.988911e-03 
4.919954e-03 3.712368e-03 1.964809e-03 1.531350e-02 2.014214e-01 1.964809e-03 
4.932819e-03 3.718990e-03 1.960697e-03 1.524019e-02 2.012130e-01 1.960697e-03 
4.891987e-03 3.765513e-03 1.984545e-03 1.515716e-02 2.010044e-01 1.984545e-03 
4.961461e-03 3.774443e-03 1.922413e-03 1.508766e-02 2.007966e-01 1.922413e-03 
4.903900e-03 3.724301e-03 1.920276e-03 1.501589e-02 2.005889e-01 1.920276e-03 
4.873881e-03 3.707061e-03 1.902663e-03 1.494780e-02 2.003816e-01 1.902663e-03 
4.920387e-03 3.681608e-03 1.904038e-03 1.486637e-02 2.001741e-01 1.904038e-03 
4.890474e-03 3.700987e-03 1.903293e-03 1.479974e-02 1.999675e-01 1.903293e-03 
4.953995e-03 3.666846e-03 1.885656e-03 1.471938e-02 1.997604e-01 1.885656e-03 
4.935308e-03 3.664284e-03 1.910608e-03 1.465946e-02 1.995539e-01 1.910608e-03 
4.885655e-03 3.631851e-03 1.889373e-03 1.457042e-02 1.993470e-01 1.889373e-03 
4.885782e-03 3.631550e-03 1.908201e-03 1.450669e-02 1.991407e-01 1.908201e-03 
4.890180e-03 3.658184e-03 1.923944e-03 1.443498e-02 1.989348e-01 1.923944e-03 
4.845947e-03 3.622868e-03 1.892285e-03 1.436953e-02 1.987291e-01 1.892285e-03 
4.815729e-03 3.621465e-03 1.879197e-03 1.429079e-02 1.985238e-01 1.879197e-03 
4.868313e-03 3.636766e-03 1.878602e-03 1.422447e-02 1.983186e-01 1.878602e-03 
4.825563e-03 3.590175e-03 1.867141e-03 1.414338e-02 1.981136e-01 1.867141e-03 
4.815911e-03 3.567980e-03 1.822706e-03 1.409726e-02 1.979083e-01 1.822706e-03 
4.780222e-03 3.568468e-03 1.845504e-03 1.402443e-02 1.977030e-01 1.845504e-03 
4.750740e-03 3.562071e-03 1.833471e-03 1.395980e-02 1.974985e-01 1.833471e-03 
4.725398e-03 3.554877e-03 1.885385e-03 1.388456e-02 1.972934e-01 1.885385e-03 
4.699714e-03 3.539025e-03 1.883787e-03 1.381984e-02 1.970892e-01 1.883787e-03 
4.683317e-03 3.518955e-03 1.803084e-03 1.374813e-02 1.968847e-01 1.803084e-03 
4.633477e-03 3.501353e-03 1.807739e-03 1.368474e-02 1.966807e-01 1.807739e-03 
4.604662e-03 3.501209e-03 1.838013e-03 1.362070e-02 1.964772e-01 1.838013e-03 
4.589684e-03 3.487333e-03 1.837666e-03 1.355535e-02 1.962739e-01 1.837666e-03 
4.571241e-03 3.472762e-03 1.789982e-03 1.348266e-02 1.960708e-01 1.789982e-03 
4.553552e-03 3.472751e-03 1.876401e-03 1.342526e-02 1.958679e-01 1.876401e-03 
4.564074e-03 3.467111e-03 1.808669e-03 1.336545e-02 1.956657e-01 1.808669e-03 
4.522468e-03 3.442847e-03 1.762135e-03 1.330978e-02 1.954631e-01 1.762135e-03 
4.498162e-03 3.452422e-03 1.746715e-03 1.324430e-02 1.952614e-01 1.746715e-03 
4.485057e-03 3.450841e-03 1.799898e-03 1.319287e-02 1.950592e-01 1.799898e-03 
4.468729e-03 3.427795e-03 1.798022e-03 1.311389e-02 1.948578e-01 1.798022e-03 
4.452192e-03 3.482295e-03 1.793315e-03 1.305584e-02 1.946558e-01 1.793315e-03 
4.468536e-03 3.491539e-03 1.750923e-03 1.298670e-02 1.944546e-01 1.750923e-03 
4.438487e-03 3.484826e-03 1.720114e-03 1.292588e-02 1.942530e-01 1.720114e-03 
4.423863e-03 3.452529e-03 1.751267e-03 1.285523e-02 1.940522e-01 1.751267e-03 
4.423115e-03 3.461350e-03 1.727857e-03 1.280704e-02 1.938511e-01 1.727857e-03 
4.415435e-03 3.492818e-03 1.715956e-03 1.275120e-02 1.936506e-01 1.715956e-03 
4.483058e-03 3.459291e-03 1.703815e-03 1.269652e-02 1.934498e-01 1.703815e-03 
4.438799e-03 3.479410e-03 1.772588e-03 1.263575e-02 1.932491e-01 1.772588e-03 
4.427019e-03 3.449435e-03 1.724163e-03 1.257351e-02 1.930482e-01 1.724163e-03 
4.561232e-03 3.404498e-03 1.710275e-03 1.250701e-02 1.928473e-01 1.710275e-03 
4.475469e-03 3.386722e-03 1.714322e-03 1.246060e-02 1.926460e-01 1.714322e-03 
4.464597e-03 3.383725e-03 1.702266e-03 1.240098e-02 1.924457e-01 1.702266e-03 
4.465729e-03 3.374587e-03 1.678029e-03 1.234412e-02 1.922455e-01 1.678029e-03 
4.434372e-03 3.359024e-03 1.700630e-03 1.229539e-02 1.920454e-01 1.700630e-03 
4.438161e-03 3.340664e-03 1.678968e-03 1.222178e-02 1.918453e-01 1.678968e-03 
4.436149e-03 3.432741e-03 1.735524e-03 1.217111e-02 1.916451e-01 1.735524e-03 
4.422633e-03 3.386727e-03 1.725808e-03 1.212069e-02 1.914450e-01 1.725808e-03 
4.403098e-03 3.341844e-03 1.706576e-03 1.205641e-02 1.912454e-01 1.706576e-03 
4.381729e-03 3.451509e-03 1.743014e-03 1.201673e-02 1.910449e-01 1.743014e-03 
4.361400e-03 3.412048e-03 1.702728e-03 1.195382e-02 1.908452e-01 1.702728e-03 
4.381220e-03 3.388900e-03 1.676547e-03 1.191238e-02 1.906453e-01 1.676547e-03 
4.347506e-03 3.364094e-03 1.687640e-03 1.185548e-02 1.904468e-01 1.687640e-03 
4.319432e-03 3.330880e-03 1.703681e-03 1.180821e-02 1.902473e-01 1.703681e-03 
4.304028e-03 3.402417e-03 1.677998e-03 1.174375e-02 1.900484e-01 1.677998e-03 
4.286750e-03 3.355304e-03 1.638740e-03 1.170143e-02 1.898496e-01 1.638740e-03 
4.270210e-03 3.316478e-03 1.643889e-03 1.163969e-02 1.896507e-01 1.643889e-03 
4.253185e-03 3.306422e-03 1.756535e-03 1.159101e-02 1.894521e-01 1.756535e-03 
4.233381e-03 3.278829e-03 1.674934e-03 1.153761e-02 1.892535e-01 1.674934e-03 
4.211973e-03 3.300318e-03 1.687224e-03 1.149481e-02 1.890547e-01 1.687224e-03 
4.191711e-03 3.278161e-03 1.667275e-03 1.142704e-02 1.888556e-01 1.667275e-03 
4.170567e-03 3.255516e-03 1.715897e-03 1.138637e-02 1.886567e-01 1.715897e-03 
4.182666e-03 3.224440e-03 1.684783e-03 1.134307e-02 1.884588e-01 1.684783e-03 
4.144200e-03 3.205165e-03 1.683927e-03 1.128432e-02 1.882600e-01 1.683927e-03 
4.117204e-03 3.181558e-03 1.701772e-03 1.124359e-02 1.880622e-01 1.701772e-03 
4.103321e-03 3.166643e-03 1.677317e-03 1.117873e-02 1.878641e-01 1.677317e-03 
4.084106e-03 3.158100e-03 1.663489e-03 1.112985e-02 1.876671e-01 1.663489e-03 
4.067910e-03 3.144430e-03 1.625648e-03 1.109275e-02 1.874699e-01 1.625648e-03 
4.050738e-03 3.132582e-03 1.614192e-03 1.104397e-02 1.872737e-01 1.614192e-03 
4.035121e-03 3.122931e-03 1.681272e-03 1.097503e-02 1.870770e-01 1.681272e-03 
4.019546e-03 3.118310e-03 1.677966e-03 1.092522e-02 1.868807e-01 1.677966e-03 
4.006476e-03 3.117748e-03 1.623677e-03 1.088527e-02 1.866839e-01 1.623677e-03 
4.025518e-03 3.104044e-03 1.671058e-03 1.083267e-02 1.864872e-01 1.671058e-03 
3.991731e-03 3.146518e-03 1.638901e-03 1.078412e-02 1.862907e-01 1.638901e-03 
3.970848e-03 3.137337e-03 1.609431e-03 1.073454e-02 1.860938e-01 1.609431e-03 
3.961873e-03 3.120193e-03 1.613703e-03 1.068530e-02 1.858974e-01 1.613703e-03 
3.949297e-03 3.106701e-03 1.638465e-03 1.064748e-02 1.857007e-01 1.638465e-03 
3.936169e-03 3.099364e-03 1.635200e-03 1.061104e-02 1.855045e-01 1.635200e-03 
3.922769e-03 3.089105e-03 1.600066e-03 1.054809e-02 1.853078e-01 1.600066e-03 
3.908689e-03 3.084472e-03 1.580297e-03 1.051400e-02 1.851124e-01 1.580297e-03 
3.922841e-03 3.075571e-03 1.612305e-03 1.045614e-02 1.849161e-01 1.612305e-03 
3.888085e-03 3.070540e-03 1.625748e-03 1.041530e-02 1.847206e-01 1.625748e-03 
3.868170e-03 3.083271e-03 1.614422e-03 1.036936e-02 1.845253e-01 1.614422e-03 
3.862213e-03 3.126545e-03 1.644738e-03 1.033491e-02 1.843305e-01 1.644738e-03 
3.849378e-03 3.073536e-03 1.577018e-03 1.028436e-02 1.841357e-01 1.577018e-03 
3.834883e-03 3.043127e-03 1.579961e-03 1.023428e-02 1.839412e-01 1.579961e-03 
3.824668e-03 3.036694e-03 1.571056e-03 1.018380e-02 1.837464e-01 1.571056e-03 
3.842124e-03 3.024841e-03 1.608593e-03 1.014821e-02 1.835519e-01 1.608593e-03 
3.852582e-03 3.034001e-03 1.581699e-03 1.010451e-02 1.833563e-01 1.581699e-03 
3.831067e-03 3.041615e-03 1.554943e-03 1.005231e-02 1.831624e-01 1.554943e-03 
3.818047e-03 3.044263e-03 1.550376e-03 1.001199e-02 1.829671e-01 1.550376e-03 
3.804723e-03 3.019876e-03 1.562320e-03 9.966220e-03 1.827725e-01 1.562320e-03 
3.800442e-03 3.001937e-03 1.562156e-03 9.920240e-03 1.825775e-01 1.562156e-03 
3.798468e-03 2.985134e-03 1.548050e-03 9.879380e-03 1.823827e-01 1.548050e-03 
3.825960e-03 3.015837e-03 1.528833e-03 9.830614e-03 1.821879e-01 1.528833e-03 
3.800313e-03 2.973594e-03 1.605079e-03 9.795445e-03 1.819937e-01 1.605079e-03 
3.791521e-03 2.947481e-03 1.530917e-03 9.748439e-03 1.817997e-01 1.530917e-03 
3.791821e-03 2.933547e-03 1.602961e-03 9.714612e-03 1.816056e-01 1.602961e-03 
3.786275e-03 2.911044e-03 1.621357e-03 9.662314e-03 1.814117e-01 1.621357e-03 
3.782470e-03 2.905124e-03 1.563940e-03 9.624964e-03 1.812183e-01 1.563940e-03 
3.807070e-03 2.905263e-03 1.548137e-03 9.571682e-03 1.810251e-01 1.548137e-03 
3.787305e-03 2.869410e-03 1.544913e-03 9.536831e-03 1.808325e-01 1.544913e-03 
3.785747e-03 2.838987e-03 1.563084e-03 9.486108e-03 1.806403e-01 1.563084e-03 
3.792620e-03 2.825906e-03 1.513022e-03 9.446814e-03 1.804479e-01 1.513022e-03 
3.792169e-03 2.815420e-03 1.526164e-03 9.415612e-03 1.802560e-01 1.526164e-03 
3.790505e-03 2.794294e-03 1.529542e-03 9.376453e-03 1.800639e-01 1.529542e-03 
3.813022e-03 2.801066e-03 1.509989e-03 9.334383e-03 1.798718e-01 1.509989e-03 
3.790574e-03 2.807802e-03 1.528081e-03 9.290130e-03 1.796803e-01 1.528081e-03 
3.784746e-03 2.780686e-03 1.579649e-03 9.247824e-03 1.794886e-01 1.579649e-03 
3.788329e-03 2.778645e-03 1.617022e-03 9.213916e-03 1.792978e-01 1.617022e-03 
3.785903e-03 2.759570e-03 1.581257e-03 9.178649e-03 1.791060e-01 1.581257e-03 
3.783503e-03 2.761866e-03 1.590398e-03 9.133192e-03 1.789155e-01 1.590398e-03 
3.803304e-03 2.759380e-03 1.617751e-03 9.106634e-03 1.787244e-01 1.617751e-03 
3.774746e-03 2.738964e-03 1.576903e-03 9.076065e-03 1.785343e-01 1.576903e-03 
3.761535e-03 2.730085e-03 1.562773e-03 9.034335e-03 1.783432e-01 1.562773e-03 
3.756904e-03 2.726276e-03 1.526128e-03 8.988864e-03 1.781532e-01 1.526128e-03 
3.744312e-03 2.724273e-03 1.514431e-03 8.954514e-03 1.779625e-01 1.514431e-03 
3.746412e-03 2.717544e-03 1.533592e-03 8.914566e-03 1.777733e-01 1.533592e-03 
3.713919e-03 2.715915e-03 1.528779e-03 8.877186e-03 1.775839e-01 1.528779e-03 
3.697116e-03 2.705796e-03 1.521903e-03 8.829560e-03 1.773950e-01 1.521903e-03 
3.689623e-03 2.757809e-03 1.478854e-03 8.808983e-03 1.772058e-01 1.478854e-03 
3.676143e-03 2.749753e-03 1.471769e-03 8.754359e-03 1.770174e-01 1.471769e-03 
3.679492e-03 2.734045e-03 1.438070e-03 8.715570e-03 1.768286e-01 1.438070e-03 
3.647527e-03 2.739747e-03 1.420901e-03 8.688095e-03 1.766401e-01 1.420901e-03 
3.632471e-03 2.742825e-03 1.437922e-03 8.650613e-03 1.764521e-01 1.437922e-03 
3.627864e-03 2.735268e-03 1.423360e-03 8.615885e-03 1.762640e-01 1.423360e-03 
3.619280e-03 2.736333e-03 1.401889e-03 8.582578e-03 1.760764e-01 1.401889e-03 
3.629330e-03 2.735182e-03 1.450219e-03 8.542768e-03 1.758891e-01 1.450219e-03 
3.603045e-03 2.730265e-03 1.425552e-03 8.505220e-03 1.757026e-01 1.425552e-03 
3.595206e-03 2.729396e-03 1.386234e-03 8.469413e-03 1.755155e-01 1.386234e-03 
3.595784e-03 2.730165e-03 1.370043e-03 8.436980e-03 1.753294e-01 1.370043e-03 
3.590036e-03 2.719494e-03 1.403579e-03 8.409361e-03 1.751434e-01 1.403579e-03 
3.600647e-03 2.771242e-03 1.380210e-03 8.369275e-03 1.749582e-01 1.380210e-03 
3.574651e-03 2.782114e-03 1.390198e-03 8.339799e-03 1.747725e-01 1.390198e-03 
3.563861e-03 2.777307e-03 1.365350e-03 8.294897e-03 1.745878e-01 1.365350e-03 
3.558278e-03 2.784561e-03 1.365274e-03 8.262104e-03 1.744025e-01 1.365274e-03 
3.550058e-03 2.758210e-03 1.397192e-03 8.227650e-03 1.742179e-01 1.397192e-03 
3.557197e-03 2.745279e-03 1.363340e-03 8.196774e-03 1.740336e-01 1.363340e-03 
3.527486e-03 2.756767e-03 1.362582e-03 8.164977e-03 1.738495e-01 1.362582e-03 
3.515271e-03 2.754442e-03 1.373614e-03 8.143968e-03 1.736655e-01 1.373614e-03 
3.510888e-03 2.743683e-03 1.351032e-03 8.097860e-03 1.734820e-01 1.351032e-03 
3.502409e-03 2.752290e-03 1.442535e-03 8.058219e-03 1.732992e-01 1.442535e-03 
3.509285e-03 2.731469e-03 1.389142e-03 8.030078e-03 1.731164e-01 1.389142e-03 
3.478778e-03 2.732337e-03 1.387137e-03 8.007997e-03 1.729345e-01 1.387137e-03 
3.469047e-03 2.808393e-03 1.379075e-03 7.971699e-03 1.727526e-01 1.379075e-03 
3.547834e-03 2.777322e-03 1.392607e-03 7.933174e-03 1.725712e-01 1.392607e-03 
3.523688e-03 2.742402e-03 1.375906e-03 7.906646e-03 1.723901e-01 1.375906e-03 
3.512635e-03 2.739019e-03 1.380538e-03 7.873562e-03 1.722092e-01 1.380538e-03 
3.488120e-03 2.715438e-03 1.374546e-03 7.847910e-03 1.720287e-01 1.374546e-03 
3.480989e-03 2.742292e-03 1.369407e-03 7.800533e-03 1.718484e-01 1.369407e-03 
3.471452e-03 2.716445e-03 1.364395e-03 7.767329e-03 1.716684e-01 1.364395e-03 
3.463700e-03 2.699329e-03 1.363421e-03 7.735627e-03 1.714889e-01 1.363421e-03 
3.430446e-03 2.693737e-03 1.346612e-03 7.717260e-03 1.713089e-01 1.346612e-03 
3.414761e-03 2.678969e-03 1.330812e-03 7.690446e-03 1.711294e-01 1.330812e-03 
3.485644e-03 2.679468e-03 1.329410e-03 7.658842e-03 1.709503e-01 1.329410e-03 
3.590338e-03 2.653579e-03 1.321759e-03 7.614395e-03 1.707716e-01 1.321759e-03 
3.494315e-03 2.630113e-03 1.292621e-03 7.592381e-03 1.705930e-01 1.292621e-03 
3.465637e-03 2.620548e-03 1.321032e-03 7.565540e-03 1.704145e-01 1.321032e-03 
3.493317e-03 2.617179e-03 1.327748e-03 7.534033e-03 1.702367e-01 1.327748e-03 
3.460104e-03 2.654289e-03 1.341568e-03 7.501889e-03 1.700584e-01 1.341568e-03 
3.429387e-03 2.672258e-03 1.366388e-03 7.477143e-03 1.698813e-01 1.366388e-03 
3.423674e-03 2.646238e-03 1.340371e-03 7.439382e-03 1.697036e-01 1.340371e-03 
3.417851e-03 2.644675e-03 1.320358e-03 7.426945e-03 1.695269e-01 1.320358e-03 
3.403168e-03 2.664530e-03 1.357750e-03 7.403031e-03 1.693499e-01 1.357750e-03 
3.412105e-03 2.635759e-03 1.342564e-03 7.363103e-03 1.691739e-01 1.342564e-03 
3.375326e-03 2.645834e-03 1.370521e-03 7.319149e-03 1.689974e-01 1.370521e-03 
3.359902e-03 2.652818e-03 1.340684e-03 7.306973e-03 1.688217e-01 1.340684e-03 
3.423074e-03 2.619049e-03 1.331742e-03 7.265724e-03 1.686462e-01 1.331742e-03 
3.394936e-03 2.617560e-03 1.318569e-03 7.238438e-03 1.684703e-01 1.318569e-03 
3.366452e-03 2.622142e-03 1.335945e-03 7.199528e-03 1.682952e-01 1.335945e-03 
3.352360e-03 2.641101e-03 1.310788e-03 7.181069e-03 1.681193e-01 1.310788e-03 
3.370156e-03 2.638854e-03 1.326404e-03 7.160593e-03 1.679442e-01 1.326404e-03 
3.330298e-03 2.632545e-03 1.339048e-03 7.126601e-03 1.677689e-01 1.339048e-03 
3.302229e-03 2.623062e-03 1.325231e-03 7.092514e-03 1.675939e-01 1.325231e-03 
3.286562e-03 2.614400e-03 1.294097e-03 7.068637e-03 1.674192e-01 1.294097e-03 
3.270146e-03 2.598938e-03 1.279183e-03 7.040845e-03 1.672447e-01 1.279183e-03 
3.253920e-03 2.587608e-03 1.263602e-03 7.023289e-03 1.670705e-01 1.263602e-03 
3.239266e-03 2.580648e-03 1.252490e-03 6.983638e-03 1.668959e-01 1.252490e-03 
3.227526e-03 2.588112e-03 1.296601e-03 6.961530e-03 1.667217e-01 1.296601e-03 
3.248517e-03 2.566776e-03 1.271164e-03 6.932185e-03 1.665476e-01 1.271164e-03 
3.214441e-03 2.575254e-03 1.378913e-03 6.906144e-03 1.663741e-01 1.378913e-03 
3.196716e-03 2.564575e-03 1.287593e-03 6.879701e-03 1.662007e-01 1.287593e-03 
3.188128e-03 2.593323e-03 1.244386e-03 6.847143e-03 1.660280e-01 1.244386e-03 
3.177146e-03 2.604970e-03 1.251064e-03 6.832988e-03 1.658554e-01 1.251064e-03 
3.164791e-03 2.557047e-03 1.247746e-03 6.806468e-03 1.656826e-01 1.247746e-03 
3.154636e-03 2.546370e-03 1.235423e-03 6.766748e-03 1.655100e-01 1.235423e-03 
3.147411e-03 2.619666e-03 1.227288e-03 6.755352e-03 1.653372e-01 1.227288e-03 
3.140523e-03 2.596168e-03 1.220382e-03 6.712429e-03 1.651651e-01 1.220382e-03 
3.134768e-03 2.556620e-03 1.204304e-03 6.690471e-03 1.649929e-01 1.204304e-03 
3.130149e-03 2.546803e-03 1.192853e-03 6.674529e-03 1.648214e-01 1.192853e-03 
3.126666e-03 2.519851e-03 1.218232e-03 6.645884e-03 1.646500e-01 1.218232e-03 
3.123335e-03 2.507892e-03 1.189870e-03 6.607583e-03 1.644788e-01 1.189870e-03 
3.119309e-03 2.505957e-03 1.194388e-03 6.598348e-03 1.643076e-01 1.194388e-03 
3.116876e-03 2.515690e-03 1.215344e-03 6.562818e-03 1.641365e-01 1.215344e-03 
3.112079e-03 2.496871e-03 1.189902e-03 6.541494e-03 1.639657e-01 1.189902e-03 
3.104493e-03 2.477859e-03 1.177975e-03 6.521314e-03 1.637946e-01 1.177975e-03 
3.096505e-03 2.464588e-03 1.166980e-03 6.492853e-03 1.636242e-01 1.166980e-03 
3.091092e-03 2.473520e-03 1.162335e-03 6.463253e-03 1.634537e-01 1.162335e-03 
3.087462e-03 2.447156e-03 1.203769e-03 6.439734e-03 1.632844e-01 1.203769e-03 
3.084978e-03 2.424518e-03 1.179686e-03 6.419410e-03 1.631143e-01 1.179686e-03 
3.082475e-03 2.427714e-03 1.196044e-03 6.406564e-03 1.629454e-01 1.196044e-03 
3.080101e-03 2.410151e-03 1.182329e-03 6.368672e-03 1.627755e-01 1.182329e-03 
3.076106e-03 2.397840e-03 1.176464e-03 6.338177e-03 1.626061e-01 1.176464e-03 
3.070873e-03 2.394339e-03 1.187446e-03 6.315531e-03 1.624359e-01 1.187446e-03 
3.065493e-03 2.382275e-03 1.176392e-03 6.309767e-03 1.622657e-01 1.176392e-03 
3.060299e-03 2.375302e-03 1.160276e-03 6.277546e-03 1.620956e-01 1.160276e-03 
3.056229e-03 2.379181e-03 1.169107e-03 6.256064e-03 1.619248e-01 1.169107e-03 
3.053523e-03 2.368668e-03 1.161550e-03 6.228616e-03 1.617545e-01 1.161550e-03 
3.049473e-03 2.360013e-03 1.149485e-03 6.204665e-03 1.615841e-01 1.149485e-03 
3.045773e-03 2.549747e-03 1.141499e-03 6.176493e-03 1.614138e-01 1.141499e-03 
3.041328e-03 2.485869e-03 1.165378e-03 6.150311e-03 1.612443e-01 1.165378e-03 
3.036003e-03 2.450374e-03 1.141436e-03 6.124967e-03 1.610752e-01 1.141436e-03 
3.029474e-03 2.459766e-03 1.132908e-03 6.101673e-03 1.609065e-01 1.132908e-03 
3.022374e-03 2.463545e-03 1.142636e-03 6.076030e-03 1.607375e-01 1.142636e-03 
3.014061e-03 2.426231e-03 1.134351e-03 6.057677e-03 1.605685e-01 1.134351e-03 
3.006405e-03 2.400239e-03 1.149762e-03 6.051742e-03 1.604000e-01 1.149762e-03 
2.999645e-03 2.393287e-03 1.139098e-03 6.017311e-03 1.602309e-01 1.139098e-03 
2.993964e-03 2.384311e-03 1.126851e-03 5.992652e-03 1.600627e-01 1.126851e-03 
2.989100e-03 2.371158e-03 1.122562e-03 5.964735e-03 1.598943e-01 1.122562e-03 
2.983836e-03 2.365453e-03 1.115432e-03 5.946036e-03 1.597270e-01 1.115432e-03 
2.980627e-03 2.359024e-03 1.106270e-03 5.925570e-03 1.595590e-01 1.106270e-03 
2.978231e-03 2.357433e-03 1.101821e-03 5.900593e-03 1.593917e-01 1.101821e-03 
2.976693e-03 2.350834e-03 1.096481e-03 5.885742e-03 1.592242e-01 1.096481e-03 
2.975372e-03 2.342343e-03 1.100151e-03 5.862167e-03 1.590565e-01 1.100151e-03 
2.973407e-03 2.332890e-03 1.094385e-03 5.830311e-03 1.588891e-01 1.094385e-03 
2.972473e-03 2.327442e-03 1.091061e-03 5.808860e-03 1.587220e-01 1.091061e-03 
2.972058e-03 2.322557e-03 1.106450e-03 5.802900e-03 1.585548e-01 1.106450e-03 
2.971041e-03 2.316470e-03 1.098328e-03 5.776749e-03 1.583878e-01 1.098328e-03 
2.968843e-03 2.308273e-03 1.101269e-03 5.743286e-03 1.582217e-01 1.101269e-03 
2.965213e-03 2.300394e-03 1.090274e-03 5.721818e-03 1.580556e-01 1.090274e-03 
2.960696e-03 2.292109e-03 1.093605e-03 5.688599e-03 1.578893e-01 1.093605e-03 
2.955842e-03 2.284522e-03 1.094385e-03 5.685852e-03 1.577230e-01 1.094385e-03 
2.951139e-03 2.277492e-03 1.108394e-03 5.660455e-03 1.575567e-01 1.108394e-03 
2.945806e-03 2.270052e-03 1.126956e-03 5.622200e-03 1.573903e-01 1.126956e-03 
2.940175e-03 2.263258e-03 1.106253e-03 5.595463e-03 1.572238e-01 1.106253e-03 
2.934448e-03 2.257597e-03 1.118011e-03 5.592036e-03 1.570576e-01 1.118011e-03 
2.928765e-03 2.252800e-03 1.113799e-03 5.562563e-03 1.568914e-01 1.113799e-03 
2.922624e-03 2.248297e-03 1.099358e-03 5.541424e-03 1.567252e-01 1.099358e-03 
2.915409e-03 2.243275e-03 1.096385e-03 5.513796e-03 1.565590e-01 1.096385e-03 
2.908232e-03 2.239659e-03 1.091780e-03 5.502138e-03 1.563932e-01 1.091780e-03 
2.899747e-03 2.254080e-03 1.082947e-03 5.469840e-03 1.562282e-01 1.082947e-03 
2.892417e-03 2.237895e-03 1.083059e-03 5.457935e-03 1.560632e-01 1.083059e-03 
2.886095e-03 2.231087e-03 1.074124e-03 5.429472e-03 1.558986e-01 1.074124e-03 
2.880097e-03 2.228524e-03 1.072891e-03 5.412215e-03 1.557342e-01 1.072891e-03 
2.874744e-03 2.225555e-03 1.063879e-03 5.390930e-03 1.555705e-01 1.063879e-03 
2.869044e-03 2.220854e-03 1.064209e-03 5.372841e-03 1.554070e-01 1.064209e-03 
2.863400e-03 2.214915e-03 1.121299e-03 5.358603e-03 1.552437e-01 1.121299e-03 
2.857478e-03 2.207892e-03 1.114159e-03 5.338656e-03 1.550807e-01 1.114159e-03 
2.851242e-03 2.201322e-03 1.085196e-03 5.310913e-03 1.549183e-01 1.085196e-03 
2.844859e-03 2.195674e-03 1.086525e-03 5.294310e-03 1.547555e-01 1.086525e-03 
2.837879e-03 2.191510e-03 1.078096e-03 5.261655e-03 1.545932e-01 1.078096e-03 
2.830397e-03 2.187776e-03 1.074247e-03 5.245555e-03 1.544304e-01 1.074247e-03 
2.823142e-03 2.183993e-03 1.085902e-03 5.211492e-03 1.542682e-01 1.085902e-03 
2.816504e-03 2.179951e-03 1.079712e-03 5.207398e-03 1.541062e-01 1.079712e-03 
2.809903e-03 2.176410e-03 1.070790e-03 5.185609e-03 1.539441e-01 1.070790e-03 
2.803065e-03 2.173360e-03 1.108107e-03 5.155374e-03 1.537823e-01 1.108107e-03 
2.796013e-03 2.169791e-03 1.104654e-03 5.151488e-03 1.536202e-01 1.104654e-03 
2.787831e-03 2.166315e-03 1.080422e-03 5.136040e-03 1.534586e-01 1.080422e-03 
2.778863e-03 2.164042e-03 1.117651e-03 5.126895e-03 1.532966e-01 1.117651e-03 
2.772722e-03 2.162513e-03 1.097676e-03 5.097336e-03 1.531351e-01 1.097676e-03 
2.767432e-03 2.162369e-03 1.076068e-03 5.067520e-03 1.529736e-01 1.076068e-03 
2.761826e-03 2.163122e-03 1.086587e-03 5.049843e-03 1.528122e-01 1.086587e-03 
2.756378e-03 2.163885e-03 1.085178e-03 5.027772e-03 1.526508e-01 1.085178e-03 
2.751224e-03 2.164645e-03 1.109452e-03 5.010061e-03 1.524896e-01 1.109452e-03 
2.746798e-03 2.165077e-03 1.086278e-03 4.988238e-03 1.523286e-01 1.086278e-03 
2.743413e-03 2.163958e-03 1.063803e-03 4.975795e-03 1.521680e-01 1.063803e-03 
2.740786e-03 2.183793e-03 1.081461e-03 4.958004e-03 1.520079e-01 1.081461e-03 
2.739447e-03 2.172673e-03 1.073008e-03 4.954043e-03 1.518477e-01 1.073008e-03 
2.738434e-03 2.167958e-03 1.072560e-03 4.926980e-03 1.516878e-01 1.072560e-03 
2.738493e-03 2.168325e-03 1.063571e-03 4.904942e-03 1.515286e-01 1.063571e-03 
2.739096e-03 2.169490e-03 1.060621e-03 4.887659e-03 1.513697e-01 1.060621e-03 
2.738772e-03 2.162984e-03 1.054743e-03 4.877435e-03 1.512102e-01 1.054743e-03 
2.738065e-03 2.158866e-03 1.041540e-03 4.852777e-03 1.510517e-01 1.041540e-03 
2.736942e-03 2.158536e-03 1.053250e-03 4.840547e-03 1.508924e-01 1.053250e-03 
2.735228e-03 2.152986e-03 1.054578e-03 4.819567e-03 1.507335e-01 1.054578e-03 
2.733722e-03 2.151727e-03 1.038793e-03 4.798046e-03 1.505743e-01 1.038793e-03 
2.731616e-03 2.163795e-03 1.028597e-03 4.781704e-03 1.504159e-01 1.028597e-03 
2.728709e-03 2.150341e-03 1.027944e-03 4.770767e-03 1.502579e-01 1.027944e-03 
2.724169e-03 2.140970e-03 1.015958e-03 4.750251e-03 1.500996e-01 1.015958e-03 
2.719136e-03 2.138214e-03 1.040460e-03 4.726673e-03 1.499417e-01 1.040460e-03 
2.714041e-03 2.136600e-03 1.042112e-03 4.711870e-03 1.497837e-01 1.042112e-03 
2.708376e-03 2.123553e-03 1.024509e-03 4.707699e-03 1.496257e-01 1.024509e-03 
2.701959e-03 2.116624e-03 1.018703e-03 4.677119e-03 1.494682e-01 1.018703e-03 
2.732643e-03 2.112521e-03 1.010074e-03 4.656286e-03 1.493107e-01 1.010074e-03 
2.707297e-03 2.105058e-03 1.007635e-03 4.638007e-03 1.491540e-01 1.007635e-03 
2.690015e-03 2.097748e-03 9.981164e-04 4.623643e-03 1.489972e-01 9.981164e-04 
2.685221e-03 2.096502e-03 1.019814e-03 4.596814e-03 1.488407e-01 1.019814e-03 
2.675786e-03 2.093503e-03 1.008914e-03 4.587255e-03 1.486843e-01 1.008914e-03 
2.666105e-03 2.084007e-03 1.013598e-03 4.571939e-03 1.485279e-01 1.013598e-03 
2.658530e-03 2.076584e-03 1.010538e-03 4.555377e-03 1.483721e-01 1.010538e-03 
2.649032e-03 2.071293e-03 1.006382e-03 4.537469e-03 1.482165e-01 1.006382e-03 
2.639575e-03 2.068348e-03 1.014016e-03 4.524815e-03 1.480618e-01 1.014016e-03 
2.631239e-03 2.071316e-03 1.024837e-03 4.511624e-03 1.479070e-01 1.024837e-03 
2.622445e-03 2.060977e-03 1.014093e-03 4.498457e-03 1.477514e-01 1.014093e-03 
2.613738e-03 2.075409e-03 1.001290e-03 4.485106e-03 1.475967e-01 1.001290e-03 
2.605112e-03 2.066377e-03 1.004407e-03 4.464267e-03 1.474407e-01 1.004407e-03 
2.596129e-03 2.068224e-03 1.005653e-03 4.448764e-03 1.472858e-01 1.005653e-03 
2.587073e-03 2.063210e-03 9.996755e-04 4.444516e-03 1.471299e-01 9.996755e-04 
2.578169e-03 2.059470e-03 9.905945e-04 4.414313e-03 1.469747e-01 9.905945e-04 
2.569765e-03 2.057194e-03 9.834585e-04 4.405797e-03 1.468194e-01 9.834585e-04 
2.561737e-03 2.055428e-03 9.795996e-04 4.381010e-03 1.466653e-01 9.795996e-04 
2.554178e-03 2.057146e-03 9.977070e-04 4.372229e-03 1.465102e-01 9.977070e-04 
2.546190e-03 2.047691e-03 9.889675e-04 4.347783e-03 1.463562e-01 9.889675e-04 
2.537170e-03 2.043826e-03 9.784182e-04 4.322384e-03 1.462018e-01 9.784182e-04 
2.561638e-03 2.061893e-03 9.699751e-04 4.314793e-03 1.460480e-01 9.699751e-04 
2.533065e-03 2.049572e-03 9.709289e-04 4.305271e-03 1.458939e-01 9.709289e-04 
2.518456e-03 2.038708e-03 9.708352e-04 4.290416e-03 1.457399e-01 9.708352e-04 
2.512556e-03 2.039962e-03 1.026882e-03 4.263120e-03 1.455866e-01 1.026882e-03 
2.502968e-03 2.037326e-03 1.010693e-03 4.245372e-03 1.454328e-01 1.010693e-03 
2.493531e-03 2.072645e-03 9.977176e-04 4.240033e-03 1.452791e-01 9.977176e-04 
2.485955e-03 2.057479e-03 9.879136e-04 4.221956e-03 1.451252e-01 9.879136e-04 
2.477887e-03 2.054967e-03 9.884297e-04 4.202144e-03 1.449714e-01 9.884297e-04 
2.469632e-03 2.043685e-03 9.812395e-04 4.187160e-03 1.448183e-01 9.812395e-04 
2.462079e-03 2.045481e-03 9.741032e-04 4.168091e-03 1.446648e-01 9.741032e-04 
2.455935e-03 2.029831e-03 9.710288e-04 4.155455e-03 1.445121e-01 9.710288e-04 
2.450672e-03 2.021347e-03 9.677795e-04 4.142510e-03 1.443589e-01 9.677795e-04 
2.445913e-03 2.011317e-03 9.631109e-04 4.123651e-03 1.442056e-01 9.631109e-04 
2.441212e-03 1.997544e-03 9.583394e-04 4.109416e-03 1.440530e-01 9.583394e-04 
2.437363e-03 1.988431e-03 9.539704e-04 4.092829e-03 1.439000e-01 9.539704e-04 
2.434481e-03 1.977877e-03 9.502541e-04 4.081796e-03 1.437470e-01 9.502541e-04 
2.465389e-03 1.968950e-03 9.592214e-04 4.066770e-03 1.435948e-01 9.592214e-04 
2.444549e-03 1.965139e-03 9.564121e-04 4.044573e-03 1.434420e-01 9.564121e-04 
2.432849e-03 1.957481e-03 9.510148e-04 4.027554e-03 1.432902e-01 9.510148e-04 
2.433487e-03 1.949641e-03 9.540913e-04 4.010625e-03 1.431385e-01 9.540913e-04 
2.429885e-03 1.965496e-03 9.482395e-04 4.003334e-03 1.429870e-01 9.482395e-04 
2.426604e-03 1.951157e-03 9.420679e-04 3.998908e-03 1.428361e-01 9.420679e-04 
2.425925e-03 1.941525e-03 9.366672e-04 3.972420e-03 1.426854e-01 9.366672e-04 
2.425897e-03 1.940944e-03 9.319882e-04 3.969384e-03 1.425350e-01 9.319882e-04 
2.426378e-03 1.954328e-03 9.269939e-04 3.964768e-03 1.423852e-01 9.269939e-04 
2.426962e-03 1.938945e-03 9.261775e-04 3.927007e-03 1.422355e-01 9.261775e-04 
2.429207e-03 1.929447e-03 9.181523e-04 3.915192e-03 1.420861e-01 9.181523e-04 
2.431848e-03 1.924319e-03 9.262270e-04 3.906476e-03 1.419372e-01 9.262270e-04 
2.434660e-03 1.919358e-03 9.201105e-04 3.885883e-03 1.417882e-01 9.201105e-04 
2.438065e-03 1.920736e-03 9.473878e-04 3.876218e-03 1.416402e-01 9.473878e-04 
2.441264e-03 1.918252e-03 9.264382e-04 3.871853e-03 1.414918e-01 9.264382e-04 
2.479762e-03 1.912003e-03 9.130335e-04 3.852358e-03 1.413441e-01 9.130335e-04 
2.463345e-03 1.914266e-03 9.098860e-04 3.845598e-03 1.411962e-01 9.098860e-04 
2.455787e-03 1.912441e-03 9.063271e-04 3.827079e-03 1.410490e-01 9.063271e-04 
2.462673e-03 1.906324e-03 8.997383e-04 3.811636e-03 1.409018e-01 8.997383e-04 
2.462706e-03 1.908229e-03 8.940879e-04 3.803508e-03 1.407552e-01 8.940879e-04 
2.461556e-03 1.905964e-03 8.888440e-04 3.793693e-03 1.406081e-01 8.888440e-04 
2.461511e-03 1.901232e-03 8.836953e-04 3.776645e-03 1.404621e-01 8.836953e-04 
2.460696e-03 1.903079e-03 8.792873e-04 3.749413e-03 1.403149e-01 8.792873e-04 
2.460491e-03 1.901567e-03 8.761791e-04 3.745388e-03 1.401689e-01 8.761791e-04 
2.459511e-03 1.897464e-03 8.757651e-04 3.734615e-03 1.400224e-01 8.757651e-04 
2.457675e-03 1.900137e-03 8.716909e-04 3.720708e-03 1.398765e-01 8.716909e-04 
2.454601e-03 1.898942e-03 8.689788e-04 3.708897e-03 1.397311e-01 8.689788e-04 
2.450183e-03 1.895648e-03 8.671706e-04 3.697712e-03 1.395864e-01 8.671706e-04 
2.445764e-03 1.899121e-03 8.659925e-04 3.681125e-03 1.394421e-01 8.659925e-04 
2.474062e-03 1.937273e-03 8.664512e-04 3.661445e-03 1.392974e-01 8.664512e-04 
2.450363e-03 1.919164e-03 8.646703e-04 3.645902e-03 1.391539e-01 8.646703e-04 
2.436354e-03 1.911634e-03 8.639320e-04 3.644111e-03 1.390097e-01 8.639320e-04 
2.434168e-03 1.912133e-03 8.641899e-04 3.636211e-03 1.388661e-01 8.641899e-04 
2.424778e-03 1.910072e-03 8.648014e-04 3.621303e-03 1.387223e-01 8.648014e-04 
2.413664e-03 1.904940e-03 8.669284e-04 3.598426e-03 1.385784e-01 8.669284e-04 
2.404807e-03 1.911588e-03 8.663476e-04 3.582544e-03 1.384353e-01 8.663476e-04 
2.396795e-03 1.904936e-03 8.668774e-04 3.579260e-03 1.382916e-01 8.668774e-04 
2.389189e-03 1.896725e-03 8.678982e-04 3.574884e-03 1.381487e-01 8.678982e-04 
2.381760e-03 1.898945e-03 8.751469e-04 3.557027e-03 1.380050e-01 8.751469e-04 
2.375955e-03 1.900704e-03 8.723072e-04 3.553222e-03 1.378623e-01 8.723072e-04 
2.370577e-03 1.896496e-03 8.719743e-04 3.528768e-03 1.377195e-01 8.719743e-04 
2.366012e-03 1.899161e-03 8.729276e-04 3.507081e-03 1.375771e-01 8.729276e-04 
2.361170e-03 1.898133e-03 8.733688e-04 3.507127e-03 1.374347e-01 8.733688e-04 
2.390944e-03 1.891928e-03 8.718338e-04 3.502635e-03 1.372931e-01 8.718338e-04 
2.366140e-03 1.894079e-03 9.012693e-04 3.477679e-03 1.371514e-01 9.012693e-04 
2.353503e-03 1.901804e-03 8.979242e-04 3.472821e-03 1.370107e-01 8.979242e-04 
2.353390e-03 1.893055e-03 8.913921e-04 3.448369e-03 1.368687e-01 8.913921e-04 
2.348361e-03 1.889532e-03 8.913225e-04 3.445517e-03 1.367283e-01 8.913225e-04 
2.343107e-03 1.886895e-03 8.861984e-04 3.424624e-03 1.365867e-01 8.861984e-04 
2.339961e-03 1.884381e-03 9.067186e-04 3.416616e-03 1.364461e-01 9.067186e-04 
2.335917e-03 1.886506e-03 8.933277e-04 3.404986e-03 1.363046e-01 8.933277e-04 
2.330324e-03 1.888688e-03 8.901686e-04 3.390984e-03 1.361645e-01 8.901686e-04 
2.324758e-03 1.903835e-03 8.896218e-04 3.364750e-03 1.360242e-01 8.896218e-04 
2.321664e-03 1.895465e-03 8.868520e-04 3.357674e-03 1.358848e-01 8.868520e-04 
2.319190e-03 1.885950e-03 9.159408e-04 3.349694e-03 1.357454e-01 9.159408e-04 
2.316768e-03 1.881330e-03 9.074201e-04 3.340108e-03 1.356063e-01 9.074201e-04 
2.314332e-03 1.885214e-03 9.040432e-04 3.342296e-03 1.354676e-01 9.040432e-04 
2.312210e-03 1.905591e-03 9.053033e-04 3.329840e-03 1.353282e-01 9.053033e-04 
2.310562e-03 1.889287e-03 9.015044e-04 3.317382e-03 1.351892e-01 9.015044e-04 
2.308816e-03 1.884224e-03 9.134176e-04 3.305668e-03 1.350503e-01 9.134176e-04 
2.307570e-03 1.883053e-03 9.084983e-04 3.290774e-03 1.349115e-01 9.084983e-04 
2.306142e-03 1.877458e-03 8.979614e-04 3.267978e-03 1.347731e-01 8.979614e-04 
2.339891e-03 1.875027e-03 9.267977e-04 3.259941e-03 1.346342e-01 9.267977e-04 
2.319419e-03 1.871018e-03 9.145991e-04 3.254369e-03 1.344963e-01 9.145991e-04 
2.309528e-03 1.860741e-03 9.220096e-04 3.247217e-03 1.343575e-01 9.220096e-04 
2.310993e-03 1.853929e-03 9.317286e-04 3.238762e-03 1.342195e-01 9.317286e-04 
2.306954e-03 1.850649e-03 9.213030e-04 3.230027e-03 1.340810e-01 9.213030e-04 
2.302410e-03 1.849299e-03 9.127405e-04 3.217598e-03 1.339432e-01 9.127405e-04 
2.301025e-03 1.841951e-03 9.254217e-04 3.195670e-03 1.338046e-01 9.254217e-04 
2.298738e-03 1.839577e-03 9.164301e-04 3.192072e-03 1.336668e-01 9.164301e-04 
2.294689e-03 1.837382e-03 9.018652e-04 3.168247e-03 1.335287e-01 9.018652e-04 
2.289135e-03 1.842062e-03 8.949031e-04 3.171636e-03 1.333913e-01 8.949031e-04 
2.283541e-03 1.831820e-03 8.861688e-04 3.158335e-03 1.332541e-01 8.861688e-04 
2.278947e-03 1.825041e-03 8.876889e-04 3.143275e-03 1.331170e-01 8.876889e-04 
2.274835e-03 1.822045e-03 8.903813e-04 3.140914e-03 1.329806e-01 8.903813e-04 
2.270187e-03 1.821923e-03 8.822456e-04 3.113266e-03 1.328440e-01 8.822456e-04 
2.265054e-03 1.813729e-03 8.731691e-04 3.100281e-03 1.327076e-01 8.731691e-04 
2.259315e-03 1.809514e-03 8.857036e-04 3.092676e-03 1.325718e-01 8.857036e-04 
2.253261e-03 1.805604e-03 8.979999e-04 3.081698e-03 1.324360e-01 8.979999e-04 
2.247356e-03 1.802505e-03 8.897020e-04 3.083909e-03 1.323008e-01 8.897020e-04 
2.241200e-03 1.794060e-03 8.787257e-04 3.079584e-03 1.321648e-01 8.787257e-04 
2.235029e-03 1.800912e-03 8.750969e-04 3.064853e-03 1.320299e-01 8.750969e-04 
2.228572e-03 1.795516e-03 8.773769e-04 3.062712e-03 1.318943e-01 8.773769e-04 
2.223188e-03 1.787269e-03 8.732245e-04 3.055267e-03 1.317601e-01 8.732245e-04 
2.219180e-03 1.787857e-03 8.687064e-04 3.036420e-03 1.316260e-01 8.687064e-04 
2.215981e-03 1.781205e-03 8.810636e-04 3.018504e-03 1.314920e-01 8.810636e-04 
2.212848e-03 1.777083e-03 8.788466e-04 3.009705e-03 1.313584e-01 8.788466e-04 
2.210397e-03 1.774025e-03 8.780890e-04 3.001530e-03 1.312243e-01 8.780890e-04 
2.208920e-03 1.768972e-03 8.903326e-04 2.989881e-03 1.310909e-01 8.903326e-04 
2.207717e-03 1.763796e-03 8.859381e-04 2.983743e-03 1.309568e-01 8.859381e-04 
2.207090e-03 1.766920e-03 8.842012e-04 2.966824e-03 1.308235e-01 8.842012e-04 
2.206820e-03 1.756708e-03 8.841043e-04 2.955734e-03 1.306901e-01 8.841043e-04 
2.206619e-03 1.760702e-03 8.778949e-04 2.951985e-03 1.305570e-01 8.778949e-04 
2.206404e-03 1.756032e-03 8.818649e-04 2.938495e-03 1.304235e-01 8.818649e-04 
2.205908e-03 1.747866e-03 8.736565e-04 2.926230e-03 1.302902e-01 8.736565e-04 
2.205688e-03 1.766757e-03 8.697473e-04 2.912751e-03 1.301568e-01 8.697473e-04 
2.205714e-03 1.775192e-03 8.698316e-04 2.911532e-03 1.300238e-01 8.698316e-04 
2.206327e-03 1.761654e-03 8.748424e-04 2.909764e-03 1.298913e-01 8.748424e-04 
2.206461e-03 1.764365e-03 8.781416e-04 2.909554e-03 1.297589e-01 8.781416e-04 
2.205761e-03 1.781395e-03 8.694290e-04 2.882270e-03 1.296266e-01 8.694290e-04 
2.204239e-03 1.771237e-03 8.602609e-04 2.875500e-03 1.294949e-01 8.602609e-04 
2.202163e-03 1.770741e-03 8.756651e-04 2.865008e-03 1.293620e-01 8.756651e-04 
2.199613e-03 1.760060e-03 8.603814e-04 2.859919e-03 1.292304e-01 8.603814e-04 
2.196469e-03 1.753379e-03 8.484182e-04 2.838486e-03 1.290973e-01 8.484182e-04 
2.192643e-03 1.761872e-03 8.695897e-04 2.827573e-03 1.289657e-01 8.695897e-04 
2.189132e-03 1.760958e-03 8.616287e-04 2.812140e-03 1.288332e-01 8.616287e-04 
2.185696e-03 1.754908e-03 8.452730e-04 2.806331e-03 1.287006e-01 8.452730e-04 
2.182117e-03 1.750596e-03 8.533225e-04 2.789305e-03 1.285684e-01 8.533225e-04 
2.178789e-03 1.753392e-03 8.428593e-04 2.782500e-03 1.284362e-01 8.428593e-04 
2.175468e-03 1.758151e-03 8.439875e-04 2.770556e-03 1.283052e-01 8.439875e-04 
2.171542e-03 1.750026e-03 8.410198e-04 2.774237e-03 1.281740e-01 8.410198e-04 
2.167764e-03 1.751053e-03 8.307076e-04 2.757184e-03 1.280435e-01 8.307076e-04 
2.163930e-03 1.755380e-03 8.640605e-04 2.774234e-03 1.279131e-01 8.640605e-04 
2.159769e-03 1.757889e-03 8.753707e-04 2.754079e-03 1.277834e-01 8.753707e-04 
2.155033e-03 1.750719e-03 8.614243e-04 2.747666e-03 1.276533e-01 8.614243e-04 
2.149888e-03 1.749699e-03 8.455665e-04 2.725960e-03 1.275240e-01 8.455665e-04 
2.144713e-03 1.751229e-03 8.401489e-04 2.725033e-03 1.273936e-01 8.401489e-04 
2.137903e-03 1.749853e-03 8.373594e-04 2.704011e-03 1.272643e-01 8.373594e-04 
2.130692e-03 1.771344e-03 8.472858e-04 2.697081e-03 1.271345e-01 8.472858e-04 
2.122440e-03 1.766628e-03 8.401211e-04 2.690042e-03 1.270051e-01 8.401211e-04 
2.113078e-03 1.760735e-03 8.272414e-04 2.682911e-03 1.268756e-01 8.272414e-04 
2.103701e-03 1.757772e-03 8.195828e-04 2.680728e-03 1.267459e-01 8.195828e-04 
2.094583e-03 1.755759e-03 8.145401e-04 2.671824e-03 1.266170e-01 8.145401e-04 
2.084881e-03 1.752325e-03 8.124906e-04 2.652107e-03 1.264886e-01 8.124906e-04 
2.075379e-03 1.748604e-03 8.147927e-04 2.646117e-03 1.263606e-01 8.147927e-04 
2.066746e-03 1.743969e-03 8.152245e-04 2.652024e-03 1.262332e-01 8.152245e-04 
2.058685e-03 1.738864e-03 8.092042e-04 2.639361e-03 1.261056e-01 8.092042e-04 
2.049637e-03 1.744894e-03 8.297839e-04 2.621599e-03 1.259783e-01 8.297839e-04 
2.039715e-03 1.738198e-03 8.124681e-04 2.612255e-03 1.258510e-01 8.124681e-04 
2.030260e-03 1.734716e-03 8.043446e-04 2.602898e-03 1.257240e-01 8.043446e-04 
2.022279e-03 1.733185e-03 8.017504e-04 2.592782e-03 1.255975e-01 8.017504e-04 
2.015662e-03 1.730372e-03 7.973158e-04 2.580417e-03 1.254715e-01 7.973158e-04 
2.008475e-03 1.727006e-03 7.919414e-04 2.579799e-03 1.253457e-01 7.919414e-04 
2.001813e-03 1.723881e-03 7.933116e-04 2.565544e-03 1.252194e-01 7.933116e-04 
1.995853e-03 1.720505e-03 7.857814e-04 2.556514e-03 1.250936e-01 7.857814e-04 
1.989885e-03 1.716330e-03 7.816409e-04 2.546965e-03 1.249678e-01 7.816409e-04 
1.984503e-03 1.712822e-03 7.799769e-04 2.536167e-03 1.248423e-01 7.799769e-04 
1.979608e-03 1.709175e-03 7.857336e-04 2.541389e-03 1.247162e-01 7.857336e-04 
1.975315e-03 1.705234e-03 7.791099e-04 2.524212e-03 1.245906e-01 7.791099e-04 
1.971423e-03 1.702264e-03 7.751087e-04 2.511992e-03 1.244646e-01 7.751087e-04 
1.968213e-03 1.700077e-03 7.736507e-04 2.510702e-03 1.243393e-01 7.736507e-04 
1.965304e-03 1.707938e-03 7.725745e-04 2.495990e-03 1.242139e-01 7.725745e-04 
1.962422e-03 1.701474e-03 7.709619e-04 2.492841e-03 1.240892e-01 7.709619e-04 
1.959878e-03 1.698060e-03 7.737988e-04 2.472616e-03 1.239639e-01 7.737988e-04 
1.957833e-03 1.698070e-03 7.788612e-04 2.476032e-03 1.238395e-01 7.788612e-04 
1.956407e-03 1.696649e-03 7.729241e-04 2.465395e-03 1.237151e-01 7.729241e-04 
1.955728e-03 1.694334e-03 7.657621e-04 2.465567e-03 1.235913e-01 7.657621e-04 
1.955439e-03 1.691166e-03 7.694025e-04 2.441648e-03 1.234675e-01 7.694025e-04 
1.955535e-03 1.688128e-03 7.847977e-04 2.450629e-03 1.233443e-01 7.847977e-04 
1.954980e-03 1.684825e-03 7.771338e-04 2.428815e-03 1.232208e-01 7.771338e-04 
1.954965e-03 1.689939e-03 7.982325e-04 2.423104e-03 1.230981e-01 7.982325e-04 
1.955584e-03 1.679938e-03 7.811469e-04 2.426083e-03 1.229748e-01 7.811469e-04 
1.956624e-03 1.674884e-03 7.787688e-04 2.413970e-03 1.228524e-01 7.787688e-04 
1.957231e-03 1.673208e-03 7.880544e-04 2.392379e-03 1.227300e-01 7.880544e-04 
1.957950e-03 1.669356e-03 7.788485e-04 2.398053e-03 1.226077e-01 7.788485e-04 
1.958832e-03 1.665106e-03 7.731092e-04 2.385554e-03 1.224854e-01 7.731092e-04 
1.959464e-03 1.667320e-03 7.731531e-04 2.389264e-03 1.223636e-01 7.731531e-04 
1.960099e-03 1.656765e-03 7.866483e-04 2.366639e-03 1.222417e-01 7.866483e-04 
1.960856e-03 1.650397e-03 7.774809e-04 2.370621e-03 1.221203e-01 7.774809e-04 
1.962710e-03 1.648140e-03 7.703023e-04 2.357916e-03 1.219991e-01 7.703023e-04 
1.964397e-03 1.643563e-03 7.724105e-04 2.358465e-03 1.218785e-01 7.724105e-04 
1.965804e-03 1.638711e-03 7.659988e-04 2.346149e-03 1.217582e-01 7.659988e-04 
1.968151e-03 1.640585e-03 7.611534e-04 2.338233e-03 1.216385e-01 7.611534e-04 
1.970979e-03 1.630279e-03 7.583390e-04 2.332510e-03 1.215183e-01 7.583390e-04 
1.973882e-03 1.624980e-03 7.613149e-04 2.328504e-03 1.213984e-01 7.613149e-04 
1.976540e-03 1.623205e-03 7.574748e-04 2.314052e-03 1.212784e-01 7.574748e-04 
1.979194e-03 1.619015e-03 7.627365e-04 2.298766e-03 1.211587e-01 7.627365e-04 
1.982277e-03 1.618628e-03 7.557242e-04 2.306557e-03 1.210389e-01 7.557242e-04 
1.985634e-03 1.609721e-03 7.553048e-04 2.294373e-03 1.209193e-01 7.553048e-04 
1.988958e-03 1.606133e-03 7.522440e-04 2.294778e-03 1.208001e-01 7.522440e-04 
1.992469e-03 1.605739e-03 7.492451e-04 2.279316e-03 1.206809e-01 7.492451e-04 
1.996024e-03 1.605384e-03 7.471652e-04 2.271036e-03 1.205626e-01 7.471652e-04 
1.999077e-03 1.600125e-03 7.441135e-04 2.259966e-03 1.204446e-01 7.441135e-04 
2.001184e-03 1.599209e-03 7.434006e-04 2.264977e-03 1.203269e-01 7.434006e-04 
2.002343e-03 1.599226e-03 7.415662e-04 2.251231e-03 1.202094e-01 7.415662e-04 
2.002476e-03 1.598975e-03 7.400182e-04 2.245557e-03 1.200920e-01 7.400182e-04 
2.001991e-03 1.600964e-03 7.475816e-04 2.238805e-03 1.199751e-01 7.475816e-04 
2.001493e-03 1.599070e-03 7.429349e-04 2.234554e-03 1.198580e-01 7.429349e-04 
2.000902e-03 1.598719e-03 7.433836e-04 2.232483e-03 1.197407e-01 7.433836e-04 
2.000067e-03 1.601271e-03 7.398675e-04 2.218966e-03 1.196237e-01 7.398675e-04 
1.998619e-03 1.597110e-03 7.492903e-04 2.215832e-03 1.195061e-01 7.492903e-04 
1.996728e-03 1.597130e-03 7.455916e-04 2.201260e-03 1.193891e-01 7.455916e-04 
1.993862e-03 1.598389e-03 7.409060e-04 2.194071e-03 1.192719e-01 7.409060e-04 
1.990581e-03 1.600568e-03 7.439561e-04 2.192890e-03 1.191554e-01 7.439561e-04 
1.986843e-03 1.595853e-03 7.412863e-04 2.188907e-03 1.190393e-01 7.412863e-04 
1.982205e-03 1.596865e-03 7.417909e-04 2.173559e-03 1.189234e-01 7.417909e-04 
1.977734e-03 1.598714e-03 7.420880e-04 2.165307e-03 1.188082e-01 7.420880e-04 
1.973174e-03 1.600919e-03 7.402493e-04 2.153962e-03 1.186927e-01 7.402493e-04 
1.968911e-03 1.594888e-03 7.622564e-04 2.143985e-03 1.185776e-01 7.622564e-04 
1.964547e-03 1.595304e-03 7.586120e-04 2.140101e-03 1.184618e-01 7.586120e-04 
1.960626e-03 1.597280e-03 7.496537e-04 2.130701e-03 1.183467e-01 7.496537e-04 
1.957744e-03 1.600170e-03 7.499004e-04 2.131476e-03 1.182320e-01 7.499004e-04 
1.955295e-03 1.595358e-03 7.484100e-04 2.130356e-03 1.181171e-01 7.484100e-04 
1.952805e-03 1.597480e-03 7.457747e-04 2.120261e-03 1.180029e-01 7.457747e-04 
1.950288e-03 1.600612e-03 7.434862e-04 2.115204e-03 1.178878e-01 7.434862e-04 
1.947359e-03 1.603520e-03 7.425250e-04 2.106605e-03 1.177740e-01 7.425250e-04 
1.944160e-03 1.598425e-03 7.417253e-04 2.110482e-03 1.176592e-01 7.417253e-04 
1.941823e-03 1.599741e-03 7.405782e-04 2.097405e-03 1.175459e-01 7.405782e-04 
1.940018e-03 1.602427e-03 7.384785e-04 2.102224e-03 1.174311e-01 7.384785e-04 
1.938418e-03 1.604604e-03 7.446528e-04 2.092777e-03 1.173180e-01 7.446528e-04 
1.937594e-03 1.599093e-03 7.396634e-04 2.089774e-03 1.172036e-01 7.396634e-04 
1.936367e-03 1.599237e-03 7.455804e-04 2.090083e-03 1.170914e-01 7.455804e-04 
1.934593e-03 1.600830e-03 7.438135e-04 2.090120e-03 1.169782e-01 7.438135e-04 
1.932777e-03 1.601733e-03 7.421560e-04 2.076627e-03 1.168657e-01 7.421560e-04 
1.931348e-03 1.595975e-03 7.428863e-04 2.069353e-03 1.167540e-01 7.428863e-04 
1.930530e-03 1.595422e-03 7.440454e-04 2.052777e-03 1.166413e-01 7.440454e-04 
1.930350e-03 1.596031e-03 7.412451e-04 2.053925e-03 1.165295e-01 7.412451e-04 
1.930288e-03 1.596557e-03 7.402410e-04 2.048127e-03 1.164166e-01 7.402410e-04 
1.929946e-03 1.591009e-03 7.422739e-04 2.042555e-03 1.163045e-01 7.422739e-04 
1.966977e-03 1.590224e-03 7.405708e-04 2.027305e-03 1.161923e-01 7.405708e-04 
1.949856e-03 1.590141e-03 7.800351e-04 2.021613e-03 1.160807e-01 7.800351e-04 
1.937575e-03 1.587984e-03 7.737233e-04 2.023658e-03 1.159692e-01 7.737233e-04 
1.939525e-03 1.588293e-03 7.669772e-04 2.013880e-03 1.158581e-01 7.669772e-04 
1.937893e-03 1.578822e-03 7.629197e-04 2.014386e-03 1.157470e-01 7.629197e-04 
1.934437e-03 1.574212e-03 7.612965e-04 1.997326e-03 1.156360e-01 7.612965e-04 
1.930024e-03 1.572082e-03 7.623793e-04 1.994046e-03 1.155255e-01 7.623793e-04 
1.925481e-03 1.568401e-03 7.582261e-04 1.987942e-03 1.154148e-01 7.582261e-04 
1.920668e-03 1.569018e-03 7.562244e-04 1.987515e-03 1.153043e-01 7.562244e-04 
1.915946e-03 1.558697e-03 7.554135e-04 1.970862e-03 1.151938e-01 7.554135e-04 
1.911256e-03 1.552980e-03 7.509319e-04 1.969676e-03 1.150832e-01 7.509319e-04 
1.906442e-03 1.550953e-03 7.505555e-04 1.965243e-03 1.149725e-01 7.505555e-04 
1.900853e-03 1.547903e-03 7.481440e-04 1.959925e-03 1.148613e-01 7.481440e-04 
1.894590e-03 1.568869e-03 7.481090e-04 1.940364e-03 1.147505e-01 7.481090e-04 
1.887950e-03 1.551245e-03 7.553819e-04 1.949877e-03 1.146399e-01 7.553819e-04 
1.881553e-03 1.543899e-03 7.524945e-04 1.942281e-03 1.145297e-01 7.524945e-04 
1.874889e-03 1.544700e-03 7.508798e-04 1.935693e-03 1.144197e-01 7.508798e-04 
1.867760e-03 1.542255e-03 7.486454e-04 1.935559e-03 1.143095e-01 7.486454e-04 
1.860277e-03 1.537864e-03 7.619342e-04 1.926724e-03 1.141999e-01 7.619342e-04 
1.852814e-03 1.540872e-03 7.559144e-04 1.910032e-03 1.140902e-01 7.559144e-04 
1.882027e-03 1.530962e-03 7.493769e-04 1.903683e-03 1.139811e-01 7.493769e-04 
1.856203e-03 1.525275e-03 7.515239e-04 1.908872e-03 1.138717e-01 7.515239e-04 
1.838495e-03 1.523717e-03 7.517315e-04 1.890458e-03 1.137633e-01 7.517315e-04 
1.833704e-03 1.522259e-03 7.476826e-04 1.900381e-03 1.136543e-01 7.476826e-04 
1.823275e-03 1.521285e-03 7.481779e-04 1.888989e-03 1.135461e-01 7.481779e-04 
1.812051e-03 1.527804e-03 7.409636e-04 1.872453e-03 1.134381e-01 7.409636e-04 
1.800740e-03 1.522128e-03 7.400045e-04 1.879466e-03 1.133304e-01 7.400045e-04 
1.789581e-03 1.520669e-03 7.445604e-04 1.864285e-03 1.132231e-01 7.445604e-04 
1.778353e-03 1.523344e-03 7.378021e-04 1.849939e-03 1.131154e-01 7.378021e-04 
1.767382e-03 1.524180e-03 7.358073e-04 1.853971e-03 1.130075e-01 7.358073e-04 
1.756601e-03 1.524508e-03 7.351065e-04 1.849510e-03 1.128997e-01 7.351065e-04 
1.746241e-03 1.525475e-03 7.313753e-04 1.837091e-03 1.127919e-01 7.313753e-04 
1.736791e-03 1.535963e-03 7.327795e-04 1.845329e-03 1.126840e-01 7.327795e-04 
1.727766e-03 1.531242e-03 7.318701e-04 1.846842e-03 1.125763e-01 7.318701e-04 
1.719520e-03 1.530562e-03 7.260729e-04 1.831247e-03 1.124685e-01 7.260729e-04 
1.712672e-03 1.534582e-03 7.264751e-04 1.833187e-03 1.123607e-01 7.264751e-04 
1.706451e-03 1.536437e-03 7.351067e-04 1.829193e-03 1.122533e-01 7.351067e-04 
1.699487e-03 1.565190e-03 7.380886e-04 1.810934e-03 1.121461e-01 7.380886e-04 
1.693028e-03 1.555277e-03 7.397988e-04 1.815942e-03 1.120392e-01 7.397988e-04 
1.723784e-03 1.556755e-03 7.414279e-04 1.808862e-03 1.119322e-01 7.414279e-04 
1.700806e-03 1.553404e-03 7.336064e-04 1.794216e-03 1.118252e-01 7.336064e-04 
1.687960e-03 1.549248e-03 7.327944e-04 1.791130e-03 1.117185e-01 7.327944e-04 
1.684775e-03 1.546954e-03 7.365223e-04 1.785206e-03 1.116118e-01 7.365223e-04 
1.678019e-03 1.562119e-03 7.476114e-04 1.790175e-03 1.115061e-01 7.476114e-04 
1.671814e-03 1.549665e-03 7.435817e-04 1.789436e-03 1.114003e-01 7.435817e-04 
1.667870e-03 1.544002e-03 7.411567e-04 1.781958e-03 1.112951e-01 7.411567e-04 
1.664948e-03 1.542153e-03 7.325026e-04 1.771122e-03 1.111896e-01 7.325026e-04 
1.662024e-03 1.546093e-03 7.290595e-04 1.767421e-03 1.110845e-01 7.290595e-04 
1.659349e-03 1.532364e-03 7.307401e-04 1.765840e-03 1.109789e-01 7.307401e-04 
1.657209e-03 1.523397e-03 7.264659e-04 1.768000e-03 1.108739e-01 7.264659e-04 
1.656611e-03 1.519635e-03 7.213415e-04 1.752409e-03 1.107691e-01 7.213415e-04 
1.656081e-03 1.513306e-03 7.152195e-04 1.752041e-03 1.106648e-01 7.152195e-04 
1.655001e-03 1.506584e-03 7.152803e-04 1.732337e-03 1.105606e-01 7.152803e-04 
1.654170e-03 1.501041e-03 7.106776e-04 1.735992e-03 1.104570e-01 7.106776e-04 
1.653575e-03 1.495230e-03 7.096558e-04 1.731343e-03 1.103535e-01 7.096558e-04 
1.653061e-03 1.497643e-03 7.044838e-04 1.715826e-03 1.102506e-01 7.044838e-04 
1.652397e-03 1.484928e-03 7.004852e-04 1.720329e-03 1.101479e-01 7.004852e-04 
1.651982e-03 1.476714e-03 7.148397e-04 1.715655e-03 1.100454e-01 7.148397e-04 
1.652442e-03 1.471364e-03 7.187103e-04 1.699965e-03 1.099427e-01 7.187103e-04 
1.652774e-03 1.463283e-03 7.085972e-04 1.707260e-03 1.098408e-01 7.085972e-04 
1.653438e-03 1.455470e-03 6.973429e-04 1.702402e-03 1.097383e-01 6.973429e-04 
1.654722e-03 1.449079e-03 6.956244e-04 1.692670e-03 1.096368e-01 6.956244e-04 
1.655379e-03 1.443552e-03 6.951482e-04 1.690496e-03 1.095348e-01 6.951482e-04 
1.656480e-03 1.447266e-03 6.892121e-04 1.696486e-03 1.094334e-01 6.892121e-04 
1.657869e-03 1.437898e-03 6.845197e-04 1.675199e-03 1.093318e-01 6.845197e-04 
1.659941e-03 1.433866e-03 6.787946e-04 1.670469e-03 1.092308e-01 6.787946e-04 
1.661908e-03 1.505568e-03 6.737124e-04 1.669058e-03 1.091293e-01 6.737124e-04 
1.664384e-03 1.467805e-03 6.705882e-04 1.667023e-03 1.090279e-01 6.705882e-04 
1.667410e-03 1.449422e-03 6.769816e-04 1.661150e-03 1.089262e-01 6.769816e-04 
1.670846e-03 1.455046e-03 6.681734e-04 1.660023e-03 1.088254e-01 6.681734e-04 
1.674612e-03 1.456901e-03 6.622015e-04 1.650687e-03 1.087240e-01 6.622015e-04 
1.677722e-03 1.447232e-03 6.601815e-04 1.653825e-03 1.086237e-01 6.601815e-04 
1.680984e-03 1.463385e-03 6.569201e-04 1.640186e-03 1.085228e-01 6.569201e-04 
1.684222e-03 1.456542e-03 6.550508e-04 1.637548e-03 1.084224e-01 6.550508e-04 
1.686458e-03 1.452445e-03 6.523626e-04 1.629838e-03 1.083218e-01 6.523626e-04 
1.688575e-03 1.475612e-03 6.556002e-04 1.633400e-03 1.082211e-01 6.556002e-04 
1.690907e-03 1.469352e-03 6.537753e-04 1.625176e-03 1.081202e-01 6.537753e-04 
1.693841e-03 1.466995e-03 6.505340e-04 1.616441e-03 1.080193e-01 6.505340e-04 
1.696797e-03 1.460467e-03 6.485157e-04 1.615982e-03 1.079190e-01 6.485157e-04 
1.699777e-03 1.460034e-03 6.486032e-04 1.608753e-03 1.078182e-01 6.486032e-04 
1.702034e-03 1.456933e-03 6.473261e-04 1.611345e-03 1.077182e-01 6.473261e-04 
1.703548e-03 1.454267e-03 6.644970e-04 1.606131e-03 1.076179e-01 6.644970e-04 
1.704762e-03 1.448387e-03 6.611515e-04 1.594802e-03 1.075183e-01 6.611515e-04 
1.706392e-03 1.448875e-03 6.564409e-04 1.603306e-03 1.074189e-01 6.564409e-04 
1.707540e-03 1.450374e-03 6.526523e-04 1.602694e-03 1.073195e-01 6.526523e-04 
1.707765e-03 1.450128e-03 6.531779e-04 1.589137e-03 1.072209e-01 6.531779e-04 
1.707912e-03 1.449677e-03 6.522455e-04 1.587591e-03 1.071213e-01 6.522455e-04 
1.708092e-03 1.455664e-03 6.509966e-04 1.584452e-03 1.070229e-01 6.509966e-04 
1.708099e-03 1.449966e-03 6.645262e-04 1.573233e-03 1.069239e-01 6.645262e-04 
1.708210e-03 1.448112e-03 6.629821e-04 1.578895e-03 1.068257e-01 6.629821e-04 
1.708812e-03 1.449371e-03 6.624419e-04 1.571120e-03 1.067275e-01 6.624419e-04 
1.709575e-03 1.447761e-03 6.599358e-04 1.560311e-03 1.066292e-01 6.599358e-04 
1.710278e-03 1.449268e-03 6.585603e-04 1.564477e-03 1.065311e-01 6.585603e-04 
1.711170e-03 1.442106e-03 6.577315e-04 1.564356e-03 1.064329e-01 6.577315e-04 
1.712548e-03 1.438903e-03 6.578308e-04 1.558150e-03 1.063351e-01 6.578308e-04 
1.714244e-03 1.438305e-03 6.570612e-04 1.561171e-03 1.062374e-01 6.570612e-04 
1.715877e-03 1.435572e-03 6.575971e-04 1.558985e-03 1.061400e-01 6.575971e-04 
1.716918e-03 1.435323e-03 6.583381e-04 1.552162e-03 1.060426e-01 6.583381e-04 
1.718072e-03 1.427934e-03 6.653153e-04 1.544887e-03 1.059456e-01 6.653153e-04 
1.719353e-03 1.424820e-03 6.623276e-04 1.546363e-03 1.058483e-01 6.623276e-04 
1.721057e-03 1.444859e-03 6.656119e-04 1.534926e-03 1.057519e-01 6.656119e-04 
1.722877e-03 1.460435e-03 6.676623e-04 1.535960e-03 1.056547e-01 6.676623e-04 
1.724305e-03 1.446311e-03 6.676198e-04 1.533591e-03 1.055585e-01 6.676198e-04 
1.725107e-03 1.436139e-03 6.663066e-04 1.527809e-03 1.054622e-01 6.663066e-04 
1.725696e-03 1.437749e-03 6.823365e-04 1.517283e-03 1.053663e-01 6.823365e-04 
1.726440e-03 1.435365e-03 6.813512e-04 1.511906e-03 1.052704e-01 6.813512e-04 
1.726691e-03 1.430762e-03 6.785356e-04 1.503356e-03 1.051746e-01 6.785356e-04 
1.726199e-03 1.423920e-03 6.774277e-04 1.498249e-03 1.050789e-01 6.774277e-04 
1.724827e-03 1.421691e-03 6.876669e-04 1.505863e-03 1.049831e-01 6.876669e-04 
1.723137e-03 1.420007e-03 7.217278e-04 1.496764e-03 1.048876e-01 7.217278e-04 
1.721550e-03 1.416313e-03 7.073809e-04 1.485103e-03 1.047918e-01 7.073809e-04 
1.720005e-03 1.416692e-03 6.976441e-04 1.481745e-03 1.046963e-01 6.976441e-04 
1.718394e-03 1.408690e-03 7.047582e-04 1.476409e-03 1.046006e-01 7.047582e-04 
1.717110e-03 1.405406e-03 7.054658e-04 1.475396e-03 1.045052e-01 7.054658e-04 
1.715951e-03 1.404502e-03 7.006956e-04 1.472034e-03 1.044095e-01 7.006956e-04 
1.714804e-03 1.401193e-03 6.957986e-04 1.473375e-03 1.043142e-01 6.957986e-04 
1.713407e-03 1.400800e-03 6.912033e-04 1.466128e-03 1.042188e-01 6.912033e-04 
1.712099e-03 1.393261e-03 6.890057e-04 1.475022e-03 1.041234e-01 6.890057e-04 
1.710369e-03 1.390309e-03 6.888179e-04 1.461999e-03 1.040283e-01 6.888179e-04 
1.708777e-03 1.389841e-03 6.883557e-04 1.464755e-03 1.039327e-01 6.883557e-04 
1.707771e-03 1.387706e-03 6.878992e-04 1.456258e-03 1.038370e-01 6.878992e-04 


==> rho_ablation_ReLU_Frobenius.txt <==
y1 y2 y3 y4 y5 y6
3.864576e-01 3.864576e-01 3.864576e-01 3.864576e-01 3.864576e-01 3.864576e-01 
3.864582e-01 3.864582e-01 3.864582e-01 3.864582e-01 3.864582e-01 3.864582e-01 
3.262019e-01 3.300369e-01 3.525718e-01 3.797937e-01 3.857220e-01 3.525718e-01 
2.844350e-01 2.881506e-01 3.311592e-01 3.763180e-01 3.853526e-01 3.311592e-01 
3.301179e-01 2.703287e-01 3.147067e-01 3.731800e-01 3.849875e-01 3.147067e-01 
3.755764e-01 2.549561e-01 2.998365e-01 3.701808e-01 3.846242e-01 2.998365e-01 
2.514274e-01 2.142377e-01 2.837115e-01 3.673114e-01 3.842627e-01 2.837115e-01 
1.680717e-01 1.673516e-01 2.663326e-01 3.645528e-01 3.839028e-01 2.663326e-01 
9.084220e-02 1.010508e-01 2.466506e-01 3.619031e-01 3.835449e-01 2.466506e-01 
7.549383e-02 5.900854e-02 2.254654e-01 3.593504e-01 3.831885e-01 2.254654e-01 
7.402894e-02 5.141279e-02 2.034064e-01 3.568915e-01 3.828340e-01 2.034064e-01 
5.862098e-02 4.633272e-02 1.818164e-01 3.545154e-01 3.824810e-01 1.818164e-01 
4.480233e-02 3.603489e-02 1.609062e-01 3.522247e-01 3.821298e-01 1.609062e-01 
4.029258e-02 2.672544e-02 1.413740e-01 3.500040e-01 3.817803e-01 1.413740e-01 
3.927671e-02 2.135039e-02 1.240715e-01 3.478593e-01 3.814325e-01 1.240715e-01 
3.841746e-02 1.835481e-02 1.078177e-01 3.457722e-01 3.810864e-01 1.078177e-01 
3.783994e-02 1.613738e-02 9.374921e-02 3.437587e-01 3.807419e-01 9.374921e-02 
3.758941e-02 1.454854e-02 8.181897e-02 3.417912e-01 3.803990e-01 8.181897e-02 
3.722229e-02 1.375973e-02 7.174060e-02 3.398888e-01 3.800577e-01 7.174060e-02 
3.670151e-02 1.343672e-02 6.304255e-02 3.380262e-01 3.797181e-01 6.304255e-02 
3.584428e-02 1.312634e-02 5.598376e-02 3.362175e-01 3.793800e-01 5.598376e-02 
3.476260e-02 1.270302e-02 5.010724e-02 3.344486e-01 3.790435e-01 5.010724e-02 
3.337360e-02 1.207790e-02 4.478405e-02 3.327199e-01 3.787086e-01 4.478405e-02 
3.169975e-02 1.128976e-02 4.037612e-02 3.310338e-01 3.783753e-01 4.037612e-02 
2.983515e-02 1.037521e-02 3.657574e-02 3.293793e-01 3.780435e-01 3.657574e-02 
2.763980e-02 9.378667e-03 3.326693e-02 3.277608e-01 3.777132e-01 3.326693e-02 
2.550371e-02 8.364542e-03 3.035670e-02 3.261696e-01 3.773845e-01 3.035670e-02 
2.346908e-02 7.405266e-03 2.779491e-02 3.246052e-01 3.770572e-01 2.779491e-02 
2.234733e-02 6.483758e-03 2.558964e-02 3.230675e-01 3.767314e-01 2.558964e-02 
2.300316e-02 5.673934e-03 2.368095e-02 3.215517e-01 3.764071e-01 2.368095e-02 
2.473154e-02 4.990365e-03 2.194896e-02 3.200567e-01 3.760843e-01 2.194896e-02 
2.731267e-02 4.468872e-03 2.047699e-02 3.185842e-01 3.757629e-01 2.047699e-02 
2.960570e-02 4.044248e-03 1.913383e-02 3.171240e-01 3.754430e-01 1.913383e-02 
3.182377e-02 3.716510e-03 1.797478e-02 3.156816e-01 3.751246e-01 1.797478e-02 
3.373751e-02 3.445220e-03 1.695003e-02 3.142517e-01 3.748076e-01 1.695003e-02 
3.543890e-02 3.227779e-03 1.603759e-02 3.128365e-01 3.744921e-01 1.603759e-02 
3.678286e-02 3.075006e-03 1.522670e-02 3.114264e-01 3.741779e-01 1.522670e-02 
3.747524e-02 2.977418e-03 1.449994e-02 3.100314e-01 3.738652e-01 1.449994e-02 
3.744269e-02 2.919733e-03 1.384428e-02 3.086375e-01 3.735538e-01 1.384428e-02 
3.658391e-02 2.882679e-03 1.325576e-02 3.072561e-01 3.732439e-01 1.325576e-02 
3.503340e-02 2.851200e-03 1.271557e-02 3.058739e-01 3.729353e-01 1.271557e-02 
3.296602e-02 2.811382e-03 1.222646e-02 3.045003e-01 3.726281e-01 1.222646e-02 
3.095229e-02 2.749504e-03 1.179067e-02 3.031246e-01 3.723222e-01 1.179067e-02 
2.891215e-02 2.657327e-03 1.137383e-02 3.017496e-01 3.720176e-01 1.137383e-02 
2.724532e-02 2.537849e-03 1.099367e-02 3.003740e-01 3.717144e-01 1.099367e-02 
2.624125e-02 2.387664e-03 1.064743e-02 2.989909e-01 3.714125e-01 1.064743e-02 
2.558178e-02 2.219975e-03 1.031690e-02 2.976118e-01 3.711118e-01 1.031690e-02 
2.551578e-02 2.041747e-03 1.001496e-02 2.962119e-01 3.708126e-01 1.001496e-02 
2.662923e-02 1.862844e-03 9.720633e-03 2.948250e-01 3.705144e-01 9.720633e-03 
2.722352e-02 1.693843e-03 9.456980e-03 2.934105e-01 3.702177e-01 9.456980e-03 
2.808323e-02 1.537599e-03 9.195812e-03 2.920018e-01 3.699221e-01 9.195812e-03 
2.902384e-02 1.402453e-03 8.944039e-03 2.905807e-01 3.696278e-01 8.944039e-03 
2.937074e-02 1.284811e-03 8.710529e-03 2.891583e-01 3.693348e-01 8.710529e-03 
2.946403e-02 1.180231e-03 8.486954e-03 2.877207e-01 3.690430e-01 8.486954e-03 
2.921598e-02 1.095732e-03 8.275455e-03 2.862808e-01 3.687524e-01 8.275455e-03 
2.864154e-02 1.028151e-03 8.073767e-03 2.848262e-01 3.684630e-01 8.073767e-03 
2.776631e-02 9.763103e-04 7.878761e-03 2.833646e-01 3.681749e-01 7.878761e-03 
2.664174e-02 9.368351e-04 7.691412e-03 2.818904e-01 3.678880e-01 7.691412e-03 
2.567669e-02 9.043010e-04 7.508996e-03 2.804052e-01 3.676023e-01 7.508996e-03 
2.425280e-02 8.717705e-04 7.336788e-03 2.789042e-01 3.673178e-01 7.336788e-03 
2.313680e-02 8.396931e-04 7.166358e-03 2.773946e-01 3.670345e-01 7.166358e-03 
2.218623e-02 8.028610e-04 7.004954e-03 2.758670e-01 3.667523e-01 7.004954e-03 
2.172163e-02 7.629303e-04 6.845481e-03 2.743234e-01 3.664714e-01 6.845481e-03 
2.143252e-02 7.193099e-04 6.691539e-03 2.727683e-01 3.661915e-01 6.691539e-03 
2.147277e-02 6.727056e-04 6.545154e-03 2.711898e-01 3.659129e-01 6.545154e-03 
2.145871e-02 6.264271e-04 6.398634e-03 2.695967e-01 3.656354e-01 6.398634e-03 
2.172202e-02 5.771899e-04 6.255859e-03 2.679819e-01 3.653590e-01 6.255859e-03 
2.213235e-02 5.319881e-04 6.123028e-03 2.663600e-01 3.650838e-01 6.123028e-03 
2.257659e-02 4.919027e-04 5.984761e-03 2.647101e-01 3.648096e-01 5.984761e-03 
2.299415e-02 4.582708e-04 5.854037e-03 2.630552e-01 3.645366e-01 5.854037e-03 
2.323758e-02 4.289276e-04 5.727367e-03 2.613735e-01 3.642647e-01 5.727367e-03 
2.321725e-02 4.020152e-04 5.603277e-03 2.596776e-01 3.639939e-01 5.603277e-03 
2.286614e-02 3.770667e-04 5.482425e-03 2.579620e-01 3.637242e-01 5.482425e-03 
2.206568e-02 3.539926e-04 5.365206e-03 2.562311e-01 3.634555e-01 5.365206e-03 
2.095473e-02 3.326653e-04 5.249756e-03 2.544596e-01 3.631879e-01 5.249756e-03 
1.963006e-02 3.134539e-04 5.139214e-03 2.526885e-01 3.629213e-01 5.139214e-03 
1.822509e-02 2.968870e-04 5.029367e-03 2.508817e-01 3.626558e-01 5.029367e-03 
1.692179e-02 2.833073e-04 4.922995e-03 2.490588e-01 3.623914e-01 4.922995e-03 
1.613886e-02 2.725306e-04 4.818657e-03 2.472282e-01 3.621280e-01 4.818657e-03 
1.566513e-02 2.636104e-04 4.717288e-03 2.453751e-01 3.618655e-01 4.717288e-03 
1.549652e-02 2.551619e-04 4.618559e-03 2.435104e-01 3.616042e-01 4.618559e-03 
1.544527e-02 2.460850e-04 4.521948e-03 2.416175e-01 3.613438e-01 4.521948e-03 
1.545139e-02 2.357044e-04 4.427201e-03 2.397186e-01 3.610844e-01 4.427201e-03 
1.545733e-02 2.237504e-04 4.334578e-03 2.377975e-01 3.608260e-01 4.334578e-03 
1.553134e-02 2.103081e-04 4.245264e-03 2.358631e-01 3.605686e-01 4.245264e-03 
1.566006e-02 1.957079e-04 4.156763e-03 2.339187e-01 3.603122e-01 4.156763e-03 
1.582337e-02 1.804688e-04 4.070114e-03 2.319473e-01 3.600567e-01 4.070114e-03 
1.603956e-02 1.652972e-04 3.986362e-03 2.299709e-01 3.598022e-01 3.986362e-03 
1.616461e-02 1.510957e-04 3.904380e-03 2.279788e-01 3.595487e-01 3.904380e-03 
1.612016e-02 1.386363e-04 3.823726e-03 2.259727e-01 3.592962e-01 3.823726e-03 
1.585366e-02 1.280469e-04 3.744658e-03 2.239641e-01 3.590446e-01 3.744658e-03 
1.536202e-02 1.191259e-04 3.667571e-03 2.219337e-01 3.587940e-01 3.667571e-03 
1.465042e-02 1.117105e-04 3.592994e-03 2.199075e-01 3.585443e-01 3.592994e-03 
1.382501e-02 1.054132e-04 3.518797e-03 2.178646e-01 3.582955e-01 3.518797e-03 
1.285574e-02 9.990966e-05 3.447188e-03 2.158221e-01 3.580477e-01 3.447188e-03 
1.198402e-02 9.492395e-05 3.376467e-03 2.137700e-01 3.578007e-01 3.376467e-03 
1.130156e-02 9.023958e-05 3.308463e-03 2.117209e-01 3.575548e-01 3.308463e-03 
1.083128e-02 8.570775e-05 3.240565e-03 2.096642e-01 3.573096e-01 3.240565e-03 
1.060243e-02 8.123807e-05 3.174957e-03 2.076018e-01 3.570654e-01 3.174957e-03 
1.054671e-02 7.684525e-05 3.111151e-03 2.055430e-01 3.568221e-01 3.111151e-03 
1.053433e-02 7.265498e-05 3.047790e-03 2.034833e-01 3.565795e-01 3.047790e-03 
1.055968e-02 6.889459e-05 2.986333e-03 2.014261e-01 3.563381e-01 2.986333e-03 
1.060178e-02 6.570469e-05 2.925977e-03 1.993752e-01 3.560972e-01 2.925977e-03 
1.064021e-02 6.289857e-05 2.867359e-03 1.973190e-01 3.558573e-01 2.867359e-03 
1.063842e-02 6.015551e-05 2.809542e-03 1.952808e-01 3.556183e-01 2.809542e-03 
1.058698e-02 5.728391e-05 2.753134e-03 1.932300e-01 3.553802e-01 2.753134e-03 
1.051204e-02 5.424204e-05 2.698593e-03 1.912048e-01 3.551429e-01 2.698593e-03 
1.043248e-02 5.108060e-05 2.644355e-03 1.891620e-01 3.549064e-01 2.644355e-03 
1.032353e-02 4.787480e-05 2.591615e-03 1.871449e-01 3.546708e-01 2.591615e-03 
1.013931e-02 4.469313e-05 2.539998e-03 1.851252e-01 3.544361e-01 2.539998e-03 
9.873586e-03 4.160711e-05 2.489690e-03 1.831214e-01 3.542020e-01 2.489690e-03 
9.557947e-03 3.869763e-05 2.440350e-03 1.811222e-01 3.539690e-01 2.440350e-03 
9.211612e-03 3.601621e-05 2.391890e-03 1.791416e-01 3.537365e-01 2.391890e-03 
8.849714e-03 3.357151e-05 2.344614e-03 1.771633e-01 3.535051e-01 2.344614e-03 
8.511095e-03 3.136052e-05 2.298403e-03 1.752053e-01 3.532743e-01 2.298403e-03 
8.199072e-03 2.939980e-05 2.253136e-03 1.732546e-01 3.530444e-01 2.253136e-03 
7.938143e-03 2.772722e-05 2.208802e-03 1.713210e-01 3.528152e-01 2.208802e-03 
7.729594e-03 2.628098e-05 2.165433e-03 1.693982e-01 3.525869e-01 2.165433e-03 
7.554756e-03 2.504339e-05 2.123028e-03 1.674854e-01 3.523593e-01 2.123028e-03 
7.420414e-03 2.390680e-05 2.081552e-03 1.655899e-01 3.521326e-01 2.081552e-03 
7.326796e-03 2.283985e-05 2.040821e-03 1.637071e-01 3.519065e-01 2.040821e-03 
7.270193e-03 2.181287e-05 2.000999e-03 1.618345e-01 3.516814e-01 2.000999e-03 
7.231903e-03 2.085375e-05 1.962133e-03 1.599732e-01 3.514569e-01 1.962133e-03 
7.181149e-03 1.986449e-05 1.923885e-03 1.581245e-01 3.512333e-01 1.923885e-03 
7.106335e-03 1.893462e-05 1.886429e-03 1.562920e-01 3.510102e-01 1.886429e-03 
7.004417e-03 1.803474e-05 1.850035e-03 1.544425e-01 3.507881e-01 1.850035e-03 
6.878825e-03 1.716779e-05 1.814053e-03 1.526379e-01 3.505666e-01 1.814053e-03 
6.739137e-03 1.633585e-05 1.778932e-03 1.508304e-01 3.503459e-01 1.778932e-03 
6.585060e-03 1.553312e-05 1.744519e-03 1.490514e-01 3.501258e-01 1.744519e-03 
6.444549e-03 1.474230e-05 1.710886e-03 1.472654e-01 3.499066e-01 1.710886e-03 
6.337206e-03 1.394737e-05 1.677876e-03 1.455172e-01 3.496880e-01 1.677876e-03 
6.248989e-03 1.314693e-05 1.645402e-03 1.437429e-01 3.494702e-01 1.645402e-03 
6.151337e-03 1.235382e-05 1.613869e-03 1.420006e-01 3.492530e-01 1.613869e-03 
6.035902e-03 1.158578e-05 1.582851e-03 1.402699e-01 3.490366e-01 1.582851e-03 
5.907157e-03 1.085233e-05 1.552244e-03 1.385774e-01 3.488209e-01 1.552244e-03 
5.770554e-03 1.015243e-05 1.522882e-03 1.368833e-01 3.486059e-01 1.522882e-03 
5.629367e-03 9.483472e-06 1.493378e-03 1.352152e-01 3.483915e-01 1.493378e-03 
5.486143e-03 8.847890e-06 1.464762e-03 1.335481e-01 3.481779e-01 1.464762e-03 
5.339536e-03 8.252455e-06 1.436768e-03 1.319169e-01 3.479648e-01 1.436768e-03 
5.198815e-03 7.704746e-06 1.409416e-03 1.302621e-01 3.477527e-01 1.409416e-03 
5.075814e-03 7.211460e-06 1.382523e-03 1.286657e-01 3.475409e-01 1.382523e-03 
4.965187e-03 6.778827e-06 1.356279e-03 1.270250e-01 3.473300e-01 1.356279e-03 
4.857006e-03 6.412150e-06 1.330460e-03 1.254107e-01 3.471195e-01 1.330460e-03 
4.759146e-03 6.114018e-06 1.305261e-03 1.238323e-01 3.469098e-01 1.305261e-03 
4.637358e-03 5.881919e-06 1.280554e-03 1.222580e-01 3.467008e-01 1.280554e-03 
4.522674e-03 5.705853e-06 1.256265e-03 1.207204e-01 3.464923e-01 1.256265e-03 
4.417538e-03 5.569785e-06 1.232653e-03 1.191857e-01 3.462845e-01 1.232653e-03 
4.344773e-03 5.456751e-06 1.209327e-03 1.176624e-01 3.460772e-01 1.209327e-03 
4.318762e-03 5.352692e-06 1.186523e-03 1.161806e-01 3.458707e-01 1.186523e-03 
4.327235e-03 5.247811e-06 1.164268e-03 1.146947e-01 3.456646e-01 1.164268e-03 
4.338876e-03 5.136676e-06 1.142302e-03 1.132553e-01 3.454594e-01 1.142302e-03 
4.332095e-03 5.017725e-06 1.120897e-03 1.118158e-01 3.452546e-01 1.120897e-03 
4.296510e-03 4.892406e-06 1.099931e-03 1.104253e-01 3.450506e-01 1.099931e-03 
4.232039e-03 4.764141e-06 1.079290e-03 1.090231e-01 3.448470e-01 1.079290e-03 
4.140379e-03 4.637317e-06 1.059125e-03 1.076618e-01 3.446442e-01 1.059125e-03 
4.030133e-03 4.516419e-06 1.039313e-03 1.063216e-01 3.444419e-01 1.039313e-03 
3.901722e-03 4.405416e-06 1.020006e-03 1.049987e-01 3.442403e-01 1.020006e-03 
3.767022e-03 4.307279e-06 1.000935e-03 1.036886e-01 3.440393e-01 1.000935e-03 
3.627364e-03 4.223622e-06 9.822575e-04 1.024162e-01 3.438389e-01 9.822575e-04 
3.489529e-03 4.154488e-06 9.641908e-04 1.011616e-01 3.436391e-01 9.641908e-04 
3.356354e-03 4.098521e-06 9.461438e-04 9.992529e-02 3.434399e-01 9.461438e-04 
3.245777e-03 4.053548e-06 9.285697e-04 9.870553e-02 3.432413e-01 9.285697e-04 
3.159051e-03 4.017197e-06 9.113819e-04 9.751318e-02 3.430433e-01 9.113819e-04 
3.089125e-03 3.987259e-06 8.945051e-04 9.631494e-02 3.428458e-01 8.945051e-04 
3.034532e-03 3.961800e-06 8.780075e-04 9.514960e-02 3.426489e-01 8.780075e-04 
2.994738e-03 3.939163e-06 8.617814e-04 9.399120e-02 3.424526e-01 8.617814e-04 
2.972829e-03 3.917963e-06 8.459114e-04 9.285949e-02 3.422569e-01 8.459114e-04 
2.968893e-03 3.897093e-06 8.303058e-04 9.174647e-02 3.420616e-01 8.303058e-04 
2.976681e-03 3.875735e-06 8.150890e-04 9.064693e-02 3.418671e-01 8.150890e-04 
2.985601e-03 3.853365e-06 8.000440e-04 8.957735e-02 3.416729e-01 8.000440e-04 
2.987175e-03 3.829734e-06 7.854384e-04 8.850358e-02 3.414795e-01 7.854384e-04 
2.976984e-03 3.804831e-06 7.709959e-04 8.745027e-02 3.412861e-01 7.709959e-04 
2.955312e-03 3.778831e-06 7.569204e-04 8.640628e-02 3.410938e-01 7.569204e-04 
2.922826e-03 3.752035e-06 7.430277e-04 8.537374e-02 3.409015e-01 7.430277e-04 
2.879400e-03 3.724815e-06 7.294626e-04 8.431779e-02 3.407098e-01 7.294626e-04 
2.825251e-03 3.697567e-06 7.162036e-04 8.330140e-02 3.405188e-01 7.162036e-04 
2.760351e-03 3.670674e-06 7.030444e-04 8.230398e-02 3.403281e-01 7.030444e-04 
2.685294e-03 3.644496e-06 6.903265e-04 8.131722e-02 3.401381e-01 6.903265e-04 
2.599342e-03 3.619354e-06 6.776570e-04 8.033861e-02 3.399485e-01 6.776570e-04 
2.502911e-03 3.595530e-06 6.653159e-04 7.938169e-02 3.397594e-01 6.653159e-04 
2.400771e-03 3.573269e-06 6.533858e-04 7.843936e-02 3.395708e-01 6.533858e-04 
2.300108e-03 3.552771e-06 6.413821e-04 7.748077e-02 3.393827e-01 6.413821e-04 
2.213635e-03 3.534190e-06 6.297646e-04 7.654899e-02 3.391952e-01 6.297646e-04 
2.157041e-03 3.517631e-06 6.183243e-04 7.563441e-02 3.390080e-01 6.183243e-04 
2.129299e-03 3.503144e-06 6.072978e-04 7.471737e-02 3.388214e-01 6.072978e-04 
2.114799e-03 3.490729e-06 5.962014e-04 7.382400e-02 3.386352e-01 5.962014e-04 
2.103357e-03 3.480333e-06 5.854260e-04 7.292414e-02 3.384497e-01 5.854260e-04 
2.090364e-03 3.471857e-06 5.748596e-04 7.202103e-02 3.382645e-01 5.748596e-04 
2.072911e-03 3.465168e-06 5.645165e-04 7.115593e-02 3.380800e-01 5.645165e-04 
2.050029e-03 3.460100e-06 5.543514e-04 7.029409e-02 3.378958e-01 5.543514e-04 
2.023047e-03 3.456473e-06 5.443893e-04 6.946078e-02 3.377121e-01 5.443893e-04 
1.994965e-03 3.454096e-06 5.346344e-04 6.864088e-02 3.375289e-01 5.346344e-04 
1.968140e-03 3.452778e-06 5.250405e-04 6.782981e-02 3.373462e-01 5.250405e-04 
1.943760e-03 3.452337e-06 5.156391e-04 6.704612e-02 3.371639e-01 5.156391e-04 
1.920634e-03 3.452601e-06 5.064323e-04 6.626228e-02 3.369821e-01 5.064323e-04 
1.895935e-03 3.453415e-06 4.973804e-04 6.550169e-02 3.368008e-01 4.973804e-04 
1.869015e-03 3.454642e-06 4.885009e-04 6.475906e-02 3.366198e-01 4.885009e-04 
1.838966e-03 3.456162e-06 4.798005e-04 6.400752e-02 3.364394e-01 4.798005e-04 
1.807656e-03 3.457875e-06 4.712703e-04 6.330140e-02 3.362594e-01 4.712703e-04 
1.778361e-03 3.459695e-06 4.628869e-04 6.257135e-02 3.360799e-01 4.628869e-04 
1.750992e-03 3.461553e-06 4.546641e-04 6.187361e-02 3.359007e-01 4.546641e-04 
1.724220e-03 3.463394e-06 4.466038e-04 6.117193e-02 3.357222e-01 4.466038e-04 
1.695898e-03 3.465173e-06 4.386906e-04 6.049330e-02 3.355436e-01 4.386906e-04 
1.665120e-03 3.466855e-06 4.309284e-04 5.981667e-02 3.353660e-01 4.309284e-04 
1.632163e-03 3.468415e-06 4.233170e-04 5.915286e-02 3.351883e-01 4.233170e-04 
1.597525e-03 3.469834e-06 4.158399e-04 5.848129e-02 3.350117e-01 4.158399e-04 
1.560337e-03 3.471102e-06 4.085168e-04 5.785346e-02 3.348348e-01 4.085168e-04 
1.517860e-03 3.472211e-06 4.013216e-04 5.718128e-02 3.346587e-01 4.013216e-04 
1.468894e-03 3.473159e-06 3.942662e-04 5.656620e-02 3.344829e-01 3.942662e-04 
1.413959e-03 3.473947e-06 3.873335e-04 5.591799e-02 3.343076e-01 3.873335e-04 
1.355993e-03 3.474578e-06 3.805230e-04 5.528914e-02 3.341327e-01 3.805230e-04 
1.302638e-03 3.475061e-06 3.738823e-04 5.468821e-02 3.339583e-01 3.738823e-04 
1.262639e-03 3.475401e-06 3.673110e-04 5.407577e-02 3.337842e-01 3.673110e-04 
1.237470e-03 3.475609e-06 3.608913e-04 5.348743e-02 3.336106e-01 3.608913e-04 
1.221178e-03 3.475693e-06 3.545783e-04 5.291002e-02 3.334374e-01 3.545783e-04 
1.209367e-03 3.475665e-06 3.484009e-04 5.234049e-02 3.332646e-01 3.484009e-04 
1.201583e-03 3.475534e-06 3.423216e-04 5.177186e-02 3.330922e-01 3.423216e-04 
1.199588e-03 3.475310e-06 3.363658e-04 5.123995e-02 3.329202e-01 3.363658e-04 
1.205411e-03 3.475004e-06 3.305193e-04 5.065925e-02 3.327486e-01 3.305193e-04 
1.218209e-03 3.474624e-06 3.247755e-04 5.011160e-02 3.325774e-01 3.247755e-04 
1.233981e-03 3.474181e-06 3.191514e-04 4.957075e-02 3.324066e-01 3.191514e-04 
1.247184e-03 3.473683e-06 3.136125e-04 4.902612e-02 3.322362e-01 3.136125e-04 
1.252532e-03 3.473139e-06 3.082047e-04 4.849426e-02 3.320662e-01 3.082047e-04 
1.247076e-03 3.472557e-06 3.028612e-04 4.796216e-02 3.318966e-01 3.028612e-04 
1.231265e-03 3.471945e-06 2.976280e-04 4.744614e-02 3.317274e-01 2.976280e-04 
1.212947e-03 3.471311e-06 2.925314e-04 4.694291e-02 3.315585e-01 2.925314e-04 
1.193686e-03 3.470662e-06 2.874680e-04 4.643876e-02 3.313901e-01 2.874680e-04 
1.164694e-03 3.470005e-06 2.825209e-04 4.595705e-02 3.312219e-01 2.825209e-04 
1.123292e-03 3.469347e-06 2.777021e-04 4.547450e-02 3.310542e-01 2.777021e-04 
1.070975e-03 3.468693e-06 2.729152e-04 4.500444e-02 3.308869e-01 2.729152e-04 
1.011132e-03 3.468050e-06 2.682378e-04 4.454028e-02 3.307199e-01 2.682378e-04 
9.490459e-04 3.467423e-06 2.636494e-04 4.408815e-02 3.305533e-01 2.636494e-04 
8.930067e-04 3.466817e-06 2.591462e-04 4.363268e-02 3.303870e-01 2.591462e-04 
8.492409e-04 3.466235e-06 2.547261e-04 4.319743e-02 3.302211e-01 2.547261e-04 
8.167157e-04 3.465680e-06 2.503874e-04 4.275994e-02 3.300555e-01 2.503874e-04 
7.937699e-04 3.465156e-06 2.461286e-04 4.232441e-02 3.298903e-01 2.461286e-04 
7.804795e-04 3.464664e-06 2.419481e-04 4.191115e-02 3.297254e-01 2.419481e-04 
7.771602e-04 3.464206e-06 2.378444e-04 4.148490e-02 3.295609e-01 2.378444e-04 
7.853595e-04 3.463781e-06 2.338169e-04 4.106973e-02 3.293966e-01 2.338169e-04 
8.055209e-04 3.463391e-06 2.298607e-04 4.066398e-02 3.292327e-01 2.298607e-04 
8.307197e-04 3.463033e-06 2.259797e-04 4.027048e-02 3.290690e-01 2.259797e-04 
8.531970e-04 3.462707e-06 2.221671e-04 3.986856e-02 3.289058e-01 2.221671e-04 
8.686507e-04 3.462410e-06 2.184271e-04 3.949222e-02 3.287428e-01 2.184271e-04 
8.751335e-04 3.462142e-06 2.147529e-04 3.910076e-02 3.285801e-01 2.147529e-04 
8.724853e-04 3.461898e-06 2.111483e-04 3.872143e-02 3.284177e-01 2.111483e-04 
8.625947e-04 3.461678e-06 2.076072e-04 3.835201e-02 3.282557e-01 2.076072e-04 
8.525047e-04 3.461477e-06 2.041332e-04 3.797836e-02 3.280940e-01 2.041332e-04 
8.445221e-04 3.461292e-06 2.007204e-04 3.761058e-02 3.279326e-01 2.007204e-04 
8.315002e-04 3.461122e-06 1.973722e-04 3.725436e-02 3.277716e-01 1.973722e-04 
8.115092e-04 3.460963e-06 1.940829e-04 3.689581e-02 3.276108e-01 1.940829e-04 
7.854437e-04 3.460812e-06 1.908541e-04 3.654525e-02 3.274505e-01 1.908541e-04 
7.549622e-04 3.460666e-06 1.876854e-04 3.619924e-02 3.272903e-01 1.876854e-04 
7.219191e-04 3.460524e-06 1.845712e-04 3.585611e-02 3.271305e-01 1.845712e-04 
6.882398e-04 3.460383e-06 1.815190e-04 3.551976e-02 3.269710e-01 1.815190e-04 
6.555075e-04 3.460241e-06 1.785153e-04 3.518984e-02 3.268118e-01 1.785153e-04 
6.254159e-04 3.460096e-06 1.755753e-04 3.486278e-02 3.266528e-01 1.755753e-04 
5.994868e-04 3.459947e-06 1.726778e-04 3.454330e-02 3.264941e-01 1.726778e-04 
5.784999e-04 3.459793e-06 1.698364e-04 3.422613e-02 3.263357e-01 1.698364e-04 
5.636459e-04 3.459632e-06 1.670565e-04 3.391784e-02 3.261776e-01 1.670565e-04 
5.577824e-04 3.459464e-06 1.643126e-04 3.361060e-02 3.260197e-01 1.643126e-04 
5.602331e-04 3.459289e-06 1.616244e-04 3.330879e-02 3.258622e-01 1.616244e-04 
5.666112e-04 3.459107e-06 1.589920e-04 3.301011e-02 3.257049e-01 1.589920e-04 
5.738941e-04 3.458916e-06 1.563957e-04 3.271898e-02 3.255479e-01 1.563957e-04 
5.803403e-04 3.458718e-06 1.538510e-04 3.242349e-02 3.253912e-01 1.538510e-04 
5.846809e-04 3.458513e-06 1.513521e-04 3.213512e-02 3.252348e-01 1.513521e-04 
5.862187e-04 3.458301e-06 1.488997e-04 3.184811e-02 3.250786e-01 1.488997e-04 
5.850872e-04 3.458083e-06 1.464978e-04 3.157198e-02 3.249228e-01 1.464978e-04 
5.820389e-04 3.457859e-06 1.441262e-04 3.128394e-02 3.247672e-01 1.441262e-04 
5.777214e-04 3.457630e-06 1.418110e-04 3.102132e-02 3.246119e-01 1.418110e-04 
5.722333e-04 3.457397e-06 1.395246e-04 3.073006e-02 3.244568e-01 1.395246e-04 
5.655507e-04 3.457160e-06 1.372917e-04 3.045437e-02 3.243020e-01 1.372917e-04 
5.576998e-04 3.456921e-06 1.350892e-04 3.018547e-02 3.241474e-01 1.350892e-04 
5.483782e-04 3.456680e-06 1.329320e-04 2.991848e-02 3.239932e-01 1.329320e-04 
5.372359e-04 3.456437e-06 1.308124e-04 2.965850e-02 3.238392e-01 1.308124e-04 
5.244746e-04 3.456193e-06 1.287296e-04 2.940157e-02 3.236854e-01 1.287296e-04 
5.107556e-04 3.455950e-06 1.266902e-04 2.914815e-02 3.235317e-01 1.266902e-04 
4.970964e-04 3.455707e-06 1.246785e-04 2.890104e-02 3.233786e-01 1.246785e-04 
4.841319e-04 3.455465e-06 1.227157e-04 2.865619e-02 3.232252e-01 1.227157e-04 
4.715089e-04 3.455224e-06 1.207730e-04 2.841609e-02 3.230725e-01 1.207730e-04 
4.582678e-04 3.454985e-06 1.188694e-04 2.817900e-02 3.229194e-01 1.188694e-04 
4.442206e-04 3.454747e-06 1.170206e-04 2.794436e-02 3.227672e-01 1.170206e-04 
4.295126e-04 3.454511e-06 1.151753e-04 2.771221e-02 3.226146e-01 1.151753e-04 
4.151195e-04 3.454278e-06 1.133739e-04 2.748313e-02 3.224626e-01 1.133739e-04 
4.028811e-04 3.454047e-06 1.116070e-04 2.725721e-02 3.223105e-01 1.116070e-04 
3.941207e-04 3.453817e-06 1.098727e-04 2.703502e-02 3.221589e-01 1.098727e-04 
3.885981e-04 3.453590e-06 1.081700e-04 2.681114e-02 3.220073e-01 1.081700e-04 
3.856617e-04 3.453364e-06 1.064982e-04 2.659322e-02 3.218561e-01 1.064982e-04 
3.846167e-04 3.453140e-06 1.048569e-04 2.637847e-02 3.217050e-01 1.048569e-04 
3.844288e-04 3.452918e-06 1.032455e-04 2.616535e-02 3.215543e-01 1.032455e-04 
3.843989e-04 3.452697e-06 1.016634e-04 2.595607e-02 3.214036e-01 1.016634e-04 
3.839335e-04 3.452477e-06 1.001100e-04 2.575057e-02 3.212533e-01 1.001100e-04 
3.827335e-04 3.452258e-06 9.858498e-05 2.554711e-02 3.211031e-01 9.858498e-05 
3.808153e-04 3.452039e-06 9.708772e-05 2.534800e-02 3.209531e-01 9.708772e-05 
3.786499e-04 3.451821e-06 9.561772e-05 2.515015e-02 3.208034e-01 9.561772e-05 
3.765217e-04 3.451603e-06 9.417448e-05 2.495603e-02 3.206539e-01 9.417448e-05 
3.741612e-04 3.451385e-06 9.275753e-05 2.476261e-02 3.205045e-01 9.275753e-05 
3.713227e-04 3.451166e-06 9.136640e-05 2.457398e-02 3.203554e-01 9.136640e-05 
3.679585e-04 3.450948e-06 9.000063e-05 2.438601e-02 3.202064e-01 9.000063e-05 
3.640149e-04 3.450729e-06 8.865976e-05 2.420236e-02 3.200577e-01 8.865976e-05 
3.592554e-04 3.450509e-06 8.734337e-05 2.402025e-02 3.199092e-01 8.734337e-05 
3.533689e-04 3.450289e-06 8.605100e-05 2.384182e-02 3.197609e-01 8.605100e-05 
3.462800e-04 3.450068e-06 8.478223e-05 2.366512e-02 3.196127e-01 8.478223e-05 
3.378338e-04 3.449846e-06 8.353664e-05 2.349107e-02 3.194647e-01 8.353664e-05 
3.279654e-04 3.449623e-06 8.231383e-05 2.331693e-02 3.193169e-01 8.231383e-05 
3.169863e-04 3.449400e-06 8.111337e-05 2.314623e-02 3.191693e-01 8.111337e-05 
3.053237e-04 3.449176e-06 7.993489e-05 2.297776e-02 3.190218e-01 7.993489e-05 
2.936116e-04 3.448951e-06 7.877798e-05 2.281278e-02 3.188746e-01 7.877798e-05 
2.827834e-04 3.448726e-06 7.764228e-05 2.264843e-02 3.187275e-01 7.764228e-05 
2.740632e-04 3.448501e-06 7.652740e-05 2.248636e-02 3.185807e-01 7.652740e-05 
2.681063e-04 3.448275e-06 7.543298e-05 2.232659e-02 3.184338e-01 7.543298e-05 
2.642220e-04 3.448048e-06 7.435866e-05 2.216457e-02 3.182874e-01 7.435866e-05 
2.609660e-04 3.447821e-06 7.330408e-05 2.200930e-02 3.181409e-01 7.330408e-05 
2.576796e-04 3.447595e-06 7.226889e-05 2.185111e-02 3.179949e-01 7.226889e-05 
2.544869e-04 3.447368e-06 7.125276e-05 2.169420e-02 3.178487e-01 7.125276e-05 
2.519139e-04 3.447141e-06 7.025534e-05 2.154131e-02 3.177029e-01 7.025534e-05 
2.502545e-04 3.446914e-06 6.927632e-05 2.139018e-02 3.175571e-01 6.927632e-05 
2.493758e-04 3.446687e-06 6.831536e-05 2.124155e-02 3.174116e-01 6.831536e-05 
2.492152e-04 3.446461e-06 6.737214e-05 2.109503e-02 3.172662e-01 6.737214e-05 
2.497231e-04 3.446235e-06 6.644636e-05 2.094999e-02 3.171210e-01 6.644636e-05 
2.505832e-04 3.446009e-06 6.553771e-05 2.080789e-02 3.169759e-01 6.553771e-05 
2.512471e-04 3.445783e-06 6.464588e-05 2.066674e-02 3.168310e-01 6.464588e-05 
2.513748e-04 3.445558e-06 6.377058e-05 2.052819e-02 3.166863e-01 6.377058e-05 
2.508807e-04 3.445333e-06 6.291152e-05 2.039108e-02 3.165416e-01 6.291152e-05 
2.498838e-04 3.445109e-06 6.206842e-05 2.024854e-02 3.163973e-01 6.206842e-05 
2.484117e-04 3.444885e-06 6.124099e-05 2.011969e-02 3.162528e-01 6.124099e-05 
2.462270e-04 3.444661e-06 6.042896e-05 1.997260e-02 3.161086e-01 6.042896e-05 
2.429732e-04 3.444437e-06 5.963205e-05 1.983986e-02 3.159644e-01 5.963205e-05 
2.383903e-04 3.444214e-06 5.885001e-05 1.970026e-02 3.158204e-01 5.885001e-05 
2.323105e-04 3.443992e-06 5.808256e-05 1.956644e-02 3.156766e-01 5.808256e-05 
2.247243e-04 3.443769e-06 5.732945e-05 1.943401e-02 3.155329e-01 5.732945e-05 
2.158073e-04 3.443547e-06 5.659044e-05 1.930374e-02 3.153894e-01 5.659044e-05 
2.059148e-04 3.443325e-06 5.586526e-05 1.917562e-02 3.152458e-01 5.586526e-05 
1.955823e-04 3.443103e-06 5.515368e-05 1.904824e-02 3.151025e-01 5.515368e-05 
1.857481e-04 3.442882e-06 5.445546e-05 1.892337e-02 3.149594e-01 5.445546e-05 
1.776384e-04 3.442660e-06 5.377036e-05 1.879995e-02 3.148163e-01 5.377036e-05 
1.715246e-04 3.442439e-06 5.309815e-05 1.867883e-02 3.146735e-01 5.309815e-05 
1.667621e-04 3.442217e-06 5.243860e-05 1.855828e-02 3.145306e-01 5.243860e-05 
1.634122e-04 3.441996e-06 5.179148e-05 1.844002e-02 3.143880e-01 5.179148e-05 
1.621057e-04 3.441774e-06 5.115659e-05 1.832301e-02 3.142454e-01 5.115659e-05 
1.627811e-04 3.441553e-06 5.053370e-05 1.820781e-02 3.141028e-01 5.053370e-05 
1.645358e-04 3.441331e-06 4.992259e-05 1.809393e-02 3.139606e-01 4.992259e-05 
1.668147e-04 3.441110e-06 4.932307e-05 1.798222e-02 3.138183e-01 4.932307e-05 
1.695749e-04 3.440888e-06 4.873434e-05 1.787138e-02 3.136761e-01 4.873434e-05 
1.724858e-04 3.440667e-06 4.815740e-05 1.776303e-02 3.135341e-01 4.815740e-05 
1.750014e-04 3.440445e-06 4.759101e-05 1.765489e-02 3.133922e-01 4.759101e-05 
1.770250e-04 3.440223e-06 4.703583e-05 1.754932e-02 3.132503e-01 4.703583e-05 
1.786417e-04 3.440001e-06 4.649085e-05 1.744418e-02 3.131086e-01 4.649085e-05 
1.797104e-04 3.439779e-06 4.595665e-05 1.734072e-02 3.129669e-01 4.595665e-05 
1.798197e-04 3.439557e-06 4.543230e-05 1.723853e-02 3.128254e-01 4.543230e-05 
1.785701e-04 3.439335e-06 4.491836e-05 1.713809e-02 3.126839e-01 4.491836e-05 
1.757503e-04 3.439113e-06 4.441390e-05 1.703833e-02 3.125425e-01 4.441390e-05 
1.713254e-04 3.438890e-06 4.391949e-05 1.694055e-02 3.124013e-01 4.391949e-05 
1.654006e-04 3.438668e-06 4.343421e-05 1.684320e-02 3.122603e-01 4.343421e-05 
1.582671e-04 3.438446e-06 4.295864e-05 1.674745e-02 3.121193e-01 4.295864e-05 
1.502619e-04 3.438223e-06 4.249185e-05 1.665230e-02 3.119784e-01 4.249185e-05 
1.418322e-04 3.438001e-06 4.203446e-05 1.655877e-02 3.118377e-01 4.203446e-05 
1.334982e-04 3.437779e-06 4.158550e-05 1.646488e-02 3.116970e-01 4.158550e-05 
1.257959e-04 3.437556e-06 4.114563e-05 1.637423e-02 3.115564e-01 4.114563e-05 
1.194504e-04 3.437334e-06 4.071385e-05 1.628165e-02 3.114160e-01 4.071385e-05 
1.156406e-04 3.437112e-06 4.029088e-05 1.619114e-02 3.112757e-01 4.029088e-05 
1.146698e-04 3.436890e-06 3.987512e-05 1.610209e-02 3.111354e-01 3.987512e-05 
1.152209e-04 3.436667e-06 3.946900e-05 1.601285e-02 3.109953e-01 3.946900e-05 
1.162396e-04 3.436445e-06 3.906867e-05 1.592681e-02 3.108553e-01 3.906867e-05 
1.173516e-04 3.436223e-06 3.867878e-05 1.583861e-02 3.107154e-01 3.867878e-05 
1.184667e-04 3.436001e-06 3.829331e-05 1.575408e-02 3.105756e-01 3.829331e-05 
1.196497e-04 3.435779e-06 3.791910e-05 1.566843e-02 3.104360e-01 3.791910e-05 
1.209534e-04 3.435557e-06 3.754793e-05 1.558447e-02 3.102964e-01 3.754793e-05 
1.221464e-04 3.435336e-06 3.718877e-05 1.550177e-02 3.101569e-01 3.718877e-05 
1.229793e-04 3.435114e-06 3.683143e-05 1.541965e-02 3.100176e-01 3.683143e-05 
1.234057e-04 3.434892e-06 3.648251e-05 1.533863e-02 3.098783e-01 3.648251e-05 
1.234578e-04 3.434671e-06 3.614483e-05 1.525879e-02 3.097391e-01 3.614483e-05 
1.230788e-04 3.434449e-06 3.580820e-05 1.517963e-02 3.096000e-01 3.580820e-05 
1.221426e-04 3.434228e-06 3.547948e-05 1.510166e-02 3.094610e-01 3.547948e-05 
1.205458e-04 3.434006e-06 3.516144e-05 1.502460e-02 3.093220e-01 3.516144e-05 
1.182729e-04 3.433785e-06 3.484431e-05 1.494848e-02 3.091832e-01 3.484431e-05 
1.153510e-04 3.433564e-06 3.453464e-05 1.487334e-02 3.090444e-01 3.453464e-05 
1.118298e-04 3.433342e-06 3.423517e-05 1.479904e-02 3.089058e-01 3.423517e-05 
1.078084e-04 3.433121e-06 3.393644e-05 1.472510e-02 3.087671e-01 3.393644e-05 
1.035435e-04 3.432900e-06 3.364478e-05 1.465247e-02 3.086285e-01 3.364478e-05 
9.963228e-05 3.432679e-06 3.335932e-05 1.458024e-02 3.084899e-01 3.335932e-05 
9.657746e-05 3.432458e-06 3.307969e-05 1.450867e-02 3.083514e-01 3.307969e-05 
9.405299e-05 3.432237e-06 3.280570e-05 1.443817e-02 3.082129e-01 3.280570e-05 
9.172784e-05 3.432016e-06 3.253721e-05 1.436832e-02 3.080743e-01 3.253721e-05 
8.965982e-05 3.431795e-06 3.227410e-05 1.429921e-02 3.079359e-01 3.227410e-05 
8.823513e-05 3.431575e-06 3.201625e-05 1.423071e-02 3.077974e-01 3.201625e-05 
8.741014e-05 3.431354e-06 3.176356e-05 1.416312e-02 3.076590e-01 3.176356e-05 
8.658072e-05 3.431133e-06 3.151594e-05 1.409626e-02 3.075207e-01 3.151594e-05 
8.543180e-05 3.430912e-06 3.127327e-05 1.402954e-02 3.073824e-01 3.127327e-05 
8.397200e-05 3.430692e-06 3.103547e-05 1.396443e-02 3.072442e-01 3.103547e-05 
8.239190e-05 3.430471e-06 3.080244e-05 1.389862e-02 3.071061e-01 3.080244e-05 
8.095488e-05 3.430250e-06 3.057409e-05 1.383405e-02 3.069681e-01 3.057409e-05 
7.977499e-05 3.430030e-06 3.035033e-05 1.376967e-02 3.068300e-01 3.035033e-05 
7.885460e-05 3.429809e-06 3.013108e-05 1.370625e-02 3.066921e-01 3.013108e-05 
7.826605e-05 3.429589e-06 2.991623e-05 1.364282e-02 3.065541e-01 2.991623e-05 
7.819502e-05 3.429368e-06 2.970572e-05 1.358017e-02 3.064162e-01 2.970572e-05 
7.865923e-05 3.429148e-06 2.949940e-05 1.351846e-02 3.062784e-01 2.949940e-05 
7.939520e-05 3.428927e-06 2.929734e-05 1.345740e-02 3.061405e-01 2.929734e-05 
8.009897e-05 3.428707e-06 2.909926e-05 1.339708e-02 3.060028e-01 2.909926e-05 
8.052982e-05 3.428486e-06 2.890529e-05 1.333751e-02 3.058650e-01 2.890529e-05 
8.052774e-05 3.428266e-06 2.871514e-05 1.327855e-02 3.057274e-01 2.871514e-05 
8.002907e-05 3.428046e-06 2.852895e-05 1.322032e-02 3.055896e-01 2.852895e-05 
7.913309e-05 3.427825e-06 2.834642e-05 1.316261e-02 3.054520e-01 2.834642e-05 
7.821390e-05 3.427605e-06 2.816770e-05 1.310518e-02 3.053143e-01 2.816770e-05 
7.743246e-05 3.427385e-06 2.799250e-05 1.304882e-02 3.051767e-01 2.799250e-05 
7.633186e-05 3.427165e-06 2.782097e-05 1.299210e-02 3.050391e-01 2.782097e-05 
7.461752e-05 3.426945e-06 2.765281e-05 1.293676e-02 3.049014e-01 2.765281e-05 
7.223409e-05 3.426725e-06 2.748818e-05 1.288124e-02 3.047638e-01 2.748818e-05 
6.926386e-05 3.426505e-06 2.732680e-05 1.282631e-02 3.046263e-01 2.732680e-05 
6.595473e-05 3.426285e-06 2.716881e-05 1.277209e-02 3.044888e-01 2.716881e-05 
6.278772e-05 3.426065e-06 2.701393e-05 1.271855e-02 3.043512e-01 2.701393e-05 
6.000324e-05 3.425845e-06 2.686231e-05 1.266534e-02 3.042139e-01 2.686231e-05 
5.732116e-05 3.425625e-06 2.671369e-05 1.261292e-02 3.040763e-01 2.671369e-05 
5.457991e-05 3.425405e-06 2.656820e-05 1.256070e-02 3.039390e-01 2.656820e-05 
5.189255e-05 3.425185e-06 2.642558e-05 1.250937e-02 3.038015e-01 2.642558e-05 
4.965999e-05 3.424965e-06 2.628598e-05 1.245771e-02 3.036642e-01 2.628598e-05 
4.829414e-05 3.424745e-06 2.614913e-05 1.240783e-02 3.035268e-01 2.614913e-05 
4.776316e-05 3.424526e-06 2.601518e-05 1.235631e-02 3.033895e-01 2.601518e-05 
4.825856e-05 3.424306e-06 2.588387e-05 1.230751e-02 3.032522e-01 2.588387e-05 
5.008384e-05 3.424086e-06 2.575535e-05 1.225698e-02 3.031148e-01 2.575535e-05 
5.257118e-05 3.423867e-06 2.562936e-05 1.220782e-02 3.029775e-01 2.562936e-05 
5.505228e-05 3.423647e-06 2.550606e-05 1.215891e-02 3.028402e-01 2.550606e-05 
5.717875e-05 3.423428e-06 2.538517e-05 1.211047e-02 3.027030e-01 2.538517e-05 
5.876629e-05 3.423208e-06 2.526688e-05 1.206263e-02 3.025658e-01 2.526688e-05 
5.972898e-05 3.422989e-06 2.515089e-05 1.201515e-02 3.024286e-01 2.515089e-05 
6.008711e-05 3.422769e-06 2.503743e-05 1.196838e-02 3.022915e-01 2.503743e-05 
6.000701e-05 3.422550e-06 2.492613e-05 1.192170e-02 3.021543e-01 2.492613e-05 
5.966801e-05 3.422331e-06 2.481730e-05 1.187574e-02 3.020173e-01 2.481730e-05 
5.893016e-05 3.422111e-06 2.471050e-05 1.182994e-02 3.018801e-01 2.471050e-05 
5.759056e-05 3.421892e-06 2.460612e-05 1.178483e-02 3.017431e-01 2.460612e-05 
5.559385e-05 3.421673e-06 2.450365e-05 1.173971e-02 3.016059e-01 2.450365e-05 
5.297942e-05 3.421454e-06 2.440353e-05 1.169541e-02 3.014690e-01 2.440353e-05 
4.984292e-05 3.421235e-06 2.430522e-05 1.165103e-02 3.013319e-01 2.430522e-05 
4.633387e-05 3.421016e-06 2.420902e-05 1.160691e-02 3.011949e-01 2.420902e-05 
4.269502e-05 3.420797e-06 2.411498e-05 1.156368e-02 3.010579e-01 2.411498e-05 
3.936029e-05 3.420578e-06 2.402261e-05 1.151988e-02 3.009210e-01 2.402261e-05 
3.669882e-05 3.420359e-06 2.393223e-05 1.147690e-02 3.007840e-01 2.393223e-05 
3.452900e-05 3.420140e-06 2.384389e-05 1.143441e-02 3.006471e-01 2.384389e-05 
3.272479e-05 3.419921e-06 2.375710e-05 1.139228e-02 3.005102e-01 2.375710e-05 
3.155970e-05 3.419702e-06 2.367218e-05 1.135063e-02 3.003733e-01 2.367218e-05 
3.133895e-05 3.419483e-06 2.358919e-05 1.130927e-02 3.002364e-01 2.358919e-05 
3.187825e-05 3.419264e-06 2.350765e-05 1.126844e-02 3.000995e-01 2.350765e-05 
3.336644e-05 3.419045e-06 2.342787e-05 1.122785e-02 2.999626e-01 2.342787e-05 
3.561213e-05 3.418827e-06 2.334990e-05 1.118773e-02 2.998256e-01 2.334990e-05 
3.800853e-05 3.418608e-06 2.327329e-05 1.114793e-02 2.996886e-01 2.327329e-05 
4.015184e-05 3.418389e-06 2.319834e-05 1.110854e-02 2.995517e-01 2.319834e-05 
4.184120e-05 3.418171e-06 2.312509e-05 1.106943e-02 2.994145e-01 2.312509e-05 
4.298815e-05 3.417952e-06 2.305311e-05 1.103070e-02 2.992776e-01 2.305311e-05 
4.358638e-05 3.417734e-06 2.298269e-05 1.099229e-02 2.991404e-01 2.298269e-05 
4.373985e-05 3.417515e-06 2.291373e-05 1.095419e-02 2.990033e-01 2.291373e-05 
4.364428e-05 3.417297e-06 2.284635e-05 1.091647e-02 2.988662e-01 2.284635e-05 
4.326714e-05 3.417078e-06 2.278011e-05 1.087896e-02 2.987290e-01 2.278011e-05 
4.242736e-05 3.416860e-06 2.271530e-05 1.084189e-02 2.985919e-01 2.271530e-05 
4.106814e-05 3.416642e-06 2.265184e-05 1.080503e-02 2.984548e-01 2.265184e-05 
3.922311e-05 3.416423e-06 2.258969e-05 1.076836e-02 2.983175e-01 2.258969e-05 
3.697590e-05 3.416205e-06 2.252897e-05 1.073214e-02 2.981801e-01 2.252897e-05 
3.444873e-05 3.415987e-06 2.246926e-05 1.069614e-02 2.980427e-01 2.246926e-05 
3.178883e-05 3.415769e-06 2.241084e-05 1.066052e-02 2.979050e-01 2.241084e-05 
2.914443e-05 3.415550e-06 2.235364e-05 1.062509e-02 2.977674e-01 2.235364e-05 
2.665820e-05 3.415332e-06 2.229761e-05 1.058986e-02 2.976295e-01 2.229761e-05 
2.461265e-05 3.415114e-06 2.224274e-05 1.055505e-02 2.974918e-01 2.224274e-05 
2.335939e-05 3.414896e-06 2.218899e-05 1.051994e-02 2.973538e-01 2.218899e-05 
2.263224e-05 3.414678e-06 2.213634e-05 1.048582e-02 2.972161e-01 2.213634e-05 
2.235143e-05 3.414460e-06 2.208477e-05 1.045120e-02 2.970780e-01 2.208477e-05 
2.263676e-05 3.414242e-06 2.203426e-05 1.041694e-02 2.969403e-01 2.203426e-05 
2.342584e-05 3.414024e-06 2.198479e-05 1.038320e-02 2.968019e-01 2.198479e-05 
2.469518e-05 3.413807e-06 2.193632e-05 1.034945e-02 2.966642e-01 2.193632e-05 
2.617204e-05 3.413589e-06 2.188884e-05 1.031629e-02 2.965255e-01 2.188884e-05 
2.759880e-05 3.413371e-06 2.184234e-05 1.028309e-02 2.963877e-01 2.184234e-05 
2.882223e-05 3.413153e-06 2.179678e-05 1.025036e-02 2.962490e-01 2.179678e-05 
2.974959e-05 3.412936e-06 2.175216e-05 1.021768e-02 2.961107e-01 2.175216e-05 
3.033836e-05 3.412718e-06 2.170844e-05 1.018537e-02 2.959722e-01 2.170844e-05 
3.061174e-05 3.412500e-06 2.166644e-05 1.015326e-02 2.958336e-01 2.166644e-05 
3.065715e-05 3.412283e-06 2.162337e-05 1.012139e-02 2.956951e-01 2.162337e-05 
3.049913e-05 3.412065e-06 2.158307e-05 1.008966e-02 2.955564e-01 2.158307e-05 
3.004494e-05 3.411848e-06 2.154175e-05 1.005828e-02 2.954177e-01 2.154175e-05 
2.923458e-05 3.411630e-06 2.150311e-05 1.002684e-02 2.952790e-01 2.150311e-05 
2.807710e-05 3.411413e-06 2.146343e-05 9.996025e-03 2.951403e-01 2.146343e-05 
2.663907e-05 3.411195e-06 2.142636e-05 9.965086e-03 2.950014e-01 2.142636e-05 
2.506171e-05 3.410978e-06 2.138825e-05 9.934446e-03 2.948622e-01 2.138825e-05 
2.355499e-05 3.410761e-06 2.135269e-05 9.904032e-03 2.947234e-01 2.135269e-05 
2.220056e-05 3.410543e-06 2.131609e-05 9.873932e-03 2.945840e-01 2.131609e-05 
2.092677e-05 3.410326e-06 2.128197e-05 9.843932e-03 2.944451e-01 2.128197e-05 
1.966274e-05 3.410109e-06 2.124682e-05 9.814284e-03 2.943056e-01 2.124682e-05 
1.840401e-05 3.409892e-06 2.121405e-05 9.784731e-03 2.941663e-01 2.121405e-05 
1.731803e-05 3.409674e-06 2.118031e-05 9.755513e-03 2.940268e-01 2.118031e-05 
1.668869e-05 3.409457e-06 2.114861e-05 9.726391e-03 2.938872e-01 2.114861e-05 
1.652472e-05 3.409240e-06 2.111645e-05 9.697438e-03 2.937477e-01 2.111645e-05 
1.689236e-05 3.409023e-06 2.108578e-05 9.668765e-03 2.936074e-01 2.108578e-05 
1.754504e-05 3.408806e-06 2.105514e-05 9.640189e-03 2.934682e-01 2.105514e-05 
1.830266e-05 3.408589e-06 2.102545e-05 9.611929e-03 2.933273e-01 2.102545e-05 
1.903635e-05 3.408372e-06 2.099626e-05 9.583634e-03 2.931880e-01 2.099626e-05 
1.964742e-05 3.408155e-06 2.096751e-05 9.555805e-03 2.930466e-01 2.096751e-05 
2.010680e-05 3.407939e-06 2.093972e-05 9.527803e-03 2.929069e-01 2.093972e-05 
2.042919e-05 3.407722e-06 2.091187e-05 9.500336e-03 2.927652e-01 2.091187e-05 
2.062713e-05 3.407505e-06 2.088542e-05 9.472538e-03 2.926254e-01 2.088542e-05 
2.071421e-05 3.407288e-06 2.085843e-05 9.445214e-03 2.924833e-01 2.085843e-05 
2.070865e-05 3.407072e-06 2.083326e-05 9.417787e-03 2.923433e-01 2.083326e-05 
2.056329e-05 3.406855e-06 2.080709e-05 9.390988e-03 2.922012e-01 2.080709e-05 
2.021249e-05 3.406638e-06 2.078315e-05 9.363448e-03 2.920596e-01 2.078315e-05 
1.964175e-05 3.406422e-06 2.075778e-05 9.337082e-03 2.919179e-01 2.075778e-05 
1.890498e-05 3.406205e-06 2.073502e-05 9.309866e-03 2.917763e-01 2.073502e-05 
1.817972e-05 3.405989e-06 2.071039e-05 9.283137e-03 2.916345e-01 2.071039e-05 
1.762272e-05 3.405772e-06 2.068877e-05 9.256694e-03 2.914928e-01 2.068877e-05 
1.717667e-05 3.405556e-06 2.066486e-05 9.230372e-03 2.913509e-01 2.066486e-05 
1.670212e-05 3.405339e-06 2.064433e-05 9.203877e-03 2.912090e-01 2.064433e-05 
1.611370e-05 3.405123e-06 2.062111e-05 9.178131e-03 2.910669e-01 2.062111e-05 
1.538628e-05 3.404907e-06 2.060163e-05 9.151141e-03 2.909248e-01 2.060163e-05 
1.453769e-05 3.404690e-06 2.057906e-05 9.126296e-03 2.907826e-01 2.057906e-05 
1.363750e-05 3.404474e-06 2.056058e-05 9.099098e-03 2.906402e-01 2.056058e-05 
1.286582e-05 3.404258e-06 2.053865e-05 9.072922e-03 2.904976e-01 2.053865e-05 
1.253814e-05 3.404042e-06 2.052113e-05 9.047023e-03 2.903552e-01 2.052113e-05 
1.269158e-05 3.403826e-06 2.049980e-05 9.021323e-03 2.902126e-01 2.049980e-05 
1.302847e-05 3.403609e-06 2.048018e-05 8.995850e-03 2.900699e-01 2.048018e-05 
1.338094e-05 3.403393e-06 2.046468e-05 8.970560e-03 2.899272e-01 2.046468e-05 
1.366163e-05 3.403177e-06 2.044407e-05 8.945455e-03 2.897844e-01 2.044407e-05 
1.381435e-05 3.402961e-06 2.042559e-05 8.920528e-03 2.896415e-01 2.042559e-05 
1.382090e-05 3.402745e-06 2.041144e-05 8.895806e-03 2.894986e-01 2.041144e-05 
1.370940e-05 3.402530e-06 2.039158e-05 8.871027e-03 2.893556e-01 2.039158e-05 
1.357372e-05 3.402314e-06 2.037415e-05 8.846823e-03 2.892126e-01 2.037415e-05 
1.352738e-05 3.402098e-06 2.036124e-05 8.822203e-03 2.890694e-01 2.036124e-05 
1.354778e-05 3.401882e-06 2.034209e-05 8.798325e-03 2.889263e-01 2.034209e-05 
1.351618e-05 3.401666e-06 2.032563e-05 8.773985e-03 2.887830e-01 2.032563e-05 
1.337742e-05 3.401450e-06 2.031388e-05 8.750000e-03 2.886396e-01 2.031388e-05 
1.315064e-05 3.401235e-06 2.029541e-05 8.726115e-03 2.884962e-01 2.029541e-05 
1.292413e-05 3.401019e-06 2.027985e-05 8.702507e-03 2.883527e-01 2.027985e-05 
1.286080e-05 3.400803e-06 2.026490e-05 8.678927e-03 2.882092e-01 2.026490e-05 
1.289478e-05 3.400588e-06 2.025478e-05 8.655641e-03 2.880656e-01 2.025478e-05 
1.285189e-05 3.400372e-06 2.023708e-05 8.632058e-03 2.879219e-01 2.023708e-05 
1.267352e-05 3.400157e-06 2.022267e-05 8.609142e-03 2.877782e-01 2.022267e-05 
1.234976e-05 3.399941e-06 2.020883e-05 8.585340e-03 2.876343e-01 2.020883e-05 
1.189121e-05 3.399726e-06 2.019532e-05 8.562863e-03 2.874904e-01 2.019532e-05 
1.132290e-05 3.399511e-06 2.018211e-05 8.539191e-03 2.873464e-01 2.018211e-05 
1.068532e-05 3.399295e-06 2.016916e-05 8.516229e-03 2.872023e-01 2.016916e-05 
1.004031e-05 3.399080e-06 2.015646e-05 8.493312e-03 2.870582e-01 2.015646e-05 
9.504142e-06 3.398865e-06 2.014400e-05 8.470606e-03 2.869139e-01 2.014400e-05 
9.320406e-06 3.398649e-06 2.013178e-05 8.448068e-03 2.867696e-01 2.013178e-05 
9.402557e-06 3.398434e-06 2.011979e-05 8.425620e-03 2.866252e-01 2.011979e-05 
9.512056e-06 3.398219e-06 2.010803e-05 8.403393e-03 2.864807e-01 2.010803e-05 
9.570550e-06 3.398004e-06 2.009649e-05 8.381196e-03 2.863362e-01 2.009649e-05 
9.547241e-06 3.397789e-06 2.008516e-05 8.359262e-03 2.861914e-01 2.008516e-05 
9.434354e-06 3.397574e-06 2.007405e-05 8.337341e-03 2.860468e-01 2.007405e-05 
9.249272e-06 3.397359e-06 2.006314e-05 8.315564e-03 2.859017e-01 2.006314e-05 
9.064618e-06 3.397144e-06 2.005243e-05 8.294011e-03 2.857568e-01 2.005243e-05 
8.984779e-06 3.396929e-06 2.004193e-05 8.272321e-03 2.856115e-01 2.004193e-05 
9.011564e-06 3.396714e-06 2.003161e-05 8.251071e-03 2.854664e-01 2.003161e-05 
9.073983e-06 3.396499e-06 2.002149e-05 8.229645e-03 2.853208e-01 2.002149e-05 
9.129629e-06 3.396284e-06 2.001156e-05 8.208442e-03 2.851755e-01 2.001156e-05 
9.216605e-06 3.396069e-06 2.000181e-05 8.187368e-03 2.850298e-01 2.000181e-05 
9.386368e-06 3.395854e-06 1.999224e-05 8.166415e-03 2.848841e-01 1.999224e-05 
9.574546e-06 3.395640e-06 1.998284e-05 8.145582e-03 2.847381e-01 1.998284e-05 
9.699999e-06 3.395425e-06 1.997362e-05 8.124865e-03 2.845923e-01 1.997362e-05 
9.727820e-06 3.395210e-06 1.996457e-05 8.104260e-03 2.844461e-01 1.996457e-05 
9.647012e-06 3.394996e-06 1.995568e-05 8.083752e-03 2.843000e-01 1.995568e-05 
9.457931e-06 3.394781e-06 1.994695e-05 8.063369e-03 2.841538e-01 1.994695e-05 
9.167775e-06 3.394566e-06 1.993839e-05 8.043071e-03 2.840074e-01 1.993839e-05 
8.788769e-06 3.394352e-06 1.992998e-05 8.022910e-03 2.838610e-01 1.992998e-05 
8.337437e-06 3.394137e-06 1.992172e-05 8.002800e-03 2.837145e-01 1.992172e-05 
7.835622e-06 3.393923e-06 1.991361e-05 7.982833e-03 2.835679e-01 1.991361e-05 
7.323973e-06 3.393709e-06 1.990565e-05 7.962927e-03 2.834212e-01 1.990565e-05 
6.899596e-06 3.393494e-06 1.989783e-05 7.943099e-03 2.832743e-01 1.989783e-05 
6.695194e-06 3.393280e-06 1.989016e-05 7.923377e-03 2.831275e-01 1.989016e-05 
6.661138e-06 3.393066e-06 1.988262e-05 7.903759e-03 2.829804e-01 1.988262e-05 
6.619458e-06 3.392851e-06 1.987522e-05 7.884192e-03 2.828335e-01 1.987522e-05 
6.538014e-06 3.392637e-06 1.986795e-05 7.864753e-03 2.826862e-01 1.986795e-05 
6.414513e-06 3.392423e-06 1.986081e-05 7.845334e-03 2.825388e-01 1.986081e-05 
6.272167e-06 3.392209e-06 1.985380e-05 7.826062e-03 2.823915e-01 1.985380e-05 
6.179257e-06 3.391995e-06 1.984691e-05 7.806840e-03 2.822439e-01 1.984691e-05 
6.135112e-06 3.391780e-06 1.984015e-05 7.787713e-03 2.820962e-01 1.984015e-05 
6.107501e-06 3.391566e-06 1.983350e-05 7.768683e-03 2.819484e-01 1.983350e-05 
6.132313e-06 3.391352e-06 1.982697e-05 7.749742e-03 2.818005e-01 1.982697e-05 
6.256952e-06 3.391138e-06 1.982056e-05 7.730874e-03 2.816523e-01 1.982056e-05 
6.468380e-06 3.390925e-06 1.981427e-05 7.712066e-03 2.815043e-01 1.981427e-05 
6.704684e-06 3.390711e-06 1.980808e-05 7.693397e-03 2.813559e-01 1.980808e-05 
6.907960e-06 3.390497e-06 1.980200e-05 7.674747e-03 2.812073e-01 1.980200e-05 
7.048580e-06 3.390283e-06 1.979603e-05 7.656256e-03 2.810588e-01 1.979603e-05 
7.113073e-06 3.390069e-06 1.979016e-05 7.637754e-03 2.809101e-01 1.979016e-05 
7.095975e-06 3.389855e-06 1.978440e-05 7.619424e-03 2.807614e-01 1.978440e-05 
6.996807e-06 3.389642e-06 1.977873e-05 7.601078e-03 2.806124e-01 1.977873e-05 
6.818769e-06 3.389428e-06 1.977316e-05 7.582911e-03 2.804636e-01 1.977316e-05 
6.568058e-06 3.389214e-06 1.976770e-05 7.564723e-03 2.803141e-01 1.976770e-05 
6.253553e-06 3.389001e-06 1.976232e-05 7.546706e-03 2.801652e-01 1.976232e-05 
5.887230e-06 3.388787e-06 1.975704e-05 7.528678e-03 2.800156e-01 1.975704e-05 
5.488979e-06 3.388574e-06 1.975185e-05 7.510797e-03 2.798663e-01 1.975185e-05 
5.110214e-06 3.388360e-06 1.974675e-05 7.492929e-03 2.797166e-01 1.974675e-05 
4.787277e-06 3.388147e-06 1.974173e-05 7.475172e-03 2.795669e-01 1.974173e-05 
4.591508e-06 3.387933e-06 1.973681e-05 7.457431e-03 2.794170e-01 1.973681e-05 
4.509051e-06 3.387720e-06 1.973196e-05 7.439823e-03 2.792671e-01 1.973196e-05 
4.433799e-06 3.387506e-06 1.972720e-05 7.422247e-03 2.791169e-01 1.972720e-05 
4.360064e-06 3.387293e-06 1.972252e-05 7.404777e-03 2.789668e-01 1.972252e-05 
4.330010e-06 3.387080e-06 1.971792e-05 7.387304e-03 2.788164e-01 1.971792e-05 
4.347726e-06 3.386867e-06 1.971340e-05 7.370004e-03 2.786659e-01 1.971340e-05 
4.369428e-06 3.386653e-06 1.970895e-05 7.352609e-03 2.785153e-01 1.970895e-05 
4.386777e-06 3.386440e-06 1.970458e-05 7.335427e-03 2.783645e-01 1.970458e-05 
4.411560e-06 3.386227e-06 1.970029e-05 7.318183e-03 2.782137e-01 1.970029e-05 
4.471542e-06 3.386014e-06 1.969606e-05 7.301139e-03 2.780627e-01 1.969606e-05 
4.609888e-06 3.385801e-06 1.969191e-05 7.284032e-03 2.779118e-01 1.969191e-05 
4.799732e-06 3.385588e-06 1.968782e-05 7.266984e-03 2.777605e-01 1.968782e-05 
4.976939e-06 3.385375e-06 1.968381e-05 7.250039e-03 2.776092e-01 1.968381e-05 
5.112780e-06 3.385162e-06 1.967986e-05 7.233161e-03 2.774577e-01 1.967986e-05 
5.194157e-06 3.384949e-06 1.967597e-05 7.216352e-03 2.773060e-01 1.967597e-05 
5.214848e-06 3.384736e-06 1.967215e-05 7.199622e-03 2.771543e-01 1.967215e-05 
5.172920e-06 3.384523e-06 1.966840e-05 7.182934e-03 2.770023e-01 1.966840e-05 
5.069497e-06 3.384311e-06 1.966470e-05 7.166341e-03 2.768503e-01 1.966470e-05 
4.908156e-06 3.384098e-06 1.966107e-05 7.149780e-03 2.766980e-01 1.966107e-05 
4.694887e-06 3.383885e-06 1.965749e-05 7.133321e-03 2.765458e-01 1.965749e-05 
4.439087e-06 3.383672e-06 1.965398e-05 7.116861e-03 2.763933e-01 1.965398e-05 
4.157083e-06 3.383460e-06 1.965052e-05 7.100553e-03 2.762407e-01 1.965052e-05 
3.872120e-06 3.383247e-06 1.964712e-05 7.084187e-03 2.760879e-01 1.964712e-05 
3.589709e-06 3.383034e-06 1.964377e-05 7.067986e-03 2.759350e-01 1.964377e-05 
3.307965e-06 3.382822e-06 1.964048e-05 7.051738e-03 2.757821e-01 1.964048e-05 
3.095540e-06 3.382609e-06 1.963724e-05 7.035630e-03 2.756288e-01 1.963724e-05 
3.022067e-06 3.382397e-06 1.963405e-05 7.019522e-03 2.754756e-01 1.963405e-05 
2.984256e-06 3.382184e-06 1.963092e-05 7.003528e-03 2.753218e-01 1.963092e-05 
3.012692e-06 3.381972e-06 1.962783e-05 6.987515e-03 2.751684e-01 1.962783e-05 
3.062611e-06 3.381760e-06 1.962479e-05 6.971642e-03 2.750142e-01 1.962479e-05 
3.108396e-06 3.381547e-06 1.962181e-05 6.955725e-03 2.748603e-01 1.962181e-05 
3.150710e-06 3.381335e-06 1.961887e-05 6.939956e-03 2.747060e-01 1.961887e-05 
3.195722e-06 3.381123e-06 1.961597e-05 6.924137e-03 2.745516e-01 1.961597e-05 
3.246079e-06 3.380911e-06 1.961312e-05 6.908492e-03 2.743971e-01 1.961312e-05 
3.300390e-06 3.380698e-06 1.961032e-05 6.892757e-03 2.742423e-01 1.961032e-05 
3.376180e-06 3.380486e-06 1.960756e-05 6.877192e-03 2.740875e-01 1.960756e-05 
3.498132e-06 3.380274e-06 1.960485e-05 6.861556e-03 2.739325e-01 1.960485e-05 
3.614494e-06 3.380062e-06 1.960218e-05 6.846133e-03 2.737773e-01 1.960218e-05 
3.694978e-06 3.379850e-06 1.959955e-05 6.830599e-03 2.736218e-01 1.959955e-05 
3.731239e-06 3.379638e-06 1.959696e-05 6.815280e-03 2.734665e-01 1.959696e-05 
3.720727e-06 3.379426e-06 1.959441e-05 6.799863e-03 2.733108e-01 1.959441e-05 
3.663490e-06 3.379214e-06 1.959190e-05 6.784587e-03 2.731551e-01 1.959190e-05 
3.561371e-06 3.379002e-06 1.958942e-05 6.769315e-03 2.729992e-01 1.958942e-05 
3.417867e-06 3.378790e-06 1.958699e-05 6.754101e-03 2.728432e-01 1.958699e-05 
3.238516e-06 3.378578e-06 1.958459e-05 6.738957e-03 2.726870e-01 1.958459e-05 
3.032310e-06 3.378367e-06 1.958224e-05 6.723845e-03 2.725307e-01 1.958224e-05 
2.813228e-06 3.378155e-06 1.957991e-05 6.708806e-03 2.723743e-01 1.957991e-05 
2.592664e-06 3.377943e-06 1.957762e-05 6.693801e-03 2.722176e-01 1.957762e-05 
2.373688e-06 3.377731e-06 1.957537e-05 6.678857e-03 2.720609e-01 1.957537e-05 
2.170632e-06 3.377520e-06 1.957315e-05 6.663962e-03 2.719039e-01 1.957315e-05 
2.055514e-06 3.377308e-06 1.957097e-05 6.649113e-03 2.717469e-01 1.957097e-05 
2.060849e-06 3.377097e-06 1.956881e-05 6.634322e-03 2.715893e-01 1.956881e-05 
2.102224e-06 3.376885e-06 1.956669e-05 6.619577e-03 2.714319e-01 1.956669e-05 
2.150044e-06 3.376674e-06 1.956460e-05 6.604870e-03 2.712740e-01 1.956460e-05 
2.198886e-06 3.376462e-06 1.956255e-05 6.590224e-03 2.711162e-01 1.956255e-05 
2.250788e-06 3.376251e-06 1.956052e-05 6.575618e-03 2.709577e-01 1.956052e-05 
2.308316e-06 3.376039e-06 1.955852e-05 6.561072e-03 2.707999e-01 1.955852e-05 
2.370208e-06 3.375828e-06 1.955655e-05 6.546560e-03 2.706404e-01 1.955655e-05 
2.431642e-06 3.375616e-06 1.955461e-05 6.532115e-03 2.704824e-01 1.955461e-05 
2.487780e-06 3.375405e-06 1.955270e-05 6.517685e-03 2.703225e-01 1.955270e-05 
2.543641e-06 3.375194e-06 1.955082e-05 6.503339e-03 2.701633e-01 1.955082e-05 
2.611852e-06 3.374983e-06 1.954897e-05 6.488987e-03 2.700036e-01 1.954897e-05 
2.676472e-06 3.374772e-06 1.954714e-05 6.474744e-03 2.698440e-01 1.954714e-05 
2.716925e-06 3.374560e-06 1.954534e-05 6.460475e-03 2.696840e-01 1.954534e-05 
2.725809e-06 3.374349e-06 1.954356e-05 6.446324e-03 2.695240e-01 1.954356e-05 
2.701325e-06 3.374138e-06 1.954181e-05 6.432145e-03 2.693638e-01 1.954181e-05 
2.644039e-06 3.373927e-06 1.954009e-05 6.418069e-03 2.692033e-01 1.954009e-05 
2.556186e-06 3.373716e-06 1.953838e-05 6.403983e-03 2.690425e-01 1.953838e-05 
2.441860e-06 3.373505e-06 1.953671e-05 6.389974e-03 2.688819e-01 1.953671e-05 
2.307610e-06 3.373294e-06 1.953506e-05 6.375988e-03 2.687208e-01 1.953506e-05 
2.161454e-06 3.373083e-06 1.953343e-05 6.362068e-03 2.685599e-01 1.953343e-05 
2.008670e-06 3.372872e-06 1.953182e-05 6.348171e-03 2.683985e-01 1.953182e-05 
1.852987e-06 3.372662e-06 1.953023e-05 6.334340e-03 2.682372e-01 1.953023e-05 
1.703785e-06 3.372451e-06 1.952867e-05 6.320530e-03 2.680755e-01 1.952867e-05 
1.581680e-06 3.372240e-06 1.952713e-05 6.306784e-03 2.679136e-01 1.952713e-05 
1.516494e-06 3.372029e-06 1.952561e-05 6.293061e-03 2.677518e-01 1.952561e-05 
1.522328e-06 3.371819e-06 1.952411e-05 6.279385e-03 2.675894e-01 1.952411e-05 
1.557490e-06 3.371608e-06 1.952264e-05 6.265754e-03 2.674271e-01 1.952264e-05 
1.603476e-06 3.371397e-06 1.952118e-05 6.252163e-03 2.672646e-01 1.952118e-05 
1.657431e-06 3.371187e-06 1.951974e-05 6.238615e-03 2.671019e-01 1.951974e-05 
1.716734e-06 3.370976e-06 1.951832e-05 6.225107e-03 2.669391e-01 1.951832e-05 
1.776500e-06 3.370766e-06 1.951692e-05 6.211642e-03 2.667762e-01 1.951692e-05 
1.830868e-06 3.370555e-06 1.951554e-05 6.198208e-03 2.666132e-01 1.951554e-05 
1.874658e-06 3.370345e-06 1.951418e-05 6.184828e-03 2.664499e-01 1.951418e-05 
1.904683e-06 3.370134e-06 1.951284e-05 6.171474e-03 2.662867e-01 1.951284e-05 
1.921104e-06 3.369924e-06 1.951151e-05 6.158173e-03 2.661231e-01 1.951151e-05 
1.928519e-06 3.369714e-06 1.951020e-05 6.144876e-03 2.659596e-01 1.951020e-05 
1.931452e-06 3.369503e-06 1.950891e-05 6.131674e-03 2.657956e-01 1.950891e-05 
1.925367e-06 3.369293e-06 1.950764e-05 6.118438e-03 2.656319e-01 1.950764e-05 
1.902434e-06 3.369083e-06 1.950638e-05 6.105304e-03 2.654676e-01 1.950638e-05 
1.858799e-06 3.368873e-06 1.950514e-05 6.092139e-03 2.653035e-01 1.950514e-05 
1.794045e-06 3.368663e-06 1.950392e-05 6.079046e-03 2.651390e-01 1.950392e-05 
1.709909e-06 3.368453e-06 1.950271e-05 6.065980e-03 2.649745e-01 1.950271e-05 
1.609914e-06 3.368242e-06 1.950151e-05 6.052958e-03 2.648097e-01 1.950151e-05 
1.499565e-06 3.368032e-06 1.950033e-05 6.039972e-03 2.646448e-01 1.950033e-05 
1.387171e-06 3.367822e-06 1.949917e-05 6.027017e-03 2.644798e-01 1.949917e-05 
1.285633e-06 3.367612e-06 1.949802e-05 6.014094e-03 2.643146e-01 1.949802e-05 
1.204778e-06 3.367402e-06 1.949689e-05 6.001211e-03 2.641492e-01 1.949689e-05 
1.141518e-06 3.367193e-06 1.949577e-05 5.988354e-03 2.639837e-01 1.949577e-05 
1.093589e-06 3.366983e-06 1.949466e-05 5.975546e-03 2.638180e-01 1.949466e-05 
1.075218e-06 3.366773e-06 1.949357e-05 5.962657e-03 2.636522e-01 1.949357e-05 
1.095378e-06 3.366563e-06 1.949249e-05 5.949951e-03 2.634863e-01 1.949249e-05 
1.138405e-06 3.366353e-06 1.949142e-05 5.936818e-03 2.633201e-01 1.949142e-05 
1.194852e-06 3.366144e-06 1.949037e-05 5.924516e-03 2.631538e-01 1.949037e-05 
1.258509e-06 3.365934e-06 1.948933e-05 5.910957e-03 2.629868e-01 1.948933e-05 
1.322698e-06 3.365724e-06 1.948830e-05 5.898905e-03 2.628203e-01 1.948830e-05 
1.381148e-06 3.365515e-06 1.948728e-05 5.885297e-03 2.626528e-01 1.948728e-05 
1.429088e-06 3.365305e-06 1.948628e-05 5.872291e-03 2.624857e-01 1.948628e-05 
1.463625e-06 3.365095e-06 1.948529e-05 5.859370e-03 2.623178e-01 1.948529e-05 
1.483780e-06 3.364886e-06 1.948431e-05 5.846508e-03 2.621500e-01 1.948431e-05 
1.490700e-06 3.364677e-06 1.948334e-05 5.833716e-03 2.619816e-01 1.948334e-05 
1.487733e-06 3.364467e-06 1.948238e-05 5.820997e-03 2.618137e-01 1.948238e-05 
1.478259e-06 3.364258e-06 1.948144e-05 5.808325e-03 2.616449e-01 1.948144e-05 
1.461682e-06 3.364048e-06 1.948050e-05 5.795641e-03 2.614763e-01 1.948050e-05 
1.434863e-06 3.363839e-06 1.947958e-05 5.783164e-03 2.613072e-01 1.947958e-05 
1.396114e-06 3.363630e-06 1.947867e-05 5.770495e-03 2.611380e-01 1.947867e-05 
1.345945e-06 3.363420e-06 1.947776e-05 5.758062e-03 2.609688e-01 1.947776e-05 
1.286442e-06 3.363211e-06 1.947687e-05 5.745534e-03 2.607991e-01 1.947687e-05 
1.220703e-06 3.363002e-06 1.947599e-05 5.733030e-03 2.606296e-01 1.947599e-05 
1.152756e-06 3.362793e-06 1.947511e-05 5.720699e-03 2.604595e-01 1.947511e-05 
1.087928e-06 3.362584e-06 1.947425e-05 5.708025e-03 2.602894e-01 1.947425e-05 
1.031272e-06 3.362375e-06 1.947340e-05 5.695557e-03 2.601191e-01 1.947340e-05 
9.837278e-07 3.362166e-06 1.947255e-05 5.683179e-03 2.599487e-01 1.947255e-05 
9.435498e-07 3.361957e-06 1.947172e-05 5.670823e-03 2.597782e-01 1.947172e-05 
9.113320e-07 3.361748e-06 1.947089e-05 5.658554e-03 2.596074e-01 1.947089e-05 
8.932712e-07 3.361539e-06 1.947007e-05 5.646304e-03 2.594365e-01 1.947007e-05 
8.989109e-07 3.361330e-06 1.946926e-05 5.634134e-03 2.592654e-01 1.946926e-05 
9.244117e-07 3.361121e-06 1.946846e-05 5.621978e-03 2.590942e-01 1.946846e-05 
9.594145e-07 3.360912e-06 1.946767e-05 5.609880e-03 2.589228e-01 1.946767e-05 
9.978421e-07 3.360703e-06 1.946689e-05 5.597818e-03 2.587512e-01 1.946689e-05 
1.034434e-06 3.360494e-06 1.946611e-05 5.585815e-03 2.585795e-01 1.946611e-05 
1.064579e-06 3.360286e-06 1.946534e-05 5.573827e-03 2.584076e-01 1.946534e-05 
1.085250e-06 3.360077e-06 1.946459e-05 5.561894e-03 2.582356e-01 1.946459e-05 
1.094855e-06 3.359868e-06 1.946383e-05 5.549990e-03 2.580634e-01 1.946383e-05 
1.092933e-06 3.359660e-06 1.946309e-05 5.538124e-03 2.578910e-01 1.946309e-05 
1.080042e-06 3.359451e-06 1.946235e-05 5.526304e-03 2.577185e-01 1.946235e-05 
1.057873e-06 3.359242e-06 1.946162e-05 5.514461e-03 2.575459e-01 1.946162e-05 
1.029327e-06 3.359034e-06 1.946090e-05 5.502769e-03 2.573731e-01 1.946090e-05 
9.976927e-07 3.358825e-06 1.946019e-05 5.490933e-03 2.572002e-01 1.946019e-05 
9.646239e-07 3.358617e-06 1.945948e-05 5.479322e-03 2.570270e-01 1.945948e-05 
9.299643e-07 3.358409e-06 1.945878e-05 5.467547e-03 2.568536e-01 1.945878e-05 
8.938928e-07 3.358200e-06 1.945808e-05 5.456007e-03 2.566800e-01 1.945808e-05 
8.579241e-07 3.357992e-06 1.945739e-05 5.444305e-03 2.565063e-01 1.945739e-05 
8.242763e-07 3.357784e-06 1.945671e-05 5.432709e-03 2.563323e-01 1.945671e-05 
7.943517e-07 3.357575e-06 1.945604e-05 5.421140e-03 2.561583e-01 1.945604e-05 
7.679970e-07 3.357367e-06 1.945537e-05 5.409623e-03 2.559838e-01 1.945537e-05 
7.447444e-07 3.357159e-06 1.945471e-05 5.398125e-03 2.558093e-01 1.945471e-05 
7.250766e-07 3.356951e-06 1.945405e-05 5.386678e-03 2.556345e-01 1.945405e-05 
7.108256e-07 3.356743e-06 1.945340e-05 5.375251e-03 2.554588e-01 1.945340e-05 
7.055410e-07 3.356534e-06 1.945276e-05 5.363862e-03 2.552831e-01 1.945276e-05 
7.140553e-07 3.356326e-06 1.945212e-05 5.352508e-03 2.551072e-01 1.945212e-05 
7.374913e-07 3.356118e-06 1.945148e-05 5.341187e-03 2.549312e-01 1.945148e-05 
7.704199e-07 3.355910e-06 1.945086e-05 5.329899e-03 2.547546e-01 1.945086e-05 
8.061476e-07 3.355702e-06 1.945024e-05 5.318644e-03 2.545782e-01 1.945024e-05 
8.396255e-07 3.355494e-06 1.944962e-05 5.307421e-03 2.544011e-01 1.944962e-05 
8.676059e-07 3.355287e-06 1.944901e-05 5.296225e-03 2.542241e-01 1.944901e-05 
8.882157e-07 3.355079e-06 1.944840e-05 5.285063e-03 2.540466e-01 1.944840e-05 
9.005385e-07 3.354871e-06 1.944780e-05 5.273933e-03 2.538690e-01 1.944780e-05 
9.043625e-07 3.354663e-06 1.944721e-05 5.262832e-03 2.536909e-01 1.944721e-05 
9.000682e-07 3.354455e-06 1.944662e-05 5.251760e-03 2.535126e-01 1.944662e-05 
8.886004e-07 3.354248e-06 1.944603e-05 5.240722e-03 2.533339e-01 1.944603e-05 
8.714511e-07 3.354040e-06 1.944545e-05 5.229694e-03 2.531545e-01 1.944545e-05 
8.505041e-07 3.353832e-06 1.944487e-05 5.218722e-03 2.529752e-01 1.944487e-05 
8.275722e-07 3.353625e-06 1.944430e-05 5.207744e-03 2.527959e-01 1.944430e-05 
8.038512e-07 3.353417e-06 1.944373e-05 5.196827e-03 2.526163e-01 1.944373e-05 
7.799297e-07 3.353210e-06 1.944317e-05 5.185910e-03 2.524364e-01 1.944317e-05 
7.562915e-07 3.353002e-06 1.944261e-05 5.175050e-03 2.522565e-01 1.944261e-05 
7.335917e-07 3.352795e-06 1.944206e-05 5.164192e-03 2.520762e-01 1.944206e-05 
7.124606e-07 3.352587e-06 1.944151e-05 5.153358e-03 2.518961e-01 1.944151e-05 
6.931712e-07 3.352380e-06 1.944096e-05 5.142562e-03 2.517155e-01 1.944096e-05 
6.756402e-07 3.352172e-06 1.944042e-05 5.131794e-03 2.515348e-01 1.944042e-05 
6.598217e-07 3.351965e-06 1.943989e-05 5.121056e-03 2.513540e-01 1.943989e-05 
6.460764e-07 3.351758e-06 1.943935e-05 5.110347e-03 2.511730e-01 1.943935e-05 
6.351943e-07 3.351550e-06 1.943882e-05 5.099667e-03 2.509918e-01 1.943882e-05 
6.281931e-07 3.351343e-06 1.943830e-05 5.089015e-03 2.508104e-01 1.943830e-05 
6.263687e-07 3.351136e-06 1.943778e-05 5.078391e-03 2.506289e-01 1.943778e-05 
6.310470e-07 3.350929e-06 1.943726e-05 5.067794e-03 2.504473e-01 1.943726e-05 
6.417124e-07 3.350722e-06 1.943675e-05 5.057228e-03 2.502654e-01 1.943675e-05 
6.554109e-07 3.350515e-06 1.943623e-05 5.046684e-03 2.500834e-01 1.943623e-05 
6.689374e-07 3.350308e-06 1.943573e-05 5.036174e-03 2.499013e-01 1.943573e-05 
6.800290e-07 3.350101e-06 1.943522e-05 5.025685e-03 2.497189e-01 1.943522e-05 
6.873182e-07 3.349894e-06 1.943472e-05 5.015229e-03 2.495364e-01 1.943472e-05 
6.901120e-07 3.349687e-06 1.943423e-05 5.004794e-03 2.493537e-01 1.943423e-05 
6.882316e-07 3.349480e-06 1.943373e-05 4.994391e-03 2.491709e-01 1.943373e-05 
6.819143e-07 3.349273e-06 1.943324e-05 4.984011e-03 2.489878e-01 1.943324e-05 
6.717566e-07 3.349066e-06 1.943276e-05 4.973655e-03 2.488046e-01 1.943276e-05 
6.586770e-07 3.348859e-06 1.943227e-05 4.963331e-03 2.486213e-01 1.943227e-05 
6.438595e-07 3.348652e-06 1.943179e-05 4.953029e-03 2.484376e-01 1.943179e-05 
6.286193e-07 3.348446e-06 1.943132e-05 4.942756e-03 2.482541e-01 1.943132e-05 
6.141447e-07 3.348239e-06 1.943084e-05 4.932507e-03 2.480700e-01 1.943084e-05 
6.011886e-07 3.348032e-06 1.943037e-05 4.922283e-03 2.478861e-01 1.943037e-05 
5.899346e-07 3.347826e-06 1.942990e-05 4.912087e-03 2.477018e-01 1.942990e-05 
5.801597e-07 3.347619e-06 1.942944e-05 4.901912e-03 2.475174e-01 1.942944e-05 
5.715364e-07 3.347413e-06 1.942897e-05 4.891769e-03 2.473328e-01 1.942897e-05 
5.638660e-07 3.347206e-06 1.942851e-05 4.881647e-03 2.471479e-01 1.942851e-05 
5.571996e-07 3.346999e-06 1.942805e-05 4.871553e-03 2.469630e-01 1.942805e-05 
5.518836e-07 3.346793e-06 1.942760e-05 4.861478e-03 2.467774e-01 1.942760e-05 
5.485362e-07 3.346587e-06 1.942715e-05 4.851439e-03 2.465922e-01 1.942715e-05 
5.479311e-07 3.346380e-06 1.942670e-05 4.841393e-03 2.464063e-01 1.942670e-05 
5.507679e-07 3.346174e-06 1.942625e-05 4.831412e-03 2.462203e-01 1.942625e-05 
5.572811e-07 3.345968e-06 1.942581e-05 4.821419e-03 2.460341e-01 1.942581e-05 
5.668128e-07 3.345761e-06 1.942536e-05 4.811485e-03 2.458479e-01 1.942536e-05 
5.778838e-07 3.345555e-06 1.942492e-05 4.801513e-03 2.456615e-01 1.942492e-05 
5.888224e-07 3.345349e-06 1.942449e-05 4.791658e-03 2.454750e-01 1.942449e-05 
5.982772e-07 3.345143e-06 1.942405e-05 4.781684e-03 2.452883e-01 1.942405e-05 
6.053529e-07 3.344936e-06 1.942362e-05 4.771885e-03 2.451013e-01 1.942362e-05 
6.095576e-07 3.344730e-06 1.942319e-05 4.761950e-03 2.449143e-01 1.942319e-05 
6.107220e-07 3.344524e-06 1.942276e-05 4.752200e-03 2.447269e-01 1.942276e-05 
6.089361e-07 3.344318e-06 1.942234e-05 4.742319e-03 2.445396e-01 1.942234e-05 
6.045048e-07 3.344112e-06 1.942191e-05 4.732516e-03 2.443518e-01 1.942191e-05 
5.979132e-07 3.343906e-06 1.942149e-05 4.722742e-03 2.441642e-01 1.942149e-05 
5.897858e-07 3.343700e-06 1.942107e-05 4.712995e-03 2.439758e-01 1.942107e-05 
5.808250e-07 3.343494e-06 1.942065e-05 4.703275e-03 2.437880e-01 1.942065e-05 
5.717168e-07 3.343288e-06 1.942024e-05 4.693581e-03 2.435992e-01 1.942024e-05 
5.630175e-07 3.343083e-06 1.941982e-05 4.683913e-03 2.434106e-01 1.941982e-05 
5.550731e-07 3.342877e-06 1.941941e-05 4.674270e-03 2.432218e-01 1.941941e-05 
5.480183e-07 3.342671e-06 1.941900e-05 4.664653e-03 2.430329e-01 1.941900e-05 
5.418506e-07 3.342465e-06 1.941860e-05 4.655060e-03 2.428438e-01 1.941860e-05 
5.365235e-07 3.342260e-06 1.941819e-05 4.645493e-03 2.426546e-01 1.941819e-05 
5.320068e-07 3.342054e-06 1.941779e-05 4.635950e-03 2.424651e-01 1.941779e-05 
5.282950e-07 3.341848e-06 1.941738e-05 4.626432e-03 2.422756e-01 1.941738e-05 
5.253790e-07 3.341643e-06 1.941698e-05 4.616937e-03 2.420859e-01 1.941698e-05 
5.232293e-07 3.341437e-06 1.941658e-05 4.607467e-03 2.418960e-01 1.941658e-05 
5.218215e-07 3.341232e-06 1.941619e-05 4.598020e-03 2.417058e-01 1.941619e-05 
5.211821e-07 3.341026e-06 1.941579e-05 4.588598e-03 2.415153e-01 1.941579e-05 
5.213917e-07 3.340821e-06 1.941540e-05 4.579191e-03 2.413250e-01 1.941540e-05 
5.224952e-07 3.340615e-06 1.941501e-05 4.569819e-03 2.411342e-01 1.941501e-05 
5.243613e-07 3.340410e-06 1.941462e-05 4.560461e-03 2.409435e-01 1.941462e-05 
5.266215e-07 3.340204e-06 1.941423e-05 4.551133e-03 2.407525e-01 1.941423e-05 
5.287666e-07 3.339999e-06 1.941384e-05 4.541819e-03 2.405615e-01 1.941384e-05 
5.303090e-07 3.339794e-06 1.941345e-05 4.532540e-03 2.403703e-01 1.941345e-05 
5.308905e-07 3.339589e-06 1.941307e-05 4.523249e-03 2.401790e-01 1.941307e-05 
5.303116e-07 3.339383e-06 1.941269e-05 4.514035e-03 2.399876e-01 1.941269e-05 
5.285161e-07 3.339178e-06 1.941231e-05 4.504771e-03 2.397960e-01 1.941231e-05 
5.255617e-07 3.338973e-06 1.941193e-05 4.495602e-03 2.396043e-01 1.941193e-05 
5.215885e-07 3.338768e-06 1.941155e-05 4.486385e-03 2.394125e-01 1.941155e-05 
5.167934e-07 3.338563e-06 1.941117e-05 4.477260e-03 2.392205e-01 1.941117e-05 
5.114092e-07 3.338358e-06 1.941079e-05 4.468090e-03 2.390281e-01 1.941079e-05 
5.056875e-07 3.338153e-06 1.941042e-05 4.458965e-03 2.388359e-01 1.941042e-05 
4.998827e-07 3.337948e-06 1.941005e-05 4.449864e-03 2.386433e-01 1.941005e-05 
4.942361e-07 3.337743e-06 1.940967e-05 4.440787e-03 2.384508e-01 1.940967e-05 
4.889614e-07 3.337538e-06 1.940930e-05 4.431732e-03 2.382575e-01 1.940930e-05 
4.842367e-07 3.337333e-06 1.940893e-05 4.422700e-03 2.380646e-01 1.940893e-05 
4.802051e-07 3.337128e-06 1.940857e-05 4.413691e-03 2.378709e-01 1.940857e-05 
4.769811e-07 3.336923e-06 1.940820e-05 4.404703e-03 2.376777e-01 1.940820e-05 
4.746561e-07 3.336719e-06 1.940783e-05 4.395739e-03 2.374836e-01 1.940783e-05 
4.733002e-07 3.336514e-06 1.940747e-05 4.386796e-03 2.372901e-01 1.940747e-05 
4.729584e-07 3.336309e-06 1.940711e-05 4.377876e-03 2.370958e-01 1.940711e-05 
4.736389e-07 3.336105e-06 1.940674e-05 4.368976e-03 2.369015e-01 1.940674e-05 
4.752908e-07 3.335900e-06 1.940638e-05 4.360100e-03 2.367072e-01 1.940638e-05 
4.777758e-07 3.335695e-06 1.940602e-05 4.351243e-03 2.365126e-01 1.940602e-05 
4.808571e-07 3.335491e-06 1.940566e-05 4.342407e-03 2.363180e-01 1.940566e-05 
4.842247e-07 3.335286e-06 1.940531e-05 4.333595e-03 2.361232e-01 1.940531e-05 
4.875488e-07 3.335082e-06 1.940495e-05 4.324799e-03 2.359284e-01 1.940495e-05 
4.905355e-07 3.334877e-06 1.940459e-05 4.316031e-03 2.357334e-01 1.940459e-05 
4.929622e-07 3.334673e-06 1.940424e-05 4.307274e-03 2.355383e-01 1.940424e-05 
4.946915e-07 3.334468e-06 1.940389e-05 4.298548e-03 2.353431e-01 1.940389e-05 
4.956695e-07 3.334264e-06 1.940353e-05 4.289827e-03 2.351477e-01 1.940353e-05 
4.959156e-07 3.334060e-06 1.940318e-05 4.281143e-03 2.349523e-01 1.940318e-05 
4.955081e-07 3.333855e-06 1.940283e-05 4.272463e-03 2.347565e-01 1.940283e-05 
4.945679e-07 3.333651e-06 1.940248e-05 4.263822e-03 2.345609e-01 1.940248e-05 
4.932416e-07 3.333447e-06 1.940213e-05 4.255180e-03 2.343647e-01 1.940213e-05 
4.916836e-07 3.333243e-06 1.940178e-05 4.246569e-03 2.341687e-01 1.940178e-05 
4.900392e-07 3.333039e-06 1.940144e-05 4.237971e-03 2.339723e-01 1.940144e-05 
4.884302e-07 3.332834e-06 1.940109e-05 4.229401e-03 2.337757e-01 1.940109e-05 
4.869453e-07 3.332630e-06 1.940075e-05 4.220843e-03 2.335789e-01 1.940075e-05 
4.856349e-07 3.332426e-06 1.940040e-05 4.212303e-03 2.333822e-01 1.940040e-05 
4.845133e-07 3.332222e-06 1.940006e-05 4.203792e-03 2.331850e-01 1.940006e-05 
4.835650e-07 3.332018e-06 1.939972e-05 4.195288e-03 2.329880e-01 1.939972e-05 
4.827541e-07 3.331814e-06 1.939937e-05 4.186804e-03 2.327901e-01 1.939937e-05 
4.820364e-07 3.331610e-06 1.939903e-05 4.178351e-03 2.325930e-01 1.939903e-05 
4.813702e-07 3.331407e-06 1.939869e-05 4.169899e-03 2.323948e-01 1.939869e-05 
4.807253e-07 3.331203e-06 1.939835e-05 4.161478e-03 2.321969e-01 1.939835e-05 
4.800869e-07 3.330999e-06 1.939801e-05 4.153072e-03 2.319987e-01 1.939801e-05 
4.794544e-07 3.330795e-06 1.939768e-05 4.144656e-03 2.318005e-01 1.939768e-05 
4.788331e-07 3.330591e-06 1.939734e-05 4.136310e-03 2.316020e-01 1.939734e-05 
4.782236e-07 3.330388e-06 1.939700e-05 4.127938e-03 2.314037e-01 1.939700e-05 
4.776114e-07 3.330184e-06 1.939667e-05 4.119610e-03 2.312047e-01 1.939667e-05 
4.769623e-07 3.329980e-06 1.939633e-05 4.111271e-03 2.310058e-01 1.939633e-05 
4.762246e-07 3.329777e-06 1.939600e-05 4.103006e-03 2.308069e-01 1.939600e-05 
4.753389e-07 3.329573e-06 1.939566e-05 4.094675e-03 2.306077e-01 1.939566e-05 
4.742498e-07 3.329370e-06 1.939533e-05 4.086457e-03 2.304086e-01 1.939533e-05 
4.729159e-07 3.329166e-06 1.939500e-05 4.078163e-03 2.302088e-01 1.939500e-05 
4.713171e-07 3.328963e-06 1.939466e-05 4.069984e-03 2.300095e-01 1.939466e-05 
4.694577e-07 3.328759e-06 1.939433e-05 4.061733e-03 2.298095e-01 1.939433e-05 
4.673661e-07 3.328556e-06 1.939400e-05 4.053532e-03 2.296098e-01 1.939400e-05 
4.650929e-07 3.328352e-06 1.939367e-05 4.045354e-03 2.294096e-01 1.939367e-05 
4.627064e-07 3.328149e-06 1.939334e-05 4.037198e-03 2.292094e-01 1.939334e-05 
4.602876e-07 3.327946e-06 1.939301e-05 4.029062e-03 2.290093e-01 1.939301e-05 
4.579240e-07 3.327742e-06 1.939269e-05 4.020947e-03 2.288089e-01 1.939269e-05 
4.557028e-07 3.327539e-06 1.939236e-05 4.012852e-03 2.286085e-01 1.939236e-05 
4.537049e-07 3.327336e-06 1.939203e-05 4.004757e-03 2.284079e-01 1.939203e-05 
4.519996e-07 3.327133e-06 1.939171e-05 3.996711e-03 2.282074e-01 1.939171e-05 
4.506409e-07 3.326930e-06 1.939138e-05 3.988660e-03 2.280066e-01 1.939138e-05 
4.496658e-07 3.326727e-06 1.939105e-05 3.980651e-03 2.278059e-01 1.939105e-05 
4.490942e-07 3.326524e-06 1.939073e-05 3.972563e-03 2.276050e-01 1.939073e-05 
4.489295e-07 3.326320e-06 1.939041e-05 3.964666e-03 2.274039e-01 1.939041e-05 
4.491590e-07 3.326117e-06 1.939008e-05 3.956544e-03 2.272029e-01 1.939008e-05 
4.497547e-07 3.325915e-06 1.938976e-05 3.948683e-03 2.270015e-01 1.938976e-05 
4.506728e-07 3.325712e-06 1.938944e-05 3.940607e-03 2.268002e-01 1.938944e-05 
4.518558e-07 3.325509e-06 1.938911e-05 3.932629e-03 2.265985e-01 1.938911e-05 
4.532347e-07 3.325306e-06 1.938879e-05 3.924678e-03 2.263970e-01 1.938879e-05 
4.547341e-07 3.325103e-06 1.938847e-05 3.916750e-03 2.261949e-01 1.938847e-05 
4.562782e-07 3.324900e-06 1.938815e-05 3.908845e-03 2.259930e-01 1.938815e-05 
4.577965e-07 3.324697e-06 1.938783e-05 3.900960e-03 2.257908e-01 1.938783e-05 
4.592287e-07 3.324495e-06 1.938751e-05 3.893100e-03 2.255887e-01 1.938751e-05 
4.605277e-07 3.324292e-06 1.938719e-05 3.885259e-03 2.253863e-01 1.938719e-05 
4.616610e-07 3.324089e-06 1.938687e-05 3.877441e-03 2.251839e-01 1.938687e-05 
4.626099e-07 3.323887e-06 1.938655e-05 3.869639e-03 2.249813e-01 1.938655e-05 
4.633684e-07 3.323684e-06 1.938623e-05 3.861865e-03 2.247787e-01 1.938623e-05 
4.639404e-07 3.323482e-06 1.938592e-05 3.854098e-03 2.245761e-01 1.938592e-05 
4.643371e-07 3.323279e-06 1.938560e-05 3.846366e-03 2.243733e-01 1.938560e-05 
4.645741e-07 3.323076e-06 1.938528e-05 3.838634e-03 2.241705e-01 1.938528e-05 
4.646685e-07 3.322874e-06 1.938497e-05 3.830942e-03 2.239675e-01 1.938497e-05 
4.646372e-07 3.322672e-06 1.938465e-05 3.823250e-03 2.237646e-01 1.938465e-05 
4.644945e-07 3.322469e-06 1.938434e-05 3.815581e-03 2.235614e-01 1.938434e-05 
4.642519e-07 3.322267e-06 1.938402e-05 3.807935e-03 2.233583e-01 1.938402e-05 
4.639179e-07 3.322065e-06 1.938371e-05 3.800305e-03 2.231549e-01 1.938371e-05 
4.634989e-07 3.321862e-06 1.938339e-05 3.792698e-03 2.229517e-01 1.938339e-05 
4.629999e-07 3.321660e-06 1.938308e-05 3.785092e-03 2.227483e-01 1.938308e-05 
4.624262e-07 3.321458e-06 1.938276e-05 3.777534e-03 2.225449e-01 1.938276e-05 
4.617839e-07 3.321256e-06 1.938245e-05 3.769943e-03 2.223411e-01 1.938245e-05 
4.610810e-07 3.321053e-06 1.938214e-05 3.762435e-03 2.221377e-01 1.938214e-05 
4.603268e-07 3.320851e-06 1.938182e-05 3.754869e-03 2.219337e-01 1.938182e-05 
4.595315e-07 3.320649e-06 1.938151e-05 3.747393e-03 2.217302e-01 1.938151e-05 
4.587050e-07 3.320447e-06 1.938120e-05 3.739868e-03 2.215256e-01 1.938120e-05 
4.578559e-07 3.320245e-06 1.938089e-05 3.732413e-03 2.213222e-01 1.938089e-05 
4.569903e-07 3.320043e-06 1.938058e-05 3.724930e-03 2.211172e-01 1.938058e-05 
4.561118e-07 3.319841e-06 1.938027e-05 3.717476e-03 2.209132e-01 1.938027e-05 
4.552215e-07 3.319639e-06 1.937996e-05 3.710050e-03 2.207082e-01 1.937996e-05 
4.543188e-07 3.319437e-06 1.937965e-05 3.702635e-03 2.205042e-01 1.937965e-05 
4.534032e-07 3.319235e-06 1.937934e-05 3.695246e-03 2.202991e-01 1.937934e-05 
4.524750e-07 3.319034e-06 1.937903e-05 3.687868e-03 2.200942e-01 1.937903e-05 
4.515372e-07 3.318832e-06 1.937872e-05 3.680515e-03 2.198893e-01 1.937872e-05 
4.505958e-07 3.318630e-06 1.937841e-05 3.673171e-03 2.196843e-01 1.937841e-05 
4.496606e-07 3.318428e-06 1.937810e-05 3.665849e-03 2.194793e-01 1.937810e-05 
4.487448e-07 3.318227e-06 1.937779e-05 3.658544e-03 2.192740e-01 1.937779e-05 
4.478646e-07 3.318025e-06 1.937748e-05 3.651249e-03 2.190689e-01 1.937748e-05 
4.470382e-07 3.317823e-06 1.937717e-05 3.643988e-03 2.188635e-01 1.937717e-05 
4.462847e-07 3.317622e-06 1.937687e-05 3.636726e-03 2.186582e-01 1.937687e-05 
4.456231e-07 3.317420e-06 1.937656e-05 3.629490e-03 2.184527e-01 1.937656e-05 
4.450710e-07 3.317219e-06 1.937625e-05 3.622267e-03 2.182471e-01 1.937625e-05 
4.446436e-07 3.317017e-06 1.937594e-05 3.615060e-03 2.180415e-01 1.937594e-05 
4.443529e-07 3.316816e-06 1.937564e-05 3.607874e-03 2.178359e-01 1.937564e-05 
4.442069e-07 3.316614e-06 1.937533e-05 3.600690e-03 2.176302e-01 1.937533e-05 
4.442093e-07 3.316413e-06 1.937502e-05 3.593542e-03 2.174245e-01 1.937502e-05 
4.443591e-07 3.316212e-06 1.937472e-05 3.586393e-03 2.172187e-01 1.937472e-05 
4.446503e-07 3.316010e-06 1.937441e-05 3.579278e-03 2.170129e-01 1.937441e-05 
4.450724e-07 3.315809e-06 1.937411e-05 3.572162e-03 2.168070e-01 1.937411e-05 
4.456104e-07 3.315608e-06 1.937380e-05 3.565080e-03 2.166012e-01 1.937380e-05 
4.462453e-07 3.315407e-06 1.937350e-05 3.557998e-03 2.163952e-01 1.937350e-05 
4.469554e-07 3.315205e-06 1.937319e-05 3.550925e-03 2.161893e-01 1.937319e-05 
4.477165e-07 3.315004e-06 1.937289e-05 3.543887e-03 2.159833e-01 1.937289e-05 
4.485039e-07 3.314803e-06 1.937258e-05 3.536847e-03 2.157773e-01 1.937258e-05 
4.492928e-07 3.314602e-06 1.937228e-05 3.529845e-03 2.155712e-01 1.937228e-05 
4.500597e-07 3.314401e-06 1.937198e-05 3.522789e-03 2.153651e-01 1.937198e-05 
4.507835e-07 3.314200e-06 1.937167e-05 3.515853e-03 2.151590e-01 1.937167e-05 
4.514456e-07 3.313999e-06 1.937137e-05 3.508799e-03 2.149528e-01 1.937137e-05 
4.520310e-07 3.313798e-06 1.937107e-05 3.501893e-03 2.147466e-01 1.937107e-05 
4.525281e-07 3.313597e-06 1.937076e-05 3.494878e-03 2.145404e-01 1.937076e-05 
4.529290e-07 3.313396e-06 1.937046e-05 3.487916e-03 2.143341e-01 1.937046e-05 
4.532289e-07 3.313195e-06 1.937016e-05 3.480979e-03 2.141277e-01 1.937016e-05 
4.534265e-07 3.312995e-06 1.936986e-05 3.474056e-03 2.139214e-01 1.936986e-05 
4.535227e-07 3.312794e-06 1.936955e-05 3.467156e-03 2.137149e-01 1.936955e-05 
4.535212e-07 3.312593e-06 1.936925e-05 3.460269e-03 2.135085e-01 1.936925e-05 
4.534272e-07 3.312392e-06 1.936895e-05 3.453403e-03 2.133019e-01 1.936895e-05 
4.532478e-07 3.312192e-06 1.936865e-05 3.446551e-03 2.130953e-01 1.936865e-05 
4.529910e-07 3.311991e-06 1.936835e-05 3.439720e-03 2.128888e-01 1.936835e-05 
4.526657e-07 3.311790e-06 1.936805e-05 3.432902e-03 2.126821e-01 1.936805e-05 
4.522815e-07 3.311590e-06 1.936774e-05 3.426105e-03 2.124756e-01 1.936774e-05 
4.518483e-07 3.311389e-06 1.936744e-05 3.419320e-03 2.122685e-01 1.936744e-05 
4.513762e-07 3.311189e-06 1.936714e-05 3.412553e-03 2.120621e-01 1.936714e-05 
4.508750e-07 3.310988e-06 1.936684e-05 3.405803e-03 2.118548e-01 1.936684e-05 
4.503542e-07 3.310788e-06 1.936654e-05 3.399069e-03 2.116482e-01 1.936654e-05 
4.498224e-07 3.310587e-06 1.936624e-05 3.392350e-03 2.114408e-01 1.936624e-05 
4.492877e-07 3.310387e-06 1.936594e-05 3.385649e-03 2.112343e-01 1.936594e-05 
4.487568e-07 3.310187e-06 1.936564e-05 3.378962e-03 2.110268e-01 1.936564e-05 
4.482353e-07 3.309986e-06 1.936534e-05 3.372293e-03 2.108196e-01 1.936534e-05 
4.477276e-07 3.309786e-06 1.936504e-05 3.365636e-03 2.106125e-01 1.936504e-05 
4.472372e-07 3.309586e-06 1.936474e-05 3.358999e-03 2.104052e-01 1.936474e-05 
4.467664e-07 3.309386e-06 1.936444e-05 3.352373e-03 2.101979e-01 1.936444e-05 
4.463172e-07 3.309185e-06 1.936414e-05 3.345766e-03 2.099907e-01 1.936414e-05 
4.458908e-07 3.308985e-06 1.936385e-05 3.339171e-03 2.097834e-01 1.936385e-05 
4.454886e-07 3.308785e-06 1.936355e-05 3.332591e-03 2.095761e-01 1.936355e-05 
4.451121e-07 3.308585e-06 1.936325e-05 3.326030e-03 2.093688e-01 1.936325e-05 
4.447630e-07 3.308385e-06 1.936295e-05 3.319478e-03 2.091615e-01 1.936295e-05 
4.444434e-07 3.308185e-06 1.936265e-05 3.312949e-03 2.089543e-01 1.936265e-05 
4.441560e-07 3.307985e-06 1.936235e-05 3.306425e-03 2.087469e-01 1.936235e-05 
4.439037e-07 3.307785e-06 1.936205e-05 3.299926e-03 2.085396e-01 1.936205e-05 
4.436897e-07 3.307585e-06 1.936176e-05 3.293433e-03 2.083323e-01 1.936176e-05 
4.435174e-07 3.307385e-06 1.936146e-05 3.286964e-03 2.081249e-01 1.936146e-05 
4.433900e-07 3.307185e-06 1.936116e-05 3.280501e-03 2.079172e-01 1.936116e-05 
4.433101e-07 3.306986e-06 1.936086e-05 3.274056e-03 2.077096e-01 1.936086e-05 
4.432800e-07 3.306786e-06 1.936057e-05 3.267626e-03 2.075020e-01 1.936057e-05 
4.433007e-07 3.306586e-06 1.936027e-05 3.261210e-03 2.072945e-01 1.936027e-05 
4.433725e-07 3.306386e-06 1.935997e-05 3.254810e-03 2.070869e-01 1.935997e-05 
4.434940e-07 3.306187e-06 1.935967e-05 3.248424e-03 2.068794e-01 1.935967e-05 
4.436626e-07 3.305987e-06 1.935938e-05 3.242053e-03 2.066718e-01 1.935938e-05 
4.438743e-07 3.305787e-06 1.935908e-05 3.235696e-03 2.064644e-01 1.935908e-05 
4.441235e-07 3.305588e-06 1.935878e-05 3.229354e-03 2.062567e-01 1.935878e-05 
4.444035e-07 3.305388e-06 1.935849e-05 3.223026e-03 2.060493e-01 1.935849e-05 
4.447066e-07 3.305189e-06 1.935819e-05 3.216707e-03 2.058417e-01 1.935819e-05 
4.450241e-07 3.304989e-06 1.935789e-05 3.210411e-03 2.056342e-01 1.935789e-05 
4.453471e-07 3.304790e-06 1.935760e-05 3.204122e-03 2.054266e-01 1.935760e-05 
4.456665e-07 3.304590e-06 1.935730e-05 3.197853e-03 2.052191e-01 1.935730e-05 
4.459732e-07 3.304391e-06 1.935701e-05 3.191587e-03 2.050116e-01 1.935701e-05 
4.462590e-07 3.304192e-06 1.935671e-05 3.185341e-03 2.048041e-01 1.935671e-05 
4.465163e-07 3.303992e-06 1.935641e-05 3.179087e-03 2.045966e-01 1.935641e-05 
4.467388e-07 3.303793e-06 1.935612e-05 3.172844e-03 2.043892e-01 1.935612e-05 
4.469214e-07 3.303594e-06 1.935582e-05 3.166648e-03 2.041816e-01 1.935582e-05 
4.470602e-07 3.303394e-06 1.935553e-05 3.160367e-03 2.039743e-01 1.935553e-05 
4.471529e-07 3.303195e-06 1.935523e-05 3.154228e-03 2.037667e-01 1.935523e-05 
4.471985e-07 3.302996e-06 1.935494e-05 3.147953e-03 2.035595e-01 1.935494e-05 
4.471976e-07 3.302797e-06 1.935464e-05 3.141705e-03 2.033519e-01 1.935464e-05 
4.471516e-07 3.302598e-06 1.935435e-05 3.135501e-03 2.031446e-01 1.935435e-05 


==> rho_ablation_ReLU_KL.txt <==
y1 y2 y3 y4 y5 y6
2.878799e-01 2.878799e-01 2.878799e-01 2.878799e-01 2.878799e-01 2.878799e-01 
2.878798e-01 2.878798e-01 2.878798e-01 2.878798e-01 2.878798e-01 2.878798e-01 
2.563822e-01 2.668376e-01 3.259239e-01 2.710936e-01 2.785711e-01 3.259239e-01 
3.824720e-01 3.880889e-01 2.971056e-01 2.523613e-01 2.704551e-01 2.971056e-01 
6.126484e-01 4.901248e-01 2.814215e-01 2.312004e-01 2.587030e-01 2.814215e-01 
4.136571e-01 3.669470e-01 2.840914e-01 2.196491e-01 2.529591e-01 2.840914e-01 
1.864512e-01 1.573201e-01 2.851993e-01 2.113601e-01 2.505167e-01 2.851993e-01 
9.088306e-02 7.349405e-02 2.848477e-01 2.042942e-01 2.480871e-01 2.848477e-01 
7.112871e-02 4.832813e-02 2.525646e-01 1.990715e-01 2.466405e-01 2.525646e-01 
6.501562e-02 3.616806e-02 1.976656e-01 1.942745e-01 2.451907e-01 1.976656e-01 
5.733816e-02 2.870743e-02 1.728966e-01 1.898101e-01 2.441117e-01 1.728966e-01 
4.492173e-02 2.190300e-02 1.524246e-01 1.860751e-01 2.430773e-01 1.524246e-01 
3.590334e-02 1.648770e-02 1.301998e-01 1.824289e-01 2.420242e-01 1.301998e-01 
3.193609e-02 1.275214e-02 1.000680e-01 1.790089e-01 2.409934e-01 1.000680e-01 
3.205331e-02 9.837265e-03 6.916737e-02 1.760443e-01 2.399925e-01 6.916737e-02 
3.203594e-02 8.649578e-03 5.991764e-02 1.732948e-01 2.390007e-01 5.991764e-02 
3.417999e-02 7.731611e-03 4.903079e-02 1.707358e-01 2.379993e-01 4.903079e-02 
3.338168e-02 7.089605e-03 3.946706e-02 1.682161e-01 2.370150e-01 3.946706e-02 
3.129662e-02 6.394509e-03 3.468483e-02 1.659109e-01 2.360597e-01 3.468483e-02 
2.915592e-02 6.057667e-03 3.295551e-02 1.638326e-01 2.351191e-01 3.295551e-02 
2.617266e-02 5.470242e-03 3.100604e-02 1.617715e-01 2.341925e-01 3.100604e-02 
2.322147e-02 4.840094e-03 2.907766e-02 1.598522e-01 2.332805e-01 2.907766e-02 
2.045335e-02 4.206092e-03 2.784965e-02 1.580229e-01 2.323813e-01 2.784965e-02 
1.807768e-02 3.479466e-03 2.977853e-02 1.563211e-01 2.315054e-01 2.977853e-02 
1.505216e-02 2.923614e-03 3.315326e-02 1.546610e-01 2.306346e-01 3.315326e-02 
1.257644e-02 2.447508e-03 4.024784e-02 1.530390e-01 2.297770e-01 4.024784e-02 
1.074880e-02 2.228288e-03 4.841160e-02 1.515823e-01 2.289328e-01 4.841160e-02 
9.692309e-03 1.876425e-03 6.276202e-02 1.501715e-01 2.281025e-01 6.276202e-02 
9.646370e-03 1.554455e-03 5.937754e-02 1.487814e-01 2.272859e-01 5.937754e-02 
1.087838e-02 1.372296e-03 3.726940e-02 1.475044e-01 2.264820e-01 3.726940e-02 
1.189481e-02 1.193756e-03 3.048224e-02 1.462474e-01 2.256904e-01 3.048224e-02 
1.379275e-02 1.059837e-03 2.521368e-02 1.450703e-01 2.249410e-01 2.521368e-02 
1.629969e-02 9.481269e-04 1.936047e-02 1.439163e-01 2.241683e-01 1.936047e-02 
1.925647e-02 8.139443e-04 1.680108e-02 1.427623e-01 2.234056e-01 1.680108e-02 
2.202472e-02 7.492123e-04 1.590695e-02 1.416859e-01 2.226630e-01 1.590695e-02 
2.348618e-02 6.686869e-04 1.474721e-02 1.406561e-01 2.219253e-01 1.474721e-02 
2.395966e-02 6.276926e-04 1.385224e-02 1.396948e-01 2.211989e-01 1.385224e-02 
2.309945e-02 5.366367e-04 1.275851e-02 1.387621e-01 2.205073e-01 1.275851e-02 
2.185725e-02 4.743569e-04 1.234790e-02 1.378801e-01 2.198018e-01 1.234790e-02 
1.987453e-02 4.589165e-04 1.225511e-02 1.369755e-01 2.191043e-01 1.225511e-02 
1.781336e-02 4.333388e-04 1.217253e-02 1.361259e-01 2.183901e-01 1.217253e-02 
1.635369e-02 4.043374e-04 1.212901e-02 1.353060e-01 2.177318e-01 1.212901e-02 
1.478670e-02 3.671840e-04 1.197389e-02 1.345012e-01 2.170588e-01 1.197389e-02 
1.380149e-02 3.553459e-04 1.183972e-02 1.337331e-01 2.164034e-01 1.183972e-02 
1.368904e-02 3.297689e-04 1.174020e-02 1.330437e-01 2.157423e-01 1.174020e-02 
1.309868e-02 3.105734e-04 1.194923e-02 1.323262e-01 2.150939e-01 1.194923e-02 
1.321078e-02 2.992234e-04 1.259113e-02 1.316171e-01 2.144544e-01 1.259113e-02 
1.368755e-02 2.623257e-04 1.343338e-02 1.309371e-01 2.138106e-01 1.343338e-02 
1.464934e-02 2.544539e-04 1.384728e-02 1.302710e-01 2.131680e-01 1.384728e-02 
1.554480e-02 2.609133e-04 1.383308e-02 1.296204e-01 2.125541e-01 1.383308e-02 
1.649083e-02 2.501520e-04 1.333839e-02 1.290192e-01 2.119355e-01 1.333839e-02 
1.751783e-02 2.452848e-04 1.305805e-02 1.283745e-01 2.113331e-01 1.305805e-02 
1.783318e-02 2.392038e-04 1.192258e-02 1.277903e-01 2.107326e-01 1.192258e-02 
1.764830e-02 2.325444e-04 1.159491e-02 1.272158e-01 2.101242e-01 1.159491e-02 
1.639801e-02 2.097709e-04 1.153392e-02 1.266450e-01 2.095371e-01 1.153392e-02 
1.510587e-02 2.082849e-04 1.162611e-02 1.261077e-01 2.089655e-01 1.162611e-02 
1.429046e-02 1.990475e-04 1.167669e-02 1.255679e-01 2.083929e-01 1.167669e-02 
1.287317e-02 1.845118e-04 1.163054e-02 1.250413e-01 2.078318e-01 1.163054e-02 
1.141867e-02 1.810266e-04 1.155176e-02 1.245503e-01 2.072744e-01 1.155176e-02 
1.073349e-02 1.749476e-04 1.149205e-02 1.240662e-01 2.067235e-01 1.149205e-02 
9.662073e-03 1.734328e-04 1.163324e-02 1.236089e-01 2.061791e-01 1.163324e-02 
9.079203e-03 1.629262e-04 1.231778e-02 1.231722e-01 2.056405e-01 1.231778e-02 
8.372695e-03 1.568603e-04 1.276011e-02 1.227342e-01 2.051054e-01 1.276011e-02 
8.048305e-03 1.492327e-04 1.315456e-02 1.223266e-01 2.045799e-01 1.315456e-02 
8.328734e-03 1.411043e-04 1.346101e-02 1.219301e-01 2.040694e-01 1.346101e-02 
8.614080e-03 1.422658e-04 1.322212e-02 1.215190e-01 2.035533e-01 1.322212e-02 
8.491988e-03 1.384610e-04 1.246139e-02 1.211258e-01 2.030436e-01 1.246139e-02 
8.776364e-03 1.324248e-04 1.185767e-02 1.207203e-01 2.025391e-01 1.185767e-02 
9.216513e-03 1.253120e-04 1.132818e-02 1.203541e-01 2.020318e-01 1.132818e-02 
9.152856e-03 1.174173e-04 1.140450e-02 1.199491e-01 2.015369e-01 1.140450e-02 
9.146192e-03 1.098224e-04 1.167585e-02 1.196082e-01 2.010516e-01 1.167585e-02 
8.649665e-03 1.112697e-04 1.167079e-02 1.193180e-01 2.005676e-01 1.167079e-02 
8.017914e-03 1.054234e-04 1.154609e-02 1.189418e-01 2.000889e-01 1.154609e-02 
7.671621e-03 9.891715e-05 1.145044e-02 1.186127e-01 1.996130e-01 1.145044e-02 
6.894295e-03 9.527180e-05 1.147030e-02 1.182953e-01 1.991418e-01 1.147030e-02 
6.363225e-03 9.434841e-05 1.174115e-02 1.179482e-01 1.986735e-01 1.174115e-02 
5.762512e-03 9.155053e-05 1.236271e-02 1.175754e-01 1.982160e-01 1.236271e-02 
5.319475e-03 8.930759e-05 1.295283e-02 1.172614e-01 1.977603e-01 1.295283e-02 
4.905535e-03 8.771610e-05 1.311778e-02 1.169253e-01 1.973080e-01 1.311778e-02 
4.780577e-03 8.713966e-05 1.322695e-02 1.166188e-01 1.968600e-01 1.322695e-02 
4.560025e-03 7.757911e-05 1.276551e-02 1.163159e-01 1.964109e-01 1.276551e-02 
4.563241e-03 7.705862e-05 1.232908e-02 1.160376e-01 1.959710e-01 1.232908e-02 
4.612500e-03 7.661474e-05 1.150422e-02 1.157769e-01 1.955354e-01 1.150422e-02 
4.685949e-03 7.209835e-05 1.136583e-02 1.155056e-01 1.951015e-01 1.136583e-02 
4.778361e-03 6.612780e-05 1.142722e-02 1.152494e-01 1.946718e-01 1.142722e-02 
4.980395e-03 6.559733e-05 1.160239e-02 1.149825e-01 1.942461e-01 1.160239e-02 
5.069045e-03 6.524339e-05 1.157233e-02 1.147486e-01 1.938239e-01 1.157233e-02 
4.830520e-03 6.086951e-05 1.150844e-02 1.145159e-01 1.934055e-01 1.150844e-02 
4.712146e-03 6.041990e-05 1.134927e-02 1.142790e-01 1.929911e-01 1.134927e-02 
4.582032e-03 6.011719e-05 1.135765e-02 1.140587e-01 1.925807e-01 1.135765e-02 
4.447901e-03 5.781028e-05 1.189846e-02 1.138400e-01 1.921707e-01 1.189846e-02 
4.091017e-03 5.566297e-05 1.235827e-02 1.136120e-01 1.917685e-01 1.235827e-02 
3.688134e-03 5.315780e-05 1.294754e-02 1.133859e-01 1.913696e-01 1.294754e-02 
3.327163e-03 5.090226e-05 1.316070e-02 1.131842e-01 1.909752e-01 1.316070e-02 
3.171364e-03 5.053887e-05 1.307948e-02 1.130028e-01 1.905844e-01 1.307948e-02 
2.904168e-03 5.029159e-05 1.244131e-02 1.128003e-01 1.901973e-01 1.244131e-02 
2.722810e-03 5.007712e-05 1.211567e-02 1.126021e-01 1.898136e-01 1.211567e-02 
2.387360e-03 4.988556e-05 1.146316e-02 1.123987e-01 1.894330e-01 1.146316e-02 
2.048221e-03 4.970923e-05 1.132060e-02 1.121856e-01 1.890554e-01 1.132060e-02 
2.107331e-03 4.895530e-05 1.146152e-02 1.120119e-01 1.886807e-01 1.146152e-02 
2.044846e-03 4.778271e-05 1.154863e-02 1.118263e-01 1.883086e-01 1.154863e-02 
2.059249e-03 4.759828e-05 1.154733e-02 1.116808e-01 1.879408e-01 1.154733e-02 
2.089695e-03 4.648665e-05 1.146546e-02 1.115059e-01 1.875747e-01 1.146546e-02 
2.102848e-03 4.580172e-05 1.140005e-02 1.113278e-01 1.872121e-01 1.140005e-02 
2.133623e-03 4.564691e-05 1.136151e-02 1.111482e-01 1.868536e-01 1.136151e-02 
2.159639e-03 4.462594e-05 1.172460e-02 1.109468e-01 1.864975e-01 1.172460e-02 
2.151457e-03 4.221222e-05 1.235239e-02 1.108201e-01 1.861443e-01 1.235239e-02 
2.157835e-03 3.950556e-05 1.293704e-02 1.106570e-01 1.857928e-01 1.293704e-02 
2.124726e-03 3.451717e-05 1.312361e-02 1.104885e-01 1.854455e-01 1.312361e-02 
1.979616e-03 3.409368e-05 1.306401e-02 1.103422e-01 1.851014e-01 1.306401e-02 
1.858085e-03 3.386268e-05 1.240406e-02 1.102102e-01 1.847596e-01 1.240406e-02 
1.750829e-03 3.242864e-05 1.175236e-02 1.100646e-01 1.844202e-01 1.175236e-02 
1.565998e-03 3.188444e-05 1.138301e-02 1.099165e-01 1.840831e-01 1.138301e-02 
1.511654e-03 3.168660e-05 1.130780e-02 1.097767e-01 1.837474e-01 1.130780e-02 
1.477236e-03 3.152795e-05 1.147224e-02 1.096365e-01 1.834151e-01 1.147224e-02 
1.425838e-03 3.138965e-05 1.155522e-02 1.095018e-01 1.830854e-01 1.155522e-02 
1.422108e-03 2.970878e-05 1.150360e-02 1.093710e-01 1.827584e-01 1.150360e-02 
1.369085e-03 2.954683e-05 1.143814e-02 1.092238e-01 1.824372e-01 1.143814e-02 
1.338278e-03 2.941981e-05 1.139895e-02 1.090525e-01 1.821146e-01 1.139895e-02 
1.220454e-03 2.831454e-05 1.135131e-02 1.089267e-01 1.817945e-01 1.135131e-02 
1.293442e-03 2.712660e-05 1.171978e-02 1.088073e-01 1.814768e-01 1.171978e-02 
1.341835e-03 2.697266e-05 1.234624e-02 1.086889e-01 1.811615e-01 1.234624e-02 
1.355425e-03 2.561730e-05 1.272980e-02 1.085733e-01 1.808484e-01 1.272980e-02 
1.309081e-03 2.515215e-05 1.327084e-02 1.084604e-01 1.805375e-01 1.327084e-02 
1.279362e-03 2.500956e-05 1.298246e-02 1.083656e-01 1.802288e-01 1.298246e-02 
1.289666e-03 2.489487e-05 1.243017e-02 1.082340e-01 1.799188e-01 1.243017e-02 
1.165119e-03 2.479355e-05 1.174556e-02 1.081273e-01 1.796146e-01 1.174556e-02 
1.097144e-03 2.469817e-05 1.137480e-02 1.080032e-01 1.793127e-01 1.137480e-02 
1.061557e-03 2.461232e-05 1.133990e-02 1.078994e-01 1.790131e-01 1.133990e-02 
1.011532e-03 2.453453e-05 1.146428e-02 1.077987e-01 1.787154e-01 1.146428e-02 
1.000333e-03 2.370217e-05 1.153220e-02 1.076998e-01 1.784198e-01 1.153220e-02 
9.446669e-04 2.360916e-05 1.148704e-02 1.076033e-01 1.781263e-01 1.148704e-02 
9.330050e-04 2.236600e-05 1.140983e-02 1.075100e-01 1.778350e-01 1.140983e-02 
9.176524e-04 2.185558e-05 1.131371e-02 1.074166e-01 1.775458e-01 1.131371e-02 
8.551544e-04 2.173044e-05 1.135478e-02 1.073277e-01 1.772583e-01 1.135478e-02 
7.713003e-04 2.164779e-05 1.170012e-02 1.072400e-01 1.769725e-01 1.170012e-02 
7.006247e-04 2.157830e-05 1.234740e-02 1.071532e-01 1.766888e-01 1.234740e-02 
6.079066e-04 2.151624e-05 1.254439e-02 1.070680e-01 1.764072e-01 1.254439e-02 
5.967668e-04 1.946920e-05 1.313867e-02 1.069854e-01 1.761276e-01 1.313867e-02 
5.444276e-04 1.827254e-05 1.285165e-02 1.068912e-01 1.758500e-01 1.285165e-02 
5.058635e-04 1.813378e-05 1.241321e-02 1.067794e-01 1.755742e-01 1.241321e-02 
4.305872e-04 1.803889e-05 1.174388e-02 1.066945e-01 1.752999e-01 1.174388e-02 
4.485439e-04 1.795645e-05 1.136966e-02 1.066131e-01 1.750299e-01 1.136966e-02 
4.745985e-04 1.719684e-05 1.127980e-02 1.065367e-01 1.747586e-01 1.127980e-02 
5.164393e-04 1.572909e-05 1.137241e-02 1.064633e-01 1.744889e-01 1.137241e-02 
4.750774e-04 1.442005e-05 1.151407e-02 1.063927e-01 1.742208e-01 1.151407e-02 
5.460036e-04 1.428543e-05 1.147129e-02 1.063218e-01 1.739544e-01 1.147129e-02 
5.700368e-04 1.419345e-05 1.141613e-02 1.062525e-01 1.736894e-01 1.141613e-02 
5.568464e-04 1.144122e-05 1.129170e-02 1.061856e-01 1.734265e-01 1.129170e-02 
5.588115e-04 1.047949e-05 1.134813e-02 1.061609e-01 1.731653e-01 1.134813e-02 
5.221087e-04 1.032008e-05 1.158383e-02 1.060944e-01 1.729059e-01 1.158383e-02 
5.116169e-04 1.021651e-05 1.224358e-02 1.060315e-01 1.726482e-01 1.224358e-02 
4.954619e-04 1.012945e-05 1.255825e-02 1.059660e-01 1.723921e-01 1.255825e-02 
4.463153e-04 1.005218e-05 1.304730e-02 1.059030e-01 1.721378e-01 1.304730e-02 
4.148806e-04 9.756645e-06 1.288905e-02 1.058405e-01 1.718825e-01 1.288905e-02 
4.414001e-04 9.685904e-06 1.241577e-02 1.057377e-01 1.716324e-01 1.241577e-02 
4.156192e-04 9.091885e-06 1.171674e-02 1.056689e-01 1.713829e-01 1.171674e-02 
3.508031e-04 8.967774e-06 1.131864e-02 1.056073e-01 1.711351e-01 1.131864e-02 
3.122402e-04 8.901023e-06 1.119792e-02 1.055493e-01 1.708889e-01 1.119792e-02 
2.859200e-04 8.844336e-06 1.129715e-02 1.054937e-01 1.706443e-01 1.129715e-02 
2.773746e-04 8.793453e-06 1.142917e-02 1.054369e-01 1.704014e-01 1.142917e-02 
2.752117e-04 8.746913e-06 1.146689e-02 1.053843e-01 1.701591e-01 1.146689e-02 
2.555632e-04 8.699697e-06 1.143363e-02 1.053329e-01 1.699196e-01 1.143363e-02 
2.524597e-04 8.656987e-06 1.129762e-02 1.052804e-01 1.696817e-01 1.129762e-02 
3.123577e-04 8.617546e-06 1.130931e-02 1.052291e-01 1.694454e-01 1.130931e-02 
2.796800e-04 8.580760e-06 1.147723e-02 1.051817e-01 1.692107e-01 1.147723e-02 
2.678866e-04 8.545808e-06 1.223524e-02 1.051318e-01 1.689778e-01 1.223524e-02 
2.636220e-04 8.513047e-06 1.256346e-02 1.050826e-01 1.687464e-01 1.256346e-02 
2.526417e-04 8.481789e-06 1.301014e-02 1.050336e-01 1.685165e-01 1.301014e-02 
2.421578e-04 8.451464e-06 1.294863e-02 1.049866e-01 1.682880e-01 1.294863e-02 
2.503146e-04 8.422466e-06 1.231274e-02 1.049390e-01 1.680606e-01 1.231274e-02 
2.422946e-04 8.394677e-06 1.178802e-02 1.048951e-01 1.678344e-01 1.178802e-02 
2.224199e-04 8.368167e-06 1.131849e-02 1.048806e-01 1.676095e-01 1.131849e-02 
2.204582e-04 8.342380e-06 1.119580e-02 1.048370e-01 1.673857e-01 1.119580e-02 
2.030549e-04 8.317400e-06 1.129782e-02 1.047934e-01 1.671632e-01 1.129782e-02 
2.133401e-04 8.293892e-06 1.140341e-02 1.047502e-01 1.669416e-01 1.140341e-02 
2.084051e-04 8.271376e-06 1.146973e-02 1.047086e-01 1.667211e-01 1.146973e-02 
2.067752e-04 8.249648e-06 1.143506e-02 1.046680e-01 1.665016e-01 1.143506e-02 
1.845372e-04 8.228493e-06 1.129359e-02 1.046275e-01 1.662831e-01 1.129359e-02 
1.707271e-04 8.207928e-06 1.130797e-02 1.045881e-01 1.660660e-01 1.130797e-02 
1.517867e-04 8.187987e-06 1.160792e-02 1.045496e-01 1.658501e-01 1.160792e-02 
1.224036e-04 8.168902e-06 1.225826e-02 1.045078e-01 1.656356e-01 1.225826e-02 
9.609666e-05 8.150599e-06 1.266265e-02 1.044705e-01 1.654224e-01 1.266265e-02 
8.351810e-05 8.132989e-06 1.286467e-02 1.044567e-01 1.652105e-01 1.286467e-02 
8.792317e-05 8.116471e-06 1.297308e-02 1.044201e-01 1.649997e-01 1.297308e-02 
7.494789e-05 8.100125e-06 1.228036e-02 1.043839e-01 1.647900e-01 1.228036e-02 
8.563231e-05 8.084065e-06 1.192958e-02 1.043489e-01 1.645814e-01 1.192958e-02 
8.669015e-05 8.068449e-06 1.131615e-02 1.043139e-01 1.643740e-01 1.131615e-02 
8.910534e-05 8.053367e-06 1.124284e-02 1.042790e-01 1.641676e-01 1.124284e-02 
9.321922e-05 8.038820e-06 1.130136e-02 1.042447e-01 1.639627e-01 1.130136e-02 
9.264591e-05 8.024620e-06 1.141084e-02 1.042240e-01 1.637588e-01 1.141084e-02 
9.384142e-05 8.009791e-06 1.148767e-02 1.041917e-01 1.635561e-01 1.148767e-02 
9.450744e-05 7.995574e-06 1.142782e-02 1.041655e-01 1.633544e-01 1.142782e-02 
9.948249e-05 7.981515e-06 1.120574e-02 1.041341e-01 1.631536e-01 1.120574e-02 
9.344366e-05 7.967928e-06 1.131095e-02 1.041032e-01 1.629539e-01 1.131095e-02 
1.093318e-04 7.955038e-06 1.186497e-02 1.040731e-01 1.627553e-01 1.186497e-02 
1.112536e-04 7.942843e-06 1.237614e-02 1.040400e-01 1.625578e-01 1.237614e-02 
1.094520e-04 7.405286e-06 1.290773e-02 1.040113e-01 1.623613e-01 1.290773e-02 
9.906438e-05 7.366875e-06 1.299123e-02 1.039624e-01 1.621658e-01 1.299123e-02 
1.012955e-04 7.344937e-06 1.264465e-02 1.039421e-01 1.619715e-01 1.264465e-02 
1.029025e-04 7.327463e-06 1.226282e-02 1.038698e-01 1.617781e-01 1.226282e-02 
1.074233e-04 7.312221e-06 1.171170e-02 1.038193e-01 1.615856e-01 1.171170e-02 
8.036971e-05 7.298396e-06 1.120894e-02 1.037904e-01 1.613938e-01 1.120894e-02 
7.805834e-05 7.285576e-06 1.124710e-02 1.037651e-01 1.612030e-01 1.124710e-02 
6.585294e-05 7.273483e-06 1.129967e-02 1.037387e-01 1.610131e-01 1.129967e-02 
6.451356e-05 6.396210e-06 1.141911e-02 1.037133e-01 1.608242e-01 1.141911e-02 
7.142620e-05 6.360124e-06 1.142469e-02 1.036884e-01 1.606361e-01 1.142469e-02 
6.729155e-05 6.335771e-06 1.130774e-02 1.036658e-01 1.604487e-01 1.130774e-02 
6.422865e-05 6.316132e-06 1.127876e-02 1.036419e-01 1.602623e-01 1.127876e-02 
6.061085e-05 6.299136e-06 1.130469e-02 1.036186e-01 1.600770e-01 1.130469e-02 
6.022505e-05 6.283713e-06 1.187501e-02 1.035960e-01 1.598927e-01 1.187501e-02 
5.140650e-05 5.662010e-06 1.236717e-02 1.035737e-01 1.597093e-01 1.236717e-02 
4.994887e-05 5.620393e-06 1.275384e-02 1.035675e-01 1.595268e-01 1.275384e-02 
4.656619e-05 5.603666e-06 1.294169e-02 1.035479e-01 1.593452e-01 1.294169e-02 
5.119529e-05 5.592292e-06 1.245060e-02 1.035291e-01 1.591646e-01 1.245060e-02 
4.992671e-05 5.582681e-06 1.222545e-02 1.034988e-01 1.589850e-01 1.222545e-02 
4.087344e-05 5.573071e-06 1.153483e-02 1.034749e-01 1.588065e-01 1.153483e-02 
4.759789e-05 5.562733e-06 1.120281e-02 1.034518e-01 1.586289e-01 1.120281e-02 
4.856398e-05 5.551886e-06 1.124558e-02 1.034297e-01 1.584520e-01 1.124558e-02 
4.601095e-05 5.541049e-06 1.129445e-02 1.034080e-01 1.582761e-01 1.129445e-02 
4.715005e-05 5.530607e-06 1.138121e-02 1.033864e-01 1.581011e-01 1.138121e-02 
4.349095e-05 5.520682e-06 1.135641e-02 1.033482e-01 1.579271e-01 1.135641e-02 
4.241776e-05 5.511348e-06 1.122626e-02 1.033153e-01 1.577540e-01 1.122626e-02 
4.208300e-05 4.805426e-06 1.124634e-02 1.032957e-01 1.575818e-01 1.124634e-02 
3.073633e-05 4.760943e-06 1.130641e-02 1.032756e-01 1.574107e-01 1.130641e-02 
3.283259e-05 4.737870e-06 1.176781e-02 1.032561e-01 1.572403e-01 1.176781e-02 
3.193481e-05 4.720479e-06 1.236431e-02 1.032369e-01 1.570709e-01 1.236431e-02 
3.091936e-05 4.008089e-06 1.274553e-02 1.032142e-01 1.569024e-01 1.274553e-02 
2.590538e-05 3.960045e-06 1.269192e-02 1.031960e-01 1.567349e-01 1.269192e-02 
2.373121e-05 3.933177e-06 1.239249e-02 1.031787e-01 1.565682e-01 1.239249e-02 
2.023156e-05 3.912806e-06 1.193132e-02 1.031921e-01 1.564023e-01 1.193132e-02 
1.790755e-05 3.895809e-06 1.151775e-02 1.031753e-01 1.562374e-01 1.151775e-02 
1.763204e-05 3.880942e-06 1.116101e-02 1.031579e-01 1.560732e-01 1.116101e-02 
1.887202e-05 3.866971e-06 1.121541e-02 1.031408e-01 1.559098e-01 1.121541e-02 
1.786436e-05 3.854177e-06 1.130382e-02 1.031240e-01 1.557472e-01 1.130382e-02 
1.875129e-05 3.842655e-06 1.137597e-02 1.031073e-01 1.555853e-01 1.137597e-02 
1.793688e-05 3.832127e-06 1.130659e-02 1.030908e-01 1.554243e-01 1.130659e-02 
1.930019e-05 3.822335e-06 1.125241e-02 1.030433e-01 1.552640e-01 1.125241e-02 
2.544116e-05 3.813081e-06 1.119941e-02 1.030259e-01 1.551043e-01 1.119941e-02 
2.721333e-05 3.804254e-06 1.131201e-02 1.030096e-01 1.549455e-01 1.131201e-02 
2.624272e-05 3.795807e-06 1.166368e-02 1.029939e-01 1.547875e-01 1.166368e-02 
2.746766e-05 3.787725e-06 1.225076e-02 1.029785e-01 1.546302e-01 1.225076e-02 
2.814422e-05 3.779988e-06 1.241140e-02 1.029615e-01 1.544738e-01 1.241140e-02 
3.165395e-05 3.637544e-06 1.252803e-02 1.029467e-01 1.543187e-01 1.252803e-02 
3.125259e-05 3.616583e-06 1.212291e-02 1.029322e-01 1.541636e-01 1.212291e-02 
3.092205e-05 3.605985e-06 1.166397e-02 1.029184e-01 1.540093e-01 1.166397e-02 
2.881869e-05 3.597137e-06 1.134340e-02 1.029043e-01 1.538559e-01 1.134340e-02 
2.710245e-05 3.588194e-06 1.119748e-02 1.028943e-01 1.537033e-01 1.119748e-02 
2.838638e-05 3.580701e-06 1.120757e-02 1.028804e-01 1.535514e-01 1.120757e-02 
2.519395e-05 3.574029e-06 1.135061e-02 1.028688e-01 1.534004e-01 1.135061e-02 
2.155439e-05 3.567685e-06 1.135231e-02 1.028553e-01 1.532500e-01 1.135231e-02 
1.616174e-05 3.561486e-06 1.131100e-02 1.028419e-01 1.531003e-01 1.131100e-02 
1.663983e-05 3.555456e-06 1.124868e-02 1.028287e-01 1.529505e-01 1.124868e-02 
1.679649e-05 3.549656e-06 1.125442e-02 1.028157e-01 1.528020e-01 1.125442e-02 
1.445960e-05 3.108567e-06 1.132154e-02 1.028028e-01 1.526540e-01 1.132154e-02 
1.466739e-05 3.077478e-06 1.163284e-02 1.027902e-01 1.525068e-01 1.163284e-02 
1.433467e-05 3.061991e-06 1.224597e-02 1.027784e-01 1.523603e-01 1.224597e-02 
1.476564e-05 3.049730e-06 1.241753e-02 1.027660e-01 1.522145e-01 1.241753e-02 
1.382978e-05 3.039763e-06 1.233851e-02 1.027538e-01 1.520694e-01 1.233851e-02 
1.307394e-05 3.031223e-06 1.212385e-02 1.027418e-01 1.519250e-01 1.212385e-02 
1.285335e-05 2.756230e-06 1.164169e-02 1.027261e-01 1.517812e-01 1.164169e-02 
1.160482e-05 2.710591e-06 1.139498e-02 1.027145e-01 1.516382e-01 1.139498e-02 
1.080271e-05 2.695822e-06 1.121392e-02 1.027066e-01 1.514960e-01 1.121392e-02 
1.156791e-05 2.684809e-06 1.118764e-02 1.026952e-01 1.513547e-01 1.118764e-02 
1.250351e-05 2.249869e-06 1.132208e-02 1.026840e-01 1.512141e-01 1.132208e-02 
1.223669e-05 2.229983e-06 1.132764e-02 1.026723e-01 1.510741e-01 1.132764e-02 
1.478705e-05 2.215790e-06 1.131119e-02 1.026613e-01 1.509348e-01 1.131119e-02 
1.353259e-05 2.204156e-06 1.126196e-02 1.026505e-01 1.507962e-01 1.126196e-02 
1.342747e-05 2.194110e-06 1.114243e-02 1.026399e-01 1.506582e-01 1.114243e-02 
1.282284e-05 2.185246e-06 1.131520e-02 1.026293e-01 1.505207e-01 1.131520e-02 
1.326823e-05 1.588774e-06 1.163517e-02 1.026188e-01 1.503838e-01 1.163517e-02 
1.282667e-05 1.512602e-06 1.214074e-02 1.026084e-01 1.502474e-01 1.214074e-02 
1.192917e-05 1.488495e-06 1.242273e-02 1.025946e-01 1.501116e-01 1.242273e-02 
1.106558e-05 1.471821e-06 1.243968e-02 1.025814e-01 1.499764e-01 1.243968e-02 
8.967585e-06 1.458479e-06 1.229186e-02 1.025710e-01 1.498415e-01 1.229186e-02 
8.900568e-06 1.447107e-06 1.180477e-02 1.025609e-01 1.497071e-01 1.180477e-02 
8.733201e-06 1.437070e-06 1.143711e-02 1.025510e-01 1.495732e-01 1.143711e-02 
9.627473e-06 1.428017e-06 1.110498e-02 1.025414e-01 1.494399e-01 1.110498e-02 
9.386204e-06 1.419729e-06 1.119462e-02 1.025319e-01 1.493072e-01 1.119462e-02 
8.951195e-06 1.412058e-06 1.127292e-02 1.025225e-01 1.491749e-01 1.127292e-02 
8.851015e-06 1.404901e-06 1.133345e-02 1.025132e-01 1.490434e-01 1.133345e-02 
8.511947e-06 1.398181e-06 1.140115e-02 1.025041e-01 1.489125e-01 1.140115e-02 
6.751095e-06 1.232626e-06 1.126412e-02 1.024950e-01 1.487821e-01 1.126412e-02 
7.009132e-06 1.202140e-06 1.113488e-02 1.024856e-01 1.486523e-01 1.113488e-02 
6.932055e-06 1.191312e-06 1.127383e-02 1.024768e-01 1.485231e-01 1.127383e-02 
6.389429e-06 1.182867e-06 1.147927e-02 1.024685e-01 1.483946e-01 1.147927e-02 
6.865566e-06 1.175547e-06 1.216334e-02 1.024607e-01 1.482667e-01 1.216334e-02 
5.945524e-06 1.168934e-06 1.245561e-02 1.024549e-01 1.481393e-01 1.245561e-02 
5.264832e-06 1.162832e-06 1.240976e-02 1.024833e-01 1.480123e-01 1.240976e-02 
5.494166e-06 1.157129e-06 1.221120e-02 1.024971e-01 1.478857e-01 1.221120e-02 
4.924248e-06 1.151755e-06 1.181704e-02 1.024887e-01 1.477597e-01 1.181704e-02 
4.087933e-06 1.146663e-06 1.136035e-02 1.024804e-01 1.476341e-01 1.136035e-02 
4.056976e-06 1.141815e-06 1.113263e-02 1.024723e-01 1.475090e-01 1.113263e-02 
4.554928e-06 1.137183e-06 1.121618e-02 1.024622e-01 1.473844e-01 1.121618e-02 
5.285611e-06 1.132744e-06 1.127372e-02 1.024540e-01 1.472603e-01 1.127372e-02 
5.280956e-06 1.128481e-06 1.133713e-02 1.024460e-01 1.471368e-01 1.133713e-02 
5.277499e-06 8.560346e-07 1.133663e-02 1.024380e-01 1.470137e-01 1.133663e-02 
5.299750e-06 8.421056e-07 1.125501e-02 1.024301e-01 1.468911e-01 1.125501e-02 
4.267170e-06 8.331681e-07 1.116267e-02 1.024223e-01 1.467689e-01 1.116267e-02 
6.049627e-06 8.257832e-07 1.129279e-02 1.024146e-01 1.466472e-01 1.129279e-02 
5.426385e-06 8.194373e-07 1.160443e-02 1.024070e-01 1.465261e-01 1.160443e-02 
5.376881e-06 8.138530e-07 1.227719e-02 1.023995e-01 1.464056e-01 1.227719e-02 
4.538078e-06 8.087991e-07 1.262416e-02 1.023922e-01 1.462856e-01 1.262416e-02 
4.492102e-06 8.041281e-07 1.273564e-02 1.023850e-01 1.461661e-01 1.273564e-02 
4.474533e-06 7.997446e-07 1.242173e-02 1.023555e-01 1.460470e-01 1.242173e-02 
3.763239e-06 7.955897e-07 1.194335e-02 1.023479e-01 1.459284e-01 1.194335e-02 
4.714099e-06 7.916298e-07 1.144285e-02 1.023409e-01 1.458104e-01 1.144285e-02 
4.680140e-06 7.878443e-07 1.115675e-02 1.023344e-01 1.456927e-01 1.115675e-02 
4.654701e-06 7.842174e-07 1.123615e-02 1.023302e-01 1.455756e-01 1.123615e-02 
4.521818e-06 7.807301e-07 1.127934e-02 1.023536e-01 1.454591e-01 1.127934e-02 
3.795167e-06 7.773790e-07 1.133772e-02 1.023469e-01 1.453430e-01 1.133772e-02 
3.692010e-06 7.741538e-07 1.133351e-02 1.023402e-01 1.452273e-01 1.133351e-02 
2.763251e-06 7.710441e-07 1.119042e-02 1.023339e-01 1.451121e-01 1.119042e-02 
2.026072e-06 7.680399e-07 1.113653e-02 1.023495e-01 1.449973e-01 1.113653e-02 
2.013894e-06 7.651322e-07 1.128528e-02 1.023431e-01 1.448830e-01 1.128528e-02 
3.151514e-06 7.623142e-07 1.184767e-02 1.022994e-01 1.447692e-01 1.184767e-02 
3.968590e-06 7.595805e-07 1.243138e-02 1.022907e-01 1.446559e-01 1.243138e-02 
3.920077e-06 4.952397e-07 1.276527e-02 1.022837e-01 1.445431e-01 1.276527e-02 
3.948943e-06 4.818098e-07 1.271028e-02 1.022772e-01 1.444308e-01 1.271028e-02 
4.690766e-06 4.740286e-07 1.219311e-02 1.022412e-01 1.443189e-01 1.219311e-02 
4.384743e-06 4.681141e-07 1.166882e-02 1.022364e-01 1.442084e-01 1.166882e-02 
4.367463e-06 4.631684e-07 1.130073e-02 1.022517e-01 1.440975e-01 1.130073e-02 
4.168308e-06 4.588299e-07 1.119078e-02 1.022450e-01 1.439871e-01 1.119078e-02 
4.181541e-06 4.549143e-07 1.121301e-02 1.022385e-01 1.438769e-01 1.121301e-02 
4.470207e-06 4.513140e-07 1.127944e-02 1.022323e-01 1.437671e-01 1.127944e-02 
3.667471e-06 4.479605e-07 1.129960e-02 1.022263e-01 1.436577e-01 1.129960e-02 
2.563118e-06 4.448076e-07 1.124527e-02 1.021956e-01 1.435480e-01 1.124527e-02 
2.516881e-06 4.418226e-07 1.117443e-02 1.021901e-01 1.434396e-01 1.117443e-02 
2.489066e-06 4.389818e-07 1.118937e-02 1.021842e-01 1.433316e-01 1.118937e-02 
2.469755e-06 4.362674e-07 1.128908e-02 1.021791e-01 1.432239e-01 1.128908e-02 
2.456202e-06 4.336656e-07 1.172477e-02 1.021743e-01 1.431165e-01 1.172477e-02 
2.447804e-06 4.311651e-07 1.243439e-02 1.021691e-01 1.430096e-01 1.243439e-02 
2.448643e-06 4.287527e-07 1.273377e-02 1.021389e-01 1.429031e-01 1.273377e-02 
2.711824e-06 4.264254e-07 1.247178e-02 1.021314e-01 1.427970e-01 1.247178e-02 
1.297809e-06 4.241773e-07 1.215898e-02 1.021249e-01 1.426915e-01 1.215898e-02 
8.929908e-07 4.220036e-07 1.157660e-02 1.021189e-01 1.425863e-01 1.157660e-02 
8.358957e-07 4.198999e-07 1.124632e-02 1.021132e-01 1.424816e-01 1.124632e-02 
7.967122e-07 4.178617e-07 1.118526e-02 1.021077e-01 1.423773e-01 1.118526e-02 
7.702544e-07 4.158840e-07 1.118555e-02 1.021024e-01 1.422735e-01 1.118555e-02 
7.579244e-07 4.140208e-07 1.126994e-02 1.021081e-01 1.421699e-01 1.126994e-02 
8.702952e-07 4.120265e-07 1.124066e-02 1.021027e-01 1.420666e-01 1.124066e-02 
8.949980e-07 4.099970e-07 1.120706e-02 1.020970e-01 1.419636e-01 1.120706e-02 
6.307183e-07 4.080239e-07 1.114407e-02 1.020917e-01 1.418609e-01 1.114407e-02 
6.206474e-07 4.061358e-07 1.116970e-02 1.020864e-01 1.417585e-01 1.116970e-02 
6.301388e-07 4.043403e-07 1.131064e-02 1.020812e-01 1.416564e-01 1.131064e-02 
6.446238e-07 4.026370e-07 1.180353e-02 1.020761e-01 1.415546e-01 1.180353e-02 
6.604531e-07 4.010208e-07 1.227594e-02 1.020709e-01 1.414531e-01 1.227594e-02 
6.749735e-07 3.994828e-07 1.233618e-02 1.020657e-01 1.413520e-01 1.233618e-02 
6.869807e-07 3.980109e-07 1.229354e-02 1.020605e-01 1.412514e-01 1.229354e-02 
7.106716e-07 3.965919e-07 1.194037e-02 1.020554e-01 1.411511e-01 1.194037e-02 
9.745157e-07 3.952126e-07 1.153344e-02 1.020504e-01 1.410512e-01 1.153344e-02 
9.610954e-07 3.938608e-07 1.112275e-02 1.020455e-01 1.409516e-01 1.112275e-02 
9.443589e-07 3.925286e-07 1.109821e-02 1.020407e-01 1.408522e-01 1.109821e-02 
9.260870e-07 3.912104e-07 1.118810e-02 1.020360e-01 1.407532e-01 1.118810e-02 
9.092527e-07 3.899042e-07 1.122942e-02 1.020313e-01 1.406545e-01 1.122942e-02 
8.947309e-07 3.886109e-07 1.122667e-02 1.020268e-01 1.405562e-01 1.122667e-02 
6.054926e-07 3.873330e-07 1.120541e-02 1.020223e-01 1.404584e-01 1.120541e-02 
5.743213e-07 3.860711e-07 1.114665e-02 1.020178e-01 1.403610e-01 1.114665e-02 
5.611421e-07 3.848334e-07 1.118506e-02 1.020133e-01 1.402640e-01 1.118506e-02 
5.550648e-07 3.836249e-07 1.134962e-02 1.020090e-01 1.401674e-01 1.134962e-02 
5.552842e-07 3.824434e-07 1.169406e-02 1.019936e-01 1.400710e-01 1.169406e-02 
5.622300e-07 3.812891e-07 1.205470e-02 1.019889e-01 1.399750e-01 1.205470e-02 
4.578894e-07 3.801630e-07 1.212289e-02 1.019882e-01 1.398795e-01 1.212289e-02 
4.844401e-07 3.790650e-07 1.205226e-02 1.019839e-01 1.397842e-01 1.205226e-02 
5.479637e-07 3.779928e-07 1.163176e-02 1.019798e-01 1.396893e-01 1.163176e-02 
1.896617e-06 3.769431e-07 1.153270e-02 1.019760e-01 1.395948e-01 1.153270e-02 
1.903968e-06 3.759148e-07 1.115101e-02 1.019687e-01 1.395005e-01 1.115101e-02 
1.914452e-06 3.749123e-07 1.108180e-02 1.019663e-01 1.394064e-01 1.108180e-02 
1.936154e-06 3.739348e-07 1.118960e-02 1.019912e-01 1.393125e-01 1.118960e-02 
2.233828e-06 3.729767e-07 1.125796e-02 1.019870e-01 1.392188e-01 1.125796e-02 
2.234535e-06 3.720333e-07 1.124660e-02 1.019829e-01 1.391254e-01 1.124660e-02 
2.234747e-06 3.710592e-07 1.121568e-02 1.019788e-01 1.390323e-01 1.121568e-02 
2.234695e-06 3.701382e-07 1.120813e-02 1.019749e-01 1.389396e-01 1.120813e-02 
2.234741e-06 3.692507e-07 1.116971e-02 1.019404e-01 1.388472e-01 1.116971e-02 
5.763002e-07 3.683761e-07 1.140567e-02 1.019355e-01 1.387552e-01 1.140567e-02 
5.119935e-07 3.675107e-07 1.156154e-02 1.019312e-01 1.386635e-01 1.156154e-02 
4.727007e-07 3.666572e-07 1.172947e-02 1.019271e-01 1.385720e-01 1.172947e-02 
4.187256e-07 3.658185e-07 1.208118e-02 1.019230e-01 1.384809e-01 1.208118e-02 
3.929356e-07 3.649963e-07 1.192402e-02 1.019189e-01 1.383902e-01 1.192402e-02 
3.736011e-07 3.641912e-07 1.164704e-02 1.019149e-01 1.382999e-01 1.164704e-02 
3.589040e-07 3.634030e-07 1.150811e-02 1.019105e-01 1.382099e-01 1.150811e-02 
3.482274e-07 3.626323e-07 1.114873e-02 1.019065e-01 1.381203e-01 1.114873e-02 
3.418025e-07 3.618806e-07 1.109514e-02 1.019026e-01 1.380310e-01 1.109514e-02 
3.607600e-07 3.611444e-07 1.117019e-02 1.018988e-01 1.379419e-01 1.117019e-02 
3.603767e-07 3.604184e-07 1.124374e-02 1.018950e-01 1.378532e-01 1.124374e-02 
3.619449e-07 3.597018e-07 1.124492e-02 1.018914e-01 1.377648e-01 1.124492e-02 
3.572120e-07 3.589953e-07 1.121994e-02 1.018880e-01 1.376768e-01 1.121994e-02 
3.488700e-07 3.582991e-07 1.117591e-02 1.018849e-01 1.375892e-01 1.117591e-02 
3.430701e-07 3.576135e-07 1.116827e-02 1.018830e-01 1.375019e-01 1.116827e-02 
3.409722e-07 3.569384e-07 1.135558e-02 1.019096e-01 1.374147e-01 1.135558e-02 
4.547413e-07 3.562740e-07 1.141960e-02 1.019059e-01 1.373278e-01 1.141960e-02 
4.519785e-07 3.556206e-07 1.172851e-02 1.019022e-01 1.372411e-01 1.172851e-02 
4.499716e-07 3.549783e-07 1.210491e-02 1.019005e-01 1.371547e-01 1.210491e-02 
4.484162e-07 3.543473e-07 1.210315e-02 1.018967e-01 1.370687e-01 1.210315e-02 
4.472639e-07 3.537275e-07 1.159709e-02 1.018929e-01 1.369830e-01 1.159709e-02 
4.465083e-07 3.531186e-07 1.127308e-02 1.018892e-01 1.368975e-01 1.127308e-02 
4.461588e-07 3.525205e-07 1.108477e-02 1.018855e-01 1.368124e-01 1.108477e-02 
4.462226e-07 3.519327e-07 1.111685e-02 1.018819e-01 1.367276e-01 1.111685e-02 
4.466920e-07 3.513549e-07 1.117311e-02 1.018783e-01 1.366430e-01 1.117311e-02 
4.475384e-07 3.507868e-07 1.118474e-02 1.018750e-01 1.365586e-01 1.118474e-02 
4.487105e-07 3.502281e-07 1.119463e-02 1.018718e-01 1.364746e-01 1.119463e-02 
4.501370e-07 3.496784e-07 1.116288e-02 1.018687e-01 1.363910e-01 1.116288e-02 
4.517318e-07 3.491377e-07 1.113920e-02 1.018656e-01 1.363077e-01 1.113920e-02 
4.533961e-07 3.486056e-07 1.105575e-02 1.018626e-01 1.362247e-01 1.105575e-02 
4.550265e-07 3.480821e-07 1.130576e-02 1.018596e-01 1.361420e-01 1.130576e-02 
4.565549e-07 3.475670e-07 1.145907e-02 1.018546e-01 1.360595e-01 1.145907e-02 
4.578790e-07 3.470601e-07 1.168769e-02 1.018516e-01 1.359772e-01 1.168769e-02 
4.589358e-07 3.465613e-07 1.201512e-02 1.018485e-01 1.358952e-01 1.201512e-02 
3.444883e-07 3.460704e-07 1.210083e-02 1.018456e-01 1.358135e-01 1.210083e-02 
3.409294e-07 3.455874e-07 1.168058e-02 1.018426e-01 1.357320e-01 1.168058e-02 
3.396851e-07 3.451121e-07 1.142039e-02 1.018397e-01 1.356509e-01 1.142039e-02 
3.388396e-07 3.446444e-07 1.111669e-02 1.018049e-01 1.355700e-01 1.111669e-02 
3.379788e-07 3.441840e-07 1.111966e-02 1.018013e-01 1.354894e-01 1.111966e-02 
3.369571e-07 3.437309e-07 1.116428e-02 1.017979e-01 1.354090e-01 1.116428e-02 
3.357304e-07 3.432849e-07 1.118323e-02 1.017948e-01 1.353289e-01 1.118323e-02 
3.343098e-07 3.428459e-07 1.121533e-02 1.017917e-01 1.352491e-01 1.121533e-02 
3.327382e-07 3.424137e-07 1.118946e-02 1.017887e-01 1.351696e-01 1.118946e-02 
3.310720e-07 3.419885e-07 1.113894e-02 1.017858e-01 1.350905e-01 1.113894e-02 
3.293668e-07 3.415704e-07 1.105666e-02 1.017830e-01 1.350116e-01 1.105666e-02 
3.276661e-07 3.411565e-07 1.131008e-02 1.017802e-01 1.349329e-01 1.131008e-02 
3.259942e-07 3.407480e-07 1.148234e-02 1.017774e-01 1.348545e-01 1.148234e-02 
3.243523e-07 3.403458e-07 1.205959e-02 1.017747e-01 1.347762e-01 1.205959e-02 
3.227163e-07 3.399504e-07 1.216699e-02 1.017719e-01 1.346982e-01 1.216699e-02 
3.210355e-07 3.395620e-07 1.225409e-02 1.017692e-01 1.346204e-01 1.225409e-02 
3.192355e-07 3.391804e-07 1.180604e-02 1.017665e-01 1.345430e-01 1.180604e-02 
3.172274e-07 3.388050e-07 1.147267e-02 1.017637e-01 1.344658e-01 1.147267e-02 
3.149288e-07 3.384354e-07 1.115870e-02 1.017610e-01 1.343889e-01 1.115870e-02 
3.122950e-07 3.380713e-07 1.112882e-02 1.017583e-01 1.343122e-01 1.112882e-02 
3.093457e-07 3.377125e-07 1.115035e-02 1.017558e-01 1.342356e-01 1.115035e-02 
3.061664e-07 1.618794e-07 1.119868e-02 1.017532e-01 1.341594e-01 1.119868e-02 
3.028859e-07 1.539873e-07 1.120108e-02 1.017505e-01 1.340834e-01 1.120108e-02 
2.996443e-07 1.500127e-07 1.116958e-02 1.017479e-01 1.340078e-01 1.116958e-02 
2.965704e-07 1.472817e-07 1.114635e-02 1.017453e-01 1.339323e-01 1.114635e-02 
2.937710e-07 1.451725e-07 1.111398e-02 1.017428e-01 1.338571e-01 1.111398e-02 
2.913286e-07 1.434386e-07 1.136277e-02 1.017403e-01 1.337821e-01 1.136277e-02 
2.893028e-07 1.419568e-07 1.161381e-02 1.017379e-01 1.337073e-01 1.161381e-02 
2.877318e-07 1.406566e-07 1.210898e-02 1.017353e-01 1.336327e-01 1.210898e-02 
2.866337e-07 1.394937e-07 1.227860e-02 1.017328e-01 1.335584e-01 1.227860e-02 
2.860088e-07 1.384386e-07 1.209515e-02 1.017303e-01 1.334843e-01 1.209515e-02 
2.858406e-07 1.374707e-07 1.161152e-02 1.017278e-01 1.334104e-01 1.161152e-02 
2.860976e-07 1.365746e-07 1.136281e-02 1.017253e-01 1.333367e-01 1.136281e-02 
2.867359e-07 1.357392e-07 1.113276e-02 1.017228e-01 1.332632e-01 1.113276e-02 
2.876996e-07 1.349555e-07 1.116401e-02 1.017202e-01 1.331901e-01 1.116401e-02 
2.889211e-07 1.342167e-07 1.118097e-02 1.017176e-01 1.331172e-01 1.118097e-02 
2.903186e-07 1.335173e-07 1.119301e-02 1.017150e-01 1.330447e-01 1.119301e-02 
2.917898e-07 1.328526e-07 1.119514e-02 1.017124e-01 1.329725e-01 1.119514e-02 
2.932046e-07 1.322190e-07 1.116442e-02 1.017098e-01 1.329005e-01 1.116442e-02 
2.943279e-07 1.316090e-07 1.106683e-02 1.017073e-01 1.328286e-01 1.106683e-02 
2.951217e-07 1.310260e-07 1.111722e-02 1.017048e-01 1.327569e-01 1.111722e-02 
2.955492e-07 1.304676e-07 1.129836e-02 1.017023e-01 1.326855e-01 1.129836e-02 
2.955787e-07 1.299313e-07 1.158829e-02 1.016998e-01 1.326142e-01 1.158829e-02 
2.952658e-07 1.294154e-07 1.203836e-02 1.016973e-01 1.325432e-01 1.203836e-02 
2.947015e-07 1.289178e-07 1.217591e-02 1.016949e-01 1.324725e-01 1.217591e-02 
2.939709e-07 1.284370e-07 1.200138e-02 1.016924e-01 1.324019e-01 1.200138e-02 
2.931396e-07 1.279715e-07 1.157317e-02 1.016901e-01 1.323316e-01 1.157317e-02 
2.922414e-07 1.275202e-07 1.129061e-02 1.016877e-01 1.322615e-01 1.129061e-02 
2.912681e-07 1.270821e-07 1.114017e-02 1.016854e-01 1.321917e-01 1.114017e-02 
2.902683e-07 1.266566e-07 1.108989e-02 1.016832e-01 1.321220e-01 1.108989e-02 
2.892766e-07 1.262431e-07 1.115567e-02 1.016809e-01 1.320525e-01 1.115567e-02 
2.883628e-07 1.258411e-07 1.117442e-02 1.016788e-01 1.319832e-01 1.117442e-02 
2.875532e-07 1.254499e-07 1.117611e-02 1.016768e-01 1.319142e-01 1.117611e-02 
2.868342e-07 1.250691e-07 1.112734e-02 1.016749e-01 1.318453e-01 1.112734e-02 
2.861928e-07 1.246981e-07 1.106284e-02 1.016729e-01 1.317769e-01 1.106284e-02 
2.856120e-07 1.243363e-07 1.113816e-02 1.016709e-01 1.317085e-01 1.113816e-02 
2.850697e-07 1.239834e-07 1.132453e-02 1.016689e-01 1.316403e-01 1.132453e-02 
2.845400e-07 1.236387e-07 1.159750e-02 1.016668e-01 1.315723e-01 1.159750e-02 
2.839962e-07 1.233021e-07 1.191174e-02 1.016648e-01 1.315046e-01 1.191174e-02 
2.834145e-07 1.229731e-07 1.203580e-02 1.016628e-01 1.314370e-01 1.203580e-02 
2.827773e-07 1.226515e-07 1.165946e-02 1.016608e-01 1.313696e-01 1.165946e-02 
2.820754e-07 1.223371e-07 1.154057e-02 1.016589e-01 1.313024e-01 1.154057e-02 
2.813080e-07 1.220294e-07 1.114858e-02 1.016572e-01 1.312355e-01 1.114858e-02 
2.804814e-07 1.217284e-07 1.105189e-02 1.016563e-01 1.311686e-01 1.105189e-02 
2.796069e-07 1.214337e-07 1.107386e-02 1.016886e-01 1.311020e-01 1.107386e-02 
2.786984e-07 1.211452e-07 1.117196e-02 1.016863e-01 1.310357e-01 1.117196e-02 
2.777708e-07 1.208626e-07 1.119439e-02 1.016840e-01 1.309695e-01 1.119439e-02 
2.768388e-07 1.205856e-07 1.117717e-02 1.016818e-01 1.309035e-01 1.117717e-02 
2.759165e-07 1.203142e-07 1.111909e-02 1.016796e-01 1.308377e-01 1.111909e-02 
2.750169e-07 1.200480e-07 1.109428e-02 1.016774e-01 1.307720e-01 1.109428e-02 
2.741520e-07 1.197870e-07 1.116114e-02 1.016753e-01 1.307065e-01 1.116114e-02 
2.733324e-07 1.195310e-07 1.140259e-02 1.016731e-01 1.306411e-01 1.140259e-02 
2.725673e-07 1.192798e-07 1.150234e-02 1.016711e-01 1.305760e-01 1.150234e-02 
2.718640e-07 1.190333e-07 1.166917e-02 1.016690e-01 1.305111e-01 1.166917e-02 
2.712283e-07 1.187914e-07 1.162220e-02 1.016670e-01 1.304464e-01 1.162220e-02 
2.706636e-07 1.185538e-07 1.149178e-02 1.016649e-01 1.303819e-01 1.149178e-02 
2.701719e-07 1.183206e-07 1.147541e-02 1.016630e-01 1.303177e-01 1.147541e-02 
2.697529e-07 1.180916e-07 1.108063e-02 1.016610e-01 1.302537e-01 1.108063e-02 
2.694046e-07 1.178666e-07 1.106604e-02 1.016591e-01 1.301899e-01 1.106604e-02 
2.691128e-07 1.176456e-07 1.109043e-02 1.016573e-01 1.301263e-01 1.109043e-02 
2.688791e-07 1.174284e-07 1.115992e-02 1.016554e-01 1.300628e-01 1.115992e-02 
2.687109e-07 1.172151e-07 1.120666e-02 1.016535e-01 1.299996e-01 1.120666e-02 
2.685997e-07 1.170053e-07 1.119689e-02 1.016516e-01 1.299365e-01 1.119689e-02 
2.685318e-07 1.167992e-07 1.117724e-02 1.016497e-01 1.298736e-01 1.117724e-02 
2.684924e-07 1.165965e-07 1.107784e-02 1.016477e-01 1.298109e-01 1.107784e-02 
2.684702e-07 1.163972e-07 1.115654e-02 1.016460e-01 1.297484e-01 1.115654e-02 
2.684570e-07 1.162012e-07 1.138306e-02 1.016487e-01 1.296862e-01 1.138306e-02 
2.684189e-07 1.160084e-07 1.153371e-02 1.016526e-01 1.296241e-01 1.153371e-02 
2.683541e-07 1.158188e-07 1.166393e-02 1.016770e-01 1.295621e-01 1.166393e-02 
2.682650e-07 1.156322e-07 1.155568e-02 1.016757e-01 1.295004e-01 1.155568e-02 
2.681563e-07 1.154487e-07 1.145043e-02 1.016964e-01 1.294389e-01 1.145043e-02 
2.680291e-07 1.152681e-07 1.137268e-02 1.016944e-01 1.293775e-01 1.137268e-02 
2.678767e-07 1.150903e-07 1.108794e-02 1.016923e-01 1.293164e-01 1.108794e-02 
2.676901e-07 1.149154e-07 1.102963e-02 1.016904e-01 1.292554e-01 1.102963e-02 
2.674629e-07 1.147432e-07 1.106677e-02 1.016885e-01 1.291947e-01 1.106677e-02 
2.671921e-07 1.145737e-07 1.114060e-02 1.016866e-01 1.291341e-01 1.114060e-02 
2.668783e-07 1.144068e-07 1.115047e-02 1.016847e-01 1.290738e-01 1.115047e-02 
2.665254e-07 1.142425e-07 1.115256e-02 1.016791e-01 1.290136e-01 1.115256e-02 
2.661400e-07 1.140807e-07 1.113538e-02 1.016772e-01 1.289537e-01 1.113538e-02 
2.657303e-07 1.139213e-07 1.107530e-02 1.016402e-01 1.288939e-01 1.107530e-02 
2.653055e-07 1.137644e-07 1.104962e-02 1.016372e-01 1.288342e-01 1.104962e-02 
2.648741e-07 1.136098e-07 1.119587e-02 1.016348e-01 1.287747e-01 1.119587e-02 
2.644457e-07 1.134575e-07 1.139932e-02 1.016326e-01 1.287154e-01 1.139932e-02 
2.640215e-07 1.133075e-07 1.167048e-02 1.016306e-01 1.286561e-01 1.167048e-02 
2.636102e-07 1.131597e-07 1.157406e-02 1.016288e-01 1.285971e-01 1.157406e-02 
2.632153e-07 1.130141e-07 1.146236e-02 1.015955e-01 1.285383e-01 1.146236e-02 
2.628340e-07 1.128706e-07 1.122584e-02 1.015928e-01 1.284796e-01 1.122584e-02 
2.624621e-07 1.127292e-07 1.110169e-02 1.015906e-01 1.284211e-01 1.110169e-02 
2.620971e-07 1.125899e-07 1.105304e-02 1.015660e-01 1.283628e-01 1.105304e-02 
2.617379e-07 1.124525e-07 1.106132e-02 1.015628e-01 1.283047e-01 1.106132e-02 
2.613841e-07 1.123172e-07 1.104075e-02 1.015606e-01 1.282467e-01 1.104075e-02 
2.609351e-07 1.121837e-07 1.115453e-02 1.015586e-01 1.281889e-01 1.115453e-02 
2.605290e-07 1.120522e-07 1.115872e-02 1.015567e-01 1.281313e-01 1.115872e-02 
2.601531e-07 1.119225e-07 1.112131e-02 1.015550e-01 1.280737e-01 1.112131e-02 
2.597923e-07 1.117946e-07 1.101894e-02 1.015532e-01 1.280163e-01 1.101894e-02 
2.594308e-07 1.116686e-07 1.101193e-02 1.015515e-01 1.279590e-01 1.101193e-02 
2.591157e-07 1.115443e-07 1.116854e-02 1.015498e-01 1.279019e-01 1.116854e-02 
2.588119e-07 1.114217e-07 1.134800e-02 1.015482e-01 1.278450e-01 1.134800e-02 
2.585087e-07 1.113008e-07 1.163638e-02 1.015465e-01 1.277882e-01 1.163638e-02 
2.582048e-07 1.111816e-07 1.154486e-02 1.015449e-01 1.277317e-01 1.154486e-02 
2.578995e-07 1.110640e-07 1.151134e-02 1.015433e-01 1.276753e-01 1.151134e-02 
2.575913e-07 1.109481e-07 1.130509e-02 1.015419e-01 1.276191e-01 1.130509e-02 
2.572790e-07 1.108337e-07 1.112739e-02 1.015405e-01 1.275630e-01 1.112739e-02 
2.569622e-07 1.107209e-07 1.110798e-02 1.015394e-01 1.275069e-01 1.110798e-02 
2.566422e-07 1.106096e-07 1.109816e-02 1.015391e-01 1.274510e-01 1.109816e-02 
2.563214e-07 1.104997e-07 1.106450e-02 1.015676e-01 1.273953e-01 1.106450e-02 
2.560026e-07 1.103914e-07 1.113082e-02 1.015659e-01 1.273396e-01 1.113082e-02 
2.556892e-07 1.102845e-07 1.113154e-02 1.015643e-01 1.272841e-01 1.113154e-02 
2.553840e-07 1.101790e-07 1.112218e-02 1.015628e-01 1.272288e-01 1.112218e-02 
2.550888e-07 1.100750e-07 1.104102e-02 1.015612e-01 1.271737e-01 1.104102e-02 
2.548048e-07 1.099723e-07 1.104394e-02 1.015597e-01 1.271186e-01 1.104394e-02 
2.545321e-07 1.098709e-07 1.115281e-02 1.015582e-01 1.270637e-01 1.115281e-02 
2.542702e-07 1.097709e-07 1.145624e-02 1.015566e-01 1.270090e-01 1.145624e-02 
2.540179e-07 1.096722e-07 1.177036e-02 1.015551e-01 1.269544e-01 1.177036e-02 
2.537740e-07 1.095748e-07 1.169164e-02 1.015535e-01 1.269000e-01 1.169164e-02 
2.535372e-07 1.094786e-07 1.159080e-02 1.015520e-01 1.268456e-01 1.159080e-02 
2.533063e-07 1.093837e-07 1.140703e-02 1.015505e-01 1.267915e-01 1.140703e-02 
2.530801e-07 1.092900e-07 1.121872e-02 1.015491e-01 1.267376e-01 1.121872e-02 
2.528491e-07 1.091976e-07 1.110969e-02 1.015476e-01 1.266838e-01 1.110969e-02 
2.526209e-07 1.091063e-07 1.111184e-02 1.015461e-01 1.266302e-01 1.111184e-02 
2.524021e-07 1.090161e-07 1.108168e-02 1.015446e-01 1.265767e-01 1.108168e-02 
2.521882e-07 1.089271e-07 1.115421e-02 1.015431e-01 1.265233e-01 1.115421e-02 
2.519761e-07 1.088393e-07 1.115126e-02 1.015141e-01 1.264700e-01 1.115126e-02 
2.517632e-07 1.087525e-07 1.114080e-02 1.015090e-01 1.264169e-01 1.114080e-02 
2.515477e-07 1.086669e-07 1.102389e-02 1.015067e-01 1.263640e-01 1.102389e-02 
2.513267e-07 1.085823e-07 1.110276e-02 1.015046e-01 1.263113e-01 1.110276e-02 
2.510995e-07 1.084988e-07 1.133046e-02 1.015026e-01 1.262587e-01 1.133046e-02 
2.508742e-07 1.084163e-07 1.149848e-02 1.015007e-01 1.262062e-01 1.149848e-02 
2.506521e-07 1.083349e-07 1.154483e-02 1.014990e-01 1.261538e-01 1.154483e-02 
2.504230e-07 1.082544e-07 1.153338e-02 1.014979e-01 1.261017e-01 1.153338e-02 
2.501914e-07 1.081750e-07 1.151336e-02 1.014964e-01 1.260496e-01 1.151336e-02 
2.499659e-07 1.080965e-07 1.128773e-02 1.014948e-01 1.259977e-01 1.128773e-02 
2.497444e-07 1.080190e-07 1.110696e-02 1.014933e-01 1.259459e-01 1.110696e-02 
2.495269e-07 1.079352e-07 1.110845e-02 1.014919e-01 1.258942e-01 1.110845e-02 
2.493136e-07 1.078517e-07 1.109707e-02 1.014906e-01 1.258428e-01 1.109707e-02 
2.491045e-07 1.077740e-07 1.113819e-02 1.014892e-01 1.257914e-01 1.113819e-02 
2.488988e-07 1.077000e-07 1.114075e-02 1.014878e-01 1.257403e-01 1.114075e-02 
2.486954e-07 1.076278e-07 1.114764e-02 1.014865e-01 1.256893e-01 1.114764e-02 
2.484931e-07 1.075562e-07 1.106157e-02 1.014852e-01 1.256384e-01 1.106157e-02 
2.482910e-07 1.074849e-07 1.102796e-02 1.014839e-01 1.255876e-01 1.102796e-02 
2.480877e-07 1.074140e-07 1.110157e-02 1.014826e-01 1.255369e-01 1.110157e-02 
2.478817e-07 1.073438e-07 1.128854e-02 1.014813e-01 1.254863e-01 1.128854e-02 
2.476714e-07 1.072744e-07 1.145528e-02 1.014801e-01 1.254358e-01 1.145528e-02 
2.474556e-07 1.072060e-07 1.175275e-02 1.014783e-01 1.253855e-01 1.175275e-02 
2.472333e-07 1.071385e-07 1.159929e-02 1.014773e-01 1.253353e-01 1.159929e-02 
2.470044e-07 1.070720e-07 1.150249e-02 1.014761e-01 1.252852e-01 1.150249e-02 
2.467690e-07 1.070063e-07 1.121171e-02 1.014749e-01 1.252352e-01 1.121171e-02 
2.465276e-07 1.069413e-07 1.109469e-02 1.014737e-01 1.251854e-01 1.109469e-02 
2.462812e-07 1.068772e-07 1.104461e-02 1.014725e-01 1.251356e-01 1.104461e-02 
2.460305e-07 1.068138e-07 1.105033e-02 1.014713e-01 1.250860e-01 1.105033e-02 
2.457767e-07 1.067511e-07 1.111906e-02 1.014701e-01 1.250365e-01 1.111906e-02 
2.455206e-07 1.066892e-07 1.112855e-02 1.014689e-01 1.249871e-01 1.112855e-02 
2.452634e-07 1.066280e-07 1.110792e-02 1.014678e-01 1.249379e-01 1.110792e-02 
2.450062e-07 1.065676e-07 1.103666e-02 1.014667e-01 1.248888e-01 1.103666e-02 
2.447501e-07 1.065078e-07 1.101914e-02 1.014656e-01 1.248398e-01 1.101914e-02 
2.444963e-07 1.064488e-07 1.111972e-02 1.014645e-01 1.247909e-01 1.111972e-02 
2.442459e-07 1.063905e-07 1.119566e-02 1.014635e-01 1.247421e-01 1.119566e-02 
2.440000e-07 1.063328e-07 1.149877e-02 1.014625e-01 1.246935e-01 1.149877e-02 
2.437595e-07 1.062758e-07 1.154469e-02 1.014615e-01 1.246450e-01 1.154469e-02 
2.435253e-07 1.062195e-07 1.145272e-02 1.014604e-01 1.245966e-01 1.145272e-02 
2.432981e-07 1.061639e-07 1.133624e-02 1.014593e-01 1.245483e-01 1.133624e-02 
2.430784e-07 1.061089e-07 1.122470e-02 1.014583e-01 1.245002e-01 1.122470e-02 
2.428663e-07 1.060545e-07 1.103492e-02 1.014573e-01 1.244522e-01 1.103492e-02 
2.426622e-07 1.060007e-07 1.102494e-02 1.014562e-01 1.244044e-01 1.102494e-02 
2.424657e-07 1.059476e-07 1.103575e-02 1.014552e-01 1.243566e-01 1.103575e-02 
2.422767e-07 1.058951e-07 1.112259e-02 1.014541e-01 1.243090e-01 1.112259e-02 
2.420946e-07 1.058431e-07 1.112153e-02 1.014531e-01 1.242614e-01 1.112153e-02 
2.419190e-07 1.057918e-07 1.109482e-02 1.014521e-01 1.242140e-01 1.109482e-02 
2.417489e-07 1.057410e-07 1.104100e-02 1.014510e-01 1.241667e-01 1.104100e-02 
2.415839e-07 1.056908e-07 1.106660e-02 1.014500e-01 1.241196e-01 1.106660e-02 
2.414230e-07 1.056412e-07 1.114594e-02 1.014490e-01 1.240725e-01 1.114594e-02 
2.412656e-07 4.935725e-08 1.123798e-02 1.014479e-01 1.240257e-01 1.123798e-02 
2.411108e-07 4.235479e-08 1.136234e-02 1.014469e-01 1.239789e-01 1.136234e-02 
2.409579e-07 4.047984e-08 1.139638e-02 1.014459e-01 1.239322e-01 1.139638e-02 
2.408063e-07 3.934160e-08 1.138231e-02 1.014449e-01 1.238856e-01 1.138231e-02 
2.406552e-07 3.851768e-08 1.131257e-02 1.014439e-01 1.238390e-01 1.131257e-02 
2.405031e-07 3.786922e-08 1.107761e-02 1.014429e-01 1.237926e-01 1.107761e-02 
2.403494e-07 3.733300e-08 1.105828e-02 1.014420e-01 1.237463e-01 1.105828e-02 
2.401954e-07 3.687489e-08 1.103506e-02 1.014411e-01 1.237002e-01 1.103506e-02 
2.400422e-07 3.647430e-08 1.104473e-02 1.014402e-01 1.236542e-01 1.104473e-02 
2.398877e-07 3.611790e-08 1.107561e-02 1.014393e-01 1.236083e-01 1.107561e-02 
2.397300e-07 3.579653e-08 1.108422e-02 1.014383e-01 1.235625e-01 1.108422e-02 
2.395687e-07 3.550363e-08 1.107383e-02 1.014374e-01 1.235168e-01 1.107383e-02 
2.394040e-07 3.523434e-08 1.104797e-02 1.014365e-01 1.234712e-01 1.104797e-02 
2.392360e-07 3.498497e-08 1.106911e-02 1.014356e-01 1.234258e-01 1.106911e-02 
2.390651e-07 3.475261e-08 1.105658e-02 1.014347e-01 1.233804e-01 1.105658e-02 
2.388914e-07 3.453500e-08 1.119361e-02 1.014339e-01 1.233352e-01 1.119361e-02 
2.387152e-07 3.433027e-08 1.127738e-02 1.014331e-01 1.232901e-01 1.127738e-02 
2.385366e-07 3.413694e-08 1.139150e-02 1.014323e-01 1.232451e-01 1.139150e-02 
2.383557e-07 3.395374e-08 1.137219e-02 1.014315e-01 1.232002e-01 1.137219e-02 
2.381725e-07 3.377961e-08 1.117969e-02 1.014308e-01 1.231554e-01 1.117969e-02 
2.379870e-07 3.361366e-08 1.107481e-02 1.014300e-01 1.231107e-01 1.107481e-02 
2.377995e-07 3.345511e-08 1.101910e-02 1.014293e-01 1.230661e-01 1.101910e-02 
2.376102e-07 3.330330e-08 1.100805e-02 1.014287e-01 1.230216e-01 1.100805e-02 
2.374196e-07 3.315767e-08 1.104179e-02 1.014280e-01 1.229772e-01 1.104179e-02 
2.372284e-07 3.301772e-08 1.107278e-02 1.014275e-01 1.229329e-01 1.107278e-02 
2.370370e-07 3.288300e-08 1.107760e-02 1.014271e-01 1.228887e-01 1.107760e-02 
2.368461e-07 3.275313e-08 1.107510e-02 1.014269e-01 1.228446e-01 1.107510e-02 
2.366563e-07 3.262776e-08 1.104710e-02 1.014282e-01 1.228006e-01 1.104710e-02 
2.364680e-07 3.250658e-08 1.098367e-02 1.014556e-01 1.227568e-01 1.098367e-02 
2.362817e-07 3.238933e-08 1.100070e-02 1.014547e-01 1.227130e-01 1.100070e-02 
2.360978e-07 3.227576e-08 1.115692e-02 1.014539e-01 1.226694e-01 1.115692e-02 
2.359165e-07 3.216563e-08 1.122257e-02 1.014531e-01 1.226258e-01 1.122257e-02 
2.357383e-07 3.205874e-08 1.126310e-02 1.014523e-01 1.225825e-01 1.126310e-02 
2.355632e-07 3.195492e-08 1.122862e-02 1.014515e-01 1.225392e-01 1.122862e-02 
2.353915e-07 3.185399e-08 1.120375e-02 1.014507e-01 1.224960e-01 1.120375e-02 
2.352255e-07 3.175579e-08 1.116043e-02 1.014499e-01 1.224530e-01 1.116043e-02 
2.350642e-07 3.166019e-08 1.107471e-02 1.014491e-01 1.224101e-01 1.107471e-02 
2.349055e-07 3.156705e-08 1.103950e-02 1.014483e-01 1.223674e-01 1.103950e-02 
2.347494e-07 3.147626e-08 1.102128e-02 1.014476e-01 1.223246e-01 1.102128e-02 
2.345959e-07 3.138770e-08 1.103354e-02 1.014468e-01 1.222820e-01 1.103354e-02 
2.344452e-07 3.130127e-08 1.106468e-02 1.014460e-01 1.222395e-01 1.106468e-02 
2.342972e-07 3.121687e-08 1.106488e-02 1.014451e-01 1.221971e-01 1.106488e-02 
2.341517e-07 3.113442e-08 1.103011e-02 1.014443e-01 1.221548e-01 1.103011e-02 
2.340086e-07 3.105383e-08 1.101270e-02 1.014434e-01 1.221126e-01 1.101270e-02 
2.338679e-07 3.097503e-08 1.102344e-02 1.014426e-01 1.220705e-01 1.102344e-02 
2.337293e-07 3.089794e-08 1.111222e-02 1.014418e-01 1.220285e-01 1.111222e-02 
2.335925e-07 3.082250e-08 1.118880e-02 1.014411e-01 1.219865e-01 1.118880e-02 
2.334574e-07 3.074864e-08 1.126532e-02 1.014404e-01 1.219447e-01 1.126532e-02 
2.333234e-07 3.067630e-08 1.137596e-02 1.014396e-01 1.219030e-01 1.137596e-02 
2.331900e-07 3.060543e-08 1.129444e-02 1.014390e-01 1.218615e-01 1.129444e-02 
2.330569e-07 3.053597e-08 1.119820e-02 1.014077e-01 1.218201e-01 1.119820e-02 
2.329235e-07 3.046787e-08 1.112129e-02 1.014055e-01 1.217789e-01 1.112129e-02 
2.327896e-07 3.040109e-08 1.109987e-02 1.014042e-01 1.217377e-01 1.109987e-02 
2.326547e-07 3.033558e-08 1.107614e-02 1.014032e-01 1.216966e-01 1.107614e-02 
2.325188e-07 3.027131e-08 1.108103e-02 1.014024e-01 1.216556e-01 1.108103e-02 
2.323815e-07 3.020822e-08 1.105479e-02 1.014017e-01 1.216147e-01 1.105479e-02 
2.322429e-07 3.014628e-08 1.105416e-02 1.014010e-01 1.215739e-01 1.105416e-02 
2.321029e-07 3.008546e-08 1.104615e-02 1.014003e-01 1.215333e-01 1.104615e-02 
2.319615e-07 3.002571e-08 1.102449e-02 1.013997e-01 1.214928e-01 1.102449e-02 
2.318189e-07 2.996702e-08 1.103092e-02 1.013991e-01 1.214524e-01 1.103092e-02 
2.316753e-07 2.990934e-08 1.115303e-02 1.013980e-01 1.214121e-01 1.115303e-02 
2.315308e-07 2.985266e-08 1.133274e-02 1.013969e-01 1.213718e-01 1.133274e-02 
2.313856e-07 2.979693e-08 1.141848e-02 1.013958e-01 1.213317e-01 1.141848e-02 
2.312399e-07 2.974213e-08 1.135848e-02 1.013948e-01 1.212916e-01 1.135848e-02 
2.310940e-07 2.968824e-08 1.136697e-02 1.013939e-01 1.212516e-01 1.136697e-02 
2.309480e-07 2.963523e-08 1.123651e-02 1.013931e-01 1.212118e-01 1.123651e-02 
2.308023e-07 2.958308e-08 1.111384e-02 1.013923e-01 1.211721e-01 1.111384e-02 
2.306569e-07 2.953177e-08 1.108291e-02 1.013915e-01 1.211325e-01 1.108291e-02 
2.305121e-07 2.948127e-08 1.110257e-02 1.013908e-01 1.210931e-01 1.110257e-02 
2.303680e-07 2.943156e-08 1.105905e-02 1.013901e-01 1.210537e-01 1.105905e-02 
2.302248e-07 2.938262e-08 1.106483e-02 1.013894e-01 1.210144e-01 1.106483e-02 
2.300826e-07 2.933444e-08 1.106646e-02 1.013888e-01 1.209752e-01 1.106646e-02 
2.299414e-07 2.928699e-08 1.102374e-02 1.013881e-01 1.209361e-01 1.102374e-02 
2.298015e-07 2.924026e-08 1.098220e-02 1.013875e-01 1.208970e-01 1.098220e-02 
2.296628e-07 2.919423e-08 1.098884e-02 1.013868e-01 1.208581e-01 1.098884e-02 
2.295255e-07 2.914888e-08 1.109868e-02 1.013862e-01 1.208192e-01 1.109868e-02 
2.293895e-07 2.910420e-08 1.124458e-02 1.013855e-01 1.207805e-01 1.124458e-02 
2.292549e-07 2.906017e-08 1.136625e-02 1.013849e-01 1.207419e-01 1.136625e-02 
2.291216e-07 2.901678e-08 1.133851e-02 1.013842e-01 1.207034e-01 1.133851e-02 
2.289898e-07 2.897401e-08 1.130412e-02 1.013836e-01 1.206650e-01 1.130412e-02 
2.288593e-07 2.893185e-08 1.114665e-02 1.013830e-01 1.206267e-01 1.114665e-02 
2.287302e-07 2.889028e-08 1.108834e-02 1.013823e-01 1.205885e-01 1.108834e-02 
2.286023e-07 2.884930e-08 1.107917e-02 1.013817e-01 1.205503e-01 1.107917e-02 
2.284757e-07 2.880889e-08 1.102095e-02 1.013811e-01 1.205122e-01 1.102095e-02 
2.283503e-07 2.876904e-08 1.104824e-02 1.013805e-01 1.204742e-01 1.104824e-02 
2.282259e-07 2.872973e-08 1.107113e-02 1.013799e-01 1.204362e-01 1.107113e-02 
2.281026e-07 2.869096e-08 1.104444e-02 1.013793e-01 1.203983e-01 1.104444e-02 
2.279802e-07 2.865271e-08 1.101832e-02 1.013787e-01 1.203605e-01 1.101832e-02 
2.278587e-07 2.861498e-08 1.098491e-02 1.013782e-01 1.203229e-01 1.098491e-02 
2.277379e-07 2.857775e-08 1.102248e-02 1.013776e-01 1.202852e-01 1.102248e-02 
2.276177e-07 2.854102e-08 1.112626e-02 1.013771e-01 1.202477e-01 1.112626e-02 
2.274981e-07 2.850476e-08 1.115874e-02 1.013766e-01 1.202103e-01 1.115874e-02 
2.273789e-07 2.846898e-08 1.120563e-02 1.013760e-01 1.201729e-01 1.120563e-02 
2.272602e-07 2.843367e-08 1.133612e-02 1.013755e-01 1.201356e-01 1.133612e-02 
2.271417e-07 2.839881e-08 1.122692e-02 1.013750e-01 1.200984e-01 1.122692e-02 
2.270234e-07 2.836440e-08 1.112242e-02 1.013745e-01 1.200613e-01 1.112242e-02 
2.269053e-07 8.454626e-09 1.102649e-02 1.013740e-01 1.200243e-01 1.102649e-02 
2.267873e-07 7.317605e-09 1.100906e-02 1.013734e-01 1.199875e-01 1.100906e-02 
2.266694e-07 6.787981e-09 1.101057e-02 1.013728e-01 1.199507e-01 1.101057e-02 
2.265515e-07 6.433011e-09 1.102363e-02 1.013723e-01 1.199140e-01 1.102363e-02 
2.264337e-07 6.162733e-09 1.104006e-02 1.013717e-01 1.198775e-01 1.104006e-02 
2.263159e-07 5.942730e-09 1.102655e-02 1.013711e-01 1.198410e-01 1.102655e-02 
2.261981e-07 5.756119e-09 1.099456e-02 1.013705e-01 1.198046e-01 1.099456e-02 
2.260804e-07 5.593352e-09 1.099234e-02 1.013699e-01 1.197682e-01 1.099234e-02 
2.259629e-07 5.448497e-09 1.110403e-02 1.013693e-01 1.197320e-01 1.110403e-02 
2.258451e-07 5.317618e-09 1.116831e-02 1.013688e-01 1.196958e-01 1.116831e-02 
2.257270e-07 5.197963e-09 1.123230e-02 1.013682e-01 1.196597e-01 1.123230e-02 
2.256111e-07 5.087537e-09 1.132670e-02 1.013677e-01 1.196236e-01 1.132670e-02 
2.254938e-07 4.984843e-09 1.124317e-02 1.013671e-01 1.195876e-01 1.124317e-02 
2.253741e-07 4.888730e-09 1.123627e-02 1.013666e-01 1.195517e-01 1.123627e-02 
2.252536e-07 4.798296e-09 1.105945e-02 1.013660e-01 1.195159e-01 1.105945e-02 
2.251346e-07 4.712815e-09 1.101774e-02 1.013655e-01 1.194802e-01 1.101774e-02 
2.250186e-07 4.631701e-09 1.099462e-02 1.013650e-01 1.194445e-01 1.099462e-02 
2.249055e-07 4.554467e-09 1.102367e-02 1.013645e-01 1.194090e-01 1.102367e-02 
2.247943e-07 4.480711e-09 1.104502e-02 1.013640e-01 1.193735e-01 1.104502e-02 
2.246837e-07 4.410089e-09 1.104946e-02 1.013635e-01 1.193381e-01 1.104946e-02 
2.245729e-07 4.342313e-09 1.104542e-02 1.013630e-01 1.193028e-01 1.104542e-02 
2.244618e-07 4.277131e-09 1.104784e-02 1.013625e-01 1.192676e-01 1.104784e-02 
2.243504e-07 4.214329e-09 1.105795e-02 1.013620e-01 1.192325e-01 1.105795e-02 
2.242392e-07 4.153718e-09 1.114396e-02 1.013615e-01 1.191974e-01 1.114396e-02 
2.241288e-07 4.095133e-09 1.121425e-02 1.013610e-01 1.191624e-01 1.121425e-02 
2.240193e-07 4.038428e-09 1.127820e-02 1.013605e-01 1.191275e-01 1.127820e-02 
2.239107e-07 3.983474e-09 1.138412e-02 1.013601e-01 1.190927e-01 1.138412e-02 
2.238031e-07 3.930155e-09 1.130681e-02 1.013597e-01 1.190580e-01 1.130681e-02 
2.236963e-07 3.878369e-09 1.118585e-02 1.013592e-01 1.190234e-01 1.118585e-02 
2.235901e-07 3.828023e-09 1.107479e-02 1.013588e-01 1.189888e-01 1.107479e-02 
2.234844e-07 3.779032e-09 1.103818e-02 1.013584e-01 1.189543e-01 1.103818e-02 
2.233793e-07 3.731320e-09 1.103405e-02 1.013580e-01 1.189199e-01 1.103405e-02 
2.232747e-07 3.684819e-09 1.103819e-02 1.013576e-01 1.188856e-01 1.103819e-02 
2.231706e-07 3.639465e-09 1.105915e-02 1.013572e-01 1.188513e-01 1.105915e-02 
2.230670e-07 3.595201e-09 1.106793e-02 1.013569e-01 1.188171e-01 1.106793e-02 
2.229639e-07 3.551972e-09 1.104965e-02 1.013565e-01 1.187830e-01 1.104965e-02 
2.228612e-07 3.509732e-09 1.104180e-02 1.013561e-01 1.187490e-01 1.104180e-02 
2.227589e-07 3.468433e-09 1.104209e-02 1.013557e-01 1.187150e-01 1.104209e-02 
2.226570e-07 3.428035e-09 1.101037e-02 1.013553e-01 1.186812e-01 1.101037e-02 
2.225554e-07 3.388498e-09 1.109727e-02 1.013549e-01 1.186474e-01 1.109727e-02 
2.224541e-07 3.349788e-09 1.114205e-02 1.013546e-01 1.186137e-01 1.114205e-02 
2.223532e-07 3.311869e-09 1.118186e-02 1.013542e-01 1.185800e-01 1.118186e-02 
2.222526e-07 3.274712e-09 1.116085e-02 1.013538e-01 1.185467e-01 1.116085e-02 
2.221524e-07 3.238286e-09 1.112999e-02 1.013535e-01 1.185132e-01 1.112999e-02 
2.220525e-07 3.202564e-09 1.104005e-02 1.013532e-01 1.184798e-01 1.104005e-02 
2.219530e-07 3.167521e-09 1.099657e-02 1.013529e-01 1.184465e-01 1.099657e-02 
2.218537e-07 3.133132e-09 1.100273e-02 1.013526e-01 1.184133e-01 1.100273e-02 
2.217548e-07 3.099375e-09 1.099821e-02 1.013524e-01 1.183801e-01 1.099821e-02 
2.216561e-07 3.066228e-09 1.102006e-02 1.013522e-01 1.183470e-01 1.102006e-02 
2.215578e-07 3.033671e-09 1.105027e-02 1.013522e-01 1.183140e-01 1.105027e-02 
2.214597e-07 3.001685e-09 1.102351e-02 1.013524e-01 1.182808e-01 1.102351e-02 
2.213619e-07 2.970251e-09 1.098638e-02 1.013539e-01 1.182480e-01 1.098638e-02 
2.212644e-07 2.939353e-09 1.097260e-02 1.013811e-01 1.182153e-01 1.097260e-02 
2.211672e-07 2.908974e-09 1.097977e-02 1.013806e-01 1.181826e-01 1.097977e-02 
2.210703e-07 2.879099e-09 1.105131e-02 1.013802e-01 1.181501e-01 1.105131e-02 
2.209738e-07 2.849713e-09 1.114197e-02 1.013797e-01 1.181176e-01 1.114197e-02 
2.208777e-07 2.820802e-09 1.114552e-02 1.013793e-01 1.180853e-01 1.114552e-02 
2.207820e-07 2.792352e-09 1.119712e-02 1.013788e-01 1.180530e-01 1.119712e-02 
2.206867e-07 2.764351e-09 1.117929e-02 1.013784e-01 1.180208e-01 1.117929e-02 
2.205864e-07 2.736787e-09 1.108891e-02 1.013779e-01 1.179887e-01 1.108891e-02 
2.204863e-07 2.709648e-09 1.106130e-02 1.013775e-01 1.179566e-01 1.106130e-02 
2.203904e-07 2.682923e-09 1.105471e-02 1.013771e-01 1.179246e-01 1.105471e-02 
2.202955e-07 2.656601e-09 1.104512e-02 1.013766e-01 1.178927e-01 1.104512e-02 
2.202010e-07 2.630672e-09 1.102597e-02 1.013762e-01 1.178609e-01 1.102597e-02 
2.201073e-07 2.605127e-09 1.102875e-02 1.013757e-01 1.178291e-01 1.102875e-02 
2.200138e-07 2.579955e-09 1.103188e-02 1.013753e-01 1.177974e-01 1.103188e-02 
2.199190e-07 2.555148e-09 1.101830e-02 1.013749e-01 1.177658e-01 1.101830e-02 
2.198232e-07 2.530698e-09 1.100838e-02 1.013744e-01 1.177342e-01 1.100838e-02 
2.197243e-07 2.506595e-09 1.103761e-02 1.013740e-01 1.177027e-01 1.103761e-02 
2.196239e-07 2.482832e-09 1.110427e-02 1.013736e-01 1.176713e-01 1.110427e-02 
2.195246e-07 2.459401e-09 1.122257e-02 1.013731e-01 1.176399e-01 1.122257e-02 
2.194282e-07 2.436294e-09 1.135465e-02 1.013727e-01 1.176087e-01 1.135465e-02 
2.193353e-07 2.413505e-09 1.127664e-02 1.013722e-01 1.175775e-01 1.127664e-02 
2.192456e-07 2.391027e-09 1.129399e-02 1.013718e-01 1.175463e-01 1.129399e-02 
2.191587e-07 2.368852e-09 1.113260e-02 1.013713e-01 1.175152e-01 1.113260e-02 
2.190737e-07 2.346975e-09 1.113376e-02 1.013709e-01 1.174842e-01 1.113376e-02 
2.189900e-07 2.325388e-09 1.108574e-02 1.013705e-01 1.174533e-01 1.108574e-02 
2.189070e-07 2.304087e-09 1.107625e-02 1.013701e-01 1.174224e-01 1.107625e-02 
2.188240e-07 2.283065e-09 1.104478e-02 1.013696e-01 1.173917e-01 1.104478e-02 
2.187407e-07 2.262316e-09 1.104746e-02 1.013692e-01 1.173610e-01 1.104746e-02 
2.186566e-07 2.241836e-09 1.104471e-02 1.013688e-01 1.173305e-01 1.104471e-02 
2.185716e-07 2.221618e-09 1.103937e-02 1.013684e-01 1.173000e-01 1.103937e-02 
2.184858e-07 2.201657e-09 1.101558e-02 1.013679e-01 1.172697e-01 1.101558e-02 
2.183992e-07 2.181950e-09 1.102133e-02 1.013675e-01 1.172394e-01 1.102133e-02 
2.183122e-07 2.162490e-09 1.112881e-02 1.013671e-01 1.172093e-01 1.112881e-02 
2.182250e-07 2.143273e-09 1.130642e-02 1.013667e-01 1.171792e-01 1.130642e-02 
2.181379e-07 2.124294e-09 1.130899e-02 1.013663e-01 1.171492e-01 1.130899e-02 
2.180513e-07 2.105550e-09 1.130128e-02 1.013659e-01 1.171193e-01 1.130128e-02 
2.179653e-07 2.087035e-09 1.122267e-02 1.013655e-01 1.170894e-01 1.122267e-02 
2.178800e-07 2.068746e-09 1.111176e-02 1.013651e-01 1.170596e-01 1.111176e-02 
2.177956e-07 2.050679e-09 1.106560e-02 1.013647e-01 1.170299e-01 1.106560e-02 
2.177119e-07 2.032829e-09 1.107708e-02 1.013643e-01 1.170003e-01 1.107708e-02 
2.176290e-07 2.015192e-09 1.102152e-02 1.013639e-01 1.169707e-01 1.102152e-02 
2.175467e-07 1.997766e-09 1.102555e-02 1.013635e-01 1.169412e-01 1.102555e-02 
2.174649e-07 1.980546e-09 1.104607e-02 1.013632e-01 1.169118e-01 1.104607e-02 
2.173836e-07 1.963529e-09 1.102944e-02 1.013629e-01 1.168824e-01 1.102944e-02 
2.173026e-07 1.946711e-09 1.099510e-02 1.013625e-01 1.168531e-01 1.099510e-02 
2.172218e-07 1.930088e-09 1.096430e-02 1.013622e-01 1.168239e-01 1.096430e-02 
2.171412e-07 1.913659e-09 1.100325e-02 1.013619e-01 1.167947e-01 1.100325e-02 
2.170606e-07 1.897419e-09 1.112562e-02 1.013617e-01 1.167656e-01 1.112562e-02 
2.169802e-07 1.881365e-09 1.117581e-02 1.013319e-01 1.167366e-01 1.117581e-02 
2.168999e-07 1.865495e-09 1.123682e-02 1.013292e-01 1.167076e-01 1.123682e-02 
2.168198e-07 1.849804e-09 1.120146e-02 1.013282e-01 1.166787e-01 1.120146e-02 
2.167397e-07 1.834291e-09 1.115900e-02 1.013275e-01 1.166498e-01 1.115900e-02 
2.166600e-07 1.818953e-09 1.109302e-02 1.013270e-01 1.166210e-01 1.109302e-02 
2.165804e-07 1.803786e-09 1.101610e-02 1.013265e-01 1.165923e-01 1.101610e-02 
2.165012e-07 1.788788e-09 1.098886e-02 1.013260e-01 1.165636e-01 1.098886e-02 
2.164223e-07 1.773957e-09 1.101017e-02 1.013256e-01 1.165351e-01 1.101017e-02 
2.163438e-07 1.759290e-09 1.101582e-02 1.013252e-01 1.165065e-01 1.101582e-02 
2.162656e-07 1.744784e-09 1.103373e-02 1.013248e-01 1.164781e-01 1.103373e-02 
2.161878e-07 1.730436e-09 1.100432e-02 1.013245e-01 1.164497e-01 1.100432e-02 
2.161104e-07 1.716245e-09 1.098059e-02 1.013241e-01 1.164213e-01 1.098059e-02 
2.160334e-07 1.702208e-09 1.097961e-02 1.013238e-01 1.163930e-01 1.097961e-02 
2.159568e-07 1.688323e-09 1.101998e-02 1.013234e-01 1.163648e-01 1.101998e-02 
2.158805e-07 1.674587e-09 1.113143e-02 1.013231e-01 1.163366e-01 1.113143e-02 
2.158045e-07 1.660999e-09 1.115910e-02 1.013228e-01 1.163085e-01 1.115910e-02 
2.157288e-07 1.647555e-09 1.114064e-02 1.013225e-01 1.162805e-01 1.114064e-02 
2.156535e-07 1.634255e-09 1.115746e-02 1.013221e-01 1.162525e-01 1.115746e-02 
2.155784e-07 1.621095e-09 1.113042e-02 1.013218e-01 1.162245e-01 1.113042e-02 
2.155037e-07 1.608074e-09 1.103957e-02 1.013214e-01 1.161967e-01 1.103957e-02 
2.154293e-07 1.595190e-09 1.100533e-02 1.013211e-01 1.161689e-01 1.100533e-02 
2.153552e-07 1.582441e-09 1.098907e-02 1.013208e-01 1.161412e-01 1.098907e-02 
2.152813e-07 1.569825e-09 1.099384e-02 1.013204e-01 1.161136e-01 1.099384e-02 
2.152078e-07 1.557340e-09 1.099795e-02 1.013202e-01 1.160860e-01 1.099795e-02 
2.151346e-07 1.544984e-09 1.101734e-02 1.013199e-01 1.160586e-01 1.101734e-02 
2.150616e-07 1.532756e-09 1.101373e-02 1.013195e-01 1.160311e-01 1.101373e-02 
2.149890e-07 1.520654e-09 1.099545e-02 1.013192e-01 1.160038e-01 1.099545e-02 
2.149166e-07 1.508675e-09 1.099920e-02 1.013188e-01 1.159765e-01 1.099920e-02 
2.148445e-07 1.496818e-09 1.104312e-02 1.013185e-01 1.159493e-01 1.104312e-02 
2.147727e-07 1.485083e-09 1.120348e-02 1.013180e-01 1.159222e-01 1.120348e-02 
2.147011e-07 1.473466e-09 1.122636e-02 1.013176e-01 1.158952e-01 1.122636e-02 
2.146298e-07 1.461966e-09 1.116217e-02 1.013172e-01 1.158682e-01 1.116217e-02 
2.145587e-07 1.450583e-09 1.113207e-02 1.013169e-01 1.158412e-01 1.113207e-02 
2.144879e-07 1.439313e-09 1.106549e-02 1.013165e-01 1.158143e-01 1.106549e-02 
2.144173e-07 1.428156e-09 1.102884e-02 1.013162e-01 1.157875e-01 1.102884e-02 
2.143470e-07 1.417111e-09 1.100983e-02 1.013160e-01 1.157608e-01 1.100983e-02 
2.142769e-07 1.406175e-09 1.100809e-02 1.013156e-01 1.157341e-01 1.100809e-02 
2.142070e-07 1.395347e-09 1.103124e-02 1.013152e-01 1.157075e-01 1.103124e-02 
2.141374e-07 1.384626e-09 1.104408e-02 1.013149e-01 1.156809e-01 1.104408e-02 
2.140680e-07 1.374011e-09 1.103671e-02 1.013146e-01 1.156544e-01 1.103671e-02 
2.139989e-07 1.363500e-09 1.104397e-02 1.013142e-01 1.156280e-01 1.104397e-02 
2.139300e-07 1.353092e-09 1.106469e-02 1.013138e-01 1.156016e-01 1.106469e-02 
2.138613e-07 1.342785e-09 1.102990e-02 1.013134e-01 1.155753e-01 1.102990e-02 
2.137929e-07 1.332579e-09 1.103186e-02 1.013131e-01 1.155491e-01 1.103186e-02 
2.137247e-07 1.322471e-09 1.108261e-02 1.013128e-01 1.155230e-01 1.108261e-02 
2.136568e-07 1.312461e-09 1.117028e-02 1.013124e-01 1.154969e-01 1.117028e-02 
2.135891e-07 1.302548e-09 1.117900e-02 1.013121e-01 1.154709e-01 1.117900e-02 
2.135216e-07 1.292729e-09 1.111748e-02 1.013118e-01 1.154449e-01 1.111748e-02 
2.134543e-07 1.283005e-09 1.106248e-02 1.013115e-01 1.154190e-01 1.106248e-02 
2.133873e-07 1.273374e-09 1.101518e-02 1.013112e-01 1.153931e-01 1.101518e-02 
2.133205e-07 1.263834e-09 1.101776e-02 1.013109e-01 1.153673e-01 1.101776e-02 
2.132540e-07 1.254385e-09 1.103172e-02 1.013106e-01 1.153415e-01 1.103172e-02 
2.131877e-07 1.245026e-09 1.103207e-02 1.013103e-01 1.153159e-01 1.103207e-02 
2.131216e-07 1.235755e-09 1.104961e-02 1.013100e-01 1.152902e-01 1.104961e-02 
2.130558e-07 1.226571e-09 1.105555e-02 1.013097e-01 1.152647e-01 1.105555e-02 
2.129902e-07 1.217473e-09 1.103771e-02 1.013093e-01 1.152392e-01 1.103771e-02 
2.129249e-07 1.208461e-09 1.103374e-02 1.013090e-01 1.152137e-01 1.103374e-02 
2.128598e-07 1.199533e-09 1.100971e-02 1.013087e-01 1.151884e-01 1.100971e-02 
2.127950e-07 1.190688e-09 1.100649e-02 1.013084e-01 1.151630e-01 1.100649e-02 
2.127305e-07 1.181926e-09 1.106039e-02 1.013081e-01 1.151377e-01 1.106039e-02 
2.126662e-07 1.173244e-09 1.108084e-02 1.013078e-01 1.151125e-01 1.108084e-02 
2.126021e-07 1.164643e-09 1.110651e-02 1.013074e-01 1.150873e-01 1.110651e-02 
2.125383e-07 1.156121e-09 1.110334e-02 1.013071e-01 1.150622e-01 1.110334e-02 
2.124748e-07 1.147678e-09 1.111698e-02 1.013068e-01 1.150371e-01 1.111698e-02 
2.124115e-07 1.139312e-09 1.106701e-02 1.013065e-01 1.150122e-01 1.106701e-02 
2.123485e-07 1.131023e-09 1.101637e-02 1.013061e-01 1.149872e-01 1.101637e-02 
2.122857e-07 1.122809e-09 1.099550e-02 1.013058e-01 1.149624e-01 1.099550e-02 
2.122232e-07 1.114670e-09 1.097364e-02 1.013055e-01 1.149375e-01 1.097364e-02 
2.121609e-07 1.106605e-09 1.098507e-02 1.013052e-01 1.149127e-01 1.098507e-02 
2.120988e-07 1.098613e-09 1.098635e-02 1.013049e-01 1.148881e-01 1.098635e-02 
2.120370e-07 1.090694e-09 1.097557e-02 1.013046e-01 1.148634e-01 1.097557e-02 
2.119754e-07 1.082846e-09 1.097501e-02 1.013043e-01 1.148388e-01 1.097501e-02 
2.119141e-07 1.075068e-09 1.097338e-02 1.013040e-01 1.148143e-01 1.097338e-02 
2.118529e-07 1.067360e-09 1.100421e-02 1.013037e-01 1.147899e-01 1.100421e-02 
2.117920e-07 1.059722e-09 1.101504e-02 1.013034e-01 1.147655e-01 1.101504e-02 
2.117313e-07 1.052151e-09 1.107367e-02 1.013031e-01 1.147411e-01 1.107367e-02 
2.116709e-07 1.044648e-09 1.110574e-02 1.013028e-01 1.147168e-01 1.110574e-02 
2.116106e-07 1.037212e-09 1.116167e-02 1.013025e-01 1.146925e-01 1.116167e-02 
2.115502e-07 1.029842e-09 1.112159e-02 1.013022e-01 1.146683e-01 1.112159e-02 
2.114905e-07 1.022537e-09 1.111691e-02 1.013018e-01 1.146442e-01 1.111691e-02 
2.114320e-07 1.015296e-09 1.108022e-02 1.013015e-01 1.146201e-01 1.108022e-02 
2.113739e-07 1.008120e-09 1.102854e-02 1.013012e-01 1.145960e-01 1.102854e-02 
2.113154e-07 1.001006e-09 1.103944e-02 1.013009e-01 1.145721e-01 1.103944e-02 
2.112563e-07 9.939552e-10 1.105911e-02 1.013006e-01 1.145482e-01 1.105911e-02 
2.111966e-07 9.869658e-10 1.102799e-02 1.013003e-01 1.145243e-01 1.102799e-02 
2.111368e-07 9.800376e-10 1.102616e-02 1.013000e-01 1.145005e-01 1.102616e-02 
2.110770e-07 9.731697e-10 1.101525e-02 1.012997e-01 1.144767e-01 1.101525e-02 
2.110177e-07 9.663615e-10 1.101188e-02 1.012994e-01 1.144530e-01 1.101188e-02 
2.109589e-07 9.596125e-10 1.105920e-02 1.012991e-01 1.144293e-01 1.105920e-02 
2.109007e-07 9.529219e-10 1.110042e-02 1.012988e-01 1.144057e-01 1.110042e-02 
2.108430e-07 9.462891e-10 1.112355e-02 1.012985e-01 1.143821e-01 1.112355e-02 
2.107857e-07 9.397136e-10 1.123691e-02 1.012982e-01 1.143586e-01 1.123691e-02 
2.107286e-07 9.331946e-10 1.121743e-02 1.012979e-01 1.143351e-01 1.121743e-02 
2.106717e-07 9.267317e-10 1.120611e-02 1.012976e-01 1.143117e-01 1.120611e-02 
2.106150e-07 9.203241e-10 1.113105e-02 1.012973e-01 1.142883e-01 1.113105e-02 
2.105583e-07 9.139714e-10 1.108040e-02 1.012970e-01 1.142650e-01 1.108040e-02 
2.105017e-07 9.076729e-10 1.108750e-02 1.012967e-01 1.142418e-01 1.108750e-02 
2.104453e-07 9.014280e-10 1.106538e-02 1.012964e-01 1.142186e-01 1.106538e-02 
2.103890e-07 8.952363e-10 1.103654e-02 1.012961e-01 1.141955e-01 1.103654e-02 
2.103329e-07 8.890971e-10 1.103623e-02 1.012958e-01 1.141724e-01 1.103623e-02 
2.102771e-07 8.830099e-10 1.101660e-02 1.012955e-01 1.141494e-01 1.101660e-02 
2.102215e-07 8.769741e-10 1.098440e-02 1.012952e-01 1.141264e-01 1.098440e-02 
2.101661e-07 8.709893e-10 1.097414e-02 1.012949e-01 1.141034e-01 1.097414e-02 
2.101111e-07 8.650548e-10 1.100799e-02 1.012946e-01 1.140805e-01 1.100799e-02 
2.100563e-07 8.591703e-10 1.102270e-02 1.012943e-01 1.140577e-01 1.102270e-02 
2.100018e-07 8.533350e-10 1.118457e-02 1.012940e-01 1.140349e-01 1.118457e-02 
2.099475e-07 8.475487e-10 1.119467e-02 1.012937e-01 1.140121e-01 1.119467e-02 
2.098935e-07 8.418106e-10 1.121027e-02 1.012934e-01 1.139894e-01 1.121027e-02 
2.098397e-07 8.361204e-10 1.109421e-02 1.012931e-01 1.139668e-01 1.109421e-02 
2.097860e-07 8.304776e-10 1.105417e-02 1.012928e-01 1.139442e-01 1.105417e-02 
2.097326e-07 8.248817e-10 1.103173e-02 1.012925e-01 1.139217e-01 1.103173e-02 
2.096793e-07 8.193321e-10 1.099452e-02 1.012923e-01 1.138993e-01 1.099452e-02 
2.096262e-07 8.138285e-10 1.098712e-02 1.012920e-01 1.138769e-01 1.098712e-02 
2.095732e-07 8.083703e-10 1.100486e-02 1.012917e-01 1.138546e-01 1.100486e-02 
2.095204e-07 8.029572e-10 1.100258e-02 1.012914e-01 1.138323e-01 1.100258e-02 
2.094667e-07 7.975886e-10 1.098677e-02 1.012911e-01 1.138100e-01 1.098677e-02 
2.094125e-07 7.922642e-10 1.097130e-02 1.012908e-01 1.137878e-01 1.097130e-02 
2.093582e-07 7.869834e-10 1.095926e-02 1.012905e-01 1.137656e-01 1.095926e-02 
2.093044e-07 7.817458e-10 1.101173e-02 1.012902e-01 1.137435e-01 1.101173e-02 
2.092516e-07 7.765510e-10 1.101481e-02 1.012898e-01 1.137214e-01 1.101481e-02 
2.091999e-07 7.713986e-10 1.104982e-02 1.012895e-01 1.136994e-01 1.104982e-02 
2.091486e-07 7.662882e-10 1.107334e-02 1.012892e-01 1.136774e-01 1.107334e-02 
2.090974e-07 7.612193e-10 1.105956e-02 1.012889e-01 1.136555e-01 1.105956e-02 
2.090458e-07 7.561915e-10 1.103371e-02 1.012885e-01 1.136336e-01 1.103371e-02 
2.089938e-07 7.512045e-10 1.099973e-02 1.012882e-01 1.136117e-01 1.099973e-02 
2.089414e-07 7.462578e-10 1.097179e-02 1.012879e-01 1.135899e-01 1.097179e-02 
2.088889e-07 7.413510e-10 1.097282e-02 1.012876e-01 1.135683e-01 1.097282e-02 
2.088367e-07 7.364838e-10 1.098689e-02 1.012873e-01 1.135466e-01 1.098689e-02 
2.087849e-07 7.316557e-10 1.098803e-02 1.012870e-01 1.135250e-01 1.098803e-02 
2.087339e-07 7.268664e-10 1.098037e-02 1.012866e-01 1.135033e-01 1.098037e-02 
2.086835e-07 7.221155e-10 1.098674e-02 1.012863e-01 1.134816e-01 1.098674e-02 
2.086338e-07 7.174026e-10 1.098282e-02 1.012860e-01 1.134600e-01 1.098282e-02 
2.085846e-07 7.127274e-10 1.098080e-02 1.012857e-01 1.134386e-01 1.098080e-02 
2.085357e-07 7.080895e-10 1.099058e-02 1.012854e-01 1.134171e-01 1.099058e-02 
2.084869e-07 7.034885e-10 1.099617e-02 1.012850e-01 1.133957e-01 1.099617e-02 
2.084381e-07 6.989241e-10 1.105505e-02 1.012847e-01 1.133744e-01 1.105505e-02 
2.083892e-07 6.943959e-10 1.104553e-02 1.012844e-01 1.133531e-01 1.104553e-02 
2.083403e-07 6.899036e-10 1.104803e-02 1.012841e-01 1.133318e-01 1.104803e-02 
2.082915e-07 6.854469e-10 1.099816e-02 1.012838e-01 1.133106e-01 1.099816e-02 
2.082428e-07 6.810254e-10 1.100932e-02 1.012835e-01 1.132894e-01 1.100932e-02 
2.081944e-07 6.766387e-10 1.098990e-02 1.012832e-01 1.132683e-01 1.098990e-02 
2.081462e-07 6.722866e-10 1.098809e-02 1.012828e-01 1.132472e-01 1.098809e-02 
2.080983e-07 6.679686e-10 1.099109e-02 1.012825e-01 1.132262e-01 1.099109e-02 
2.080508e-07 6.636846e-10 1.101236e-02 1.012822e-01 1.132052e-01 1.101236e-02 
2.080035e-07 6.594341e-10 1.102473e-02 1.012819e-01 1.131842e-01 1.102473e-02 
2.079564e-07 6.552169e-10 1.102307e-02 1.012815e-01 1.131633e-01 1.102307e-02 
2.079095e-07 6.510327e-10 1.101004e-02 1.012812e-01 1.131424e-01 1.101004e-02 
2.078626e-07 6.468811e-10 1.102968e-02 1.012809e-01 1.131216e-01 1.102968e-02 
2.078158e-07 6.427618e-10 1.104106e-02 1.012806e-01 1.131008e-01 1.104106e-02 
2.077691e-07 6.386745e-10 1.104090e-02 1.012803e-01 1.130801e-01 1.104090e-02 
2.077224e-07 6.346190e-10 1.105062e-02 1.012800e-01 1.130594e-01 1.105062e-02 
2.076757e-07 6.305949e-10 1.105330e-02 1.012796e-01 1.130388e-01 1.105330e-02 
2.076291e-07 6.266019e-10 1.105484e-02 1.012793e-01 1.130183e-01 1.105484e-02 
2.075826e-07 6.226398e-10 1.102230e-02 1.012790e-01 1.129977e-01 1.102230e-02 
2.075361e-07 6.187083e-10 1.102349e-02 1.012786e-01 1.129772e-01 1.102349e-02 
2.074898e-07 6.148070e-10 1.102323e-02 1.012783e-01 1.129568e-01 1.102323e-02 
2.074437e-07 6.109358e-10 1.100306e-02 1.012780e-01 1.129364e-01 1.100306e-02 
2.073977e-07 6.070943e-10 1.103644e-02 1.012777e-01 1.129161e-01 1.103644e-02 
2.073518e-07 6.032823e-10 1.103704e-02 1.012773e-01 1.128958e-01 1.103704e-02 
2.073061e-07 5.994994e-10 1.103647e-02 1.012770e-01 1.128755e-01 1.103647e-02 
2.072606e-07 5.957455e-10 1.104084e-02 1.012767e-01 1.128552e-01 1.104084e-02 
2.072153e-07 5.920203e-10 1.104918e-02 1.012764e-01 1.128350e-01 1.104918e-02 
2.071701e-07 5.883235e-10 1.101786e-02 1.012760e-01 1.128149e-01 1.101786e-02 
2.071251e-07 5.846548e-10 1.101813e-02 1.012757e-01 1.127948e-01 1.101813e-02 
2.070803e-07 5.810140e-10 1.103318e-02 1.012753e-01 1.127747e-01 1.103318e-02 
2.070356e-07 5.774008e-10 1.104957e-02 1.012749e-01 1.127546e-01 1.104957e-02 
2.069912e-07 5.738150e-10 1.107298e-02 1.012746e-01 1.127347e-01 1.107298e-02 
2.069469e-07 5.702564e-10 1.103328e-02 1.012742e-01 1.127148e-01 1.103328e-02 
2.069028e-07 5.667246e-10 1.101685e-02 1.012739e-01 1.126949e-01 1.101685e-02 
2.068589e-07 5.632196e-10 1.100039e-02 1.012735e-01 1.126750e-01 1.100039e-02 
2.068152e-07 5.597409e-10 1.099913e-02 1.012732e-01 1.126552e-01 1.099913e-02 
2.067716e-07 5.562884e-10 1.098426e-02 1.012728e-01 1.126355e-01 1.098426e-02 
2.067282e-07 5.528619e-10 1.098139e-02 1.012724e-01 1.126158e-01 1.098139e-02 
2.066850e-07 5.494611e-10 1.100400e-02 1.012721e-01 1.125962e-01 1.100400e-02 
2.066420e-07 5.460858e-10 1.098643e-02 1.012718e-01 1.125765e-01 1.098643e-02 
2.065991e-07 5.427357e-10 1.097529e-02 1.012715e-01 1.125570e-01 1.097529e-02 
2.065563e-07 5.394107e-10 1.096946e-02 1.012711e-01 1.125374e-01 1.096946e-02 
2.065137e-07 5.361105e-10 1.096775e-02 1.012708e-01 1.125179e-01 1.096775e-02 
2.064713e-07 5.328349e-10 1.097173e-02 1.012704e-01 1.124985e-01 1.097173e-02 
2.064290e-07 5.295837e-10 1.098353e-02 1.012701e-01 1.124791e-01 1.098353e-02 
2.063868e-07 5.263567e-10 1.102378e-02 1.012697e-01 1.124598e-01 1.102378e-02 
2.063447e-07 5.231536e-10 1.106964e-02 1.012694e-01 1.124404e-01 1.106964e-02 
2.063028e-07 5.199743e-10 1.109104e-02 1.012690e-01 1.124211e-01 1.109104e-02 
2.062610e-07 5.168184e-10 1.105098e-02 1.012686e-01 1.124019e-01 1.105098e-02 
2.062193e-07 5.136860e-10 1.104375e-02 1.012682e-01 1.123827e-01 1.104375e-02 
2.061777e-07 5.105766e-10 1.102766e-02 1.012679e-01 1.123635e-01 1.102766e-02 
2.061358e-07 5.074902e-10 1.100056e-02 1.012675e-01 1.123444e-01 1.100056e-02 
2.060942e-07 5.044265e-10 1.097174e-02 1.012671e-01 1.123253e-01 1.097174e-02 
2.060527e-07 5.013854e-10 1.097380e-02 1.012667e-01 1.123062e-01 1.097380e-02 
2.060115e-07 4.983665e-10 1.097833e-02 1.012663e-01 1.122872e-01 1.097833e-02 
2.059705e-07 4.953699e-10 1.099860e-02 1.012660e-01 1.122682e-01 1.099860e-02 
2.059297e-07 4.923951e-10 1.099701e-02 1.012656e-01 1.122492e-01 1.099701e-02 
2.058890e-07 4.894422e-10 1.099954e-02 1.012652e-01 1.122303e-01 1.099954e-02 
2.058483e-07 4.865108e-10 1.102029e-02 1.012648e-01 1.122115e-01 1.102029e-02 
2.058077e-07 4.836008e-10 1.105137e-02 1.012645e-01 1.121927e-01 1.105137e-02 
2.057673e-07 4.807120e-10 1.109371e-02 1.012641e-01 1.121739e-01 1.109371e-02 
2.057271e-07 4.778442e-10 1.109354e-02 1.012638e-01 1.121551e-01 1.109354e-02 
2.056871e-07 4.749973e-10 1.112685e-02 1.012635e-01 1.121364e-01 1.112685e-02 
2.056473e-07 4.721711e-10 1.113276e-02 1.012631e-01 1.121177e-01 1.113276e-02 
2.056076e-07 4.693653e-10 1.113068e-02 1.012628e-01 1.120990e-01 1.113068e-02 
2.055680e-07 4.665799e-10 1.110061e-02 1.012624e-01 1.120804e-01 1.110061e-02 
2.055285e-07 4.638146e-10 1.105408e-02 1.012621e-01 1.120618e-01 1.105408e-02 
2.054892e-07 4.610692e-10 1.104804e-02 1.012617e-01 1.120433e-01 1.104804e-02 
2.054499e-07 4.583437e-10 1.105903e-02 1.012613e-01 1.120247e-01 1.105903e-02 
2.054107e-07 4.556378e-10 1.102735e-02 1.012610e-01 1.120063e-01 1.102735e-02 


==> rho_ablation_ReLU_L1.txt <==
y1 y2 y3 y4 y5 y6
4.727645e-01 4.727645e-01 4.727645e-01 4.727645e-01 4.727645e-01 4.727645e-01 
4.727652e-01 4.727652e-01 4.727652e-01 4.727652e-01 4.727652e-01 4.727652e-01 
3.638322e-01 3.638266e-01 3.626261e-01 4.414236e-01 4.691452e-01 3.626261e-01 
2.888516e-01 2.886569e-01 3.108881e-01 4.283035e-01 4.673731e-01 3.108881e-01 
2.818421e-01 2.795195e-01 2.805841e-01 4.170324e-01 4.656319e-01 2.805841e-01 
3.055699e-01 2.744400e-01 2.494043e-01 4.070448e-01 4.639223e-01 2.494043e-01 
2.342354e-01 2.363387e-01 2.188285e-01 3.980654e-01 4.622433e-01 2.188285e-01 
1.551177e-01 1.576484e-01 1.868840e-01 3.898785e-01 4.605909e-01 1.868840e-01 
8.624537e-02 8.880038e-02 1.508757e-01 3.823617e-01 4.589646e-01 1.508757e-01 
7.488019e-02 7.470725e-02 1.196541e-01 3.754203e-01 4.573635e-01 1.196541e-01 
7.251054e-02 7.237853e-02 9.530324e-02 3.689742e-01 4.557852e-01 9.530324e-02 
5.730491e-02 5.762098e-02 7.649789e-02 3.629441e-01 4.542281e-01 7.649789e-02 
4.536437e-02 4.529692e-02 6.177671e-02 3.572913e-01 4.526964e-01 6.177671e-02 
4.222595e-02 4.170158e-02 5.141612e-02 3.519601e-01 4.511889e-01 5.141612e-02 
4.170786e-02 4.085190e-02 4.245747e-02 3.469264e-01 4.497027e-01 4.245747e-02 
4.109915e-02 3.997394e-02 3.472896e-02 3.421327e-01 4.482376e-01 3.472896e-02 
4.063034e-02 3.920963e-02 2.875401e-02 3.375818e-01 4.467990e-01 2.875401e-02 
4.039885e-02 3.876644e-02 2.377289e-02 3.332338e-01 4.453846e-01 2.377289e-02 
4.016304e-02 3.833598e-02 1.964537e-02 3.290865e-01 4.439919e-01 1.964537e-02 
3.961573e-02 3.763427e-02 1.654694e-02 3.251022e-01 4.426188e-01 1.654694e-02 
3.878309e-02 3.652760e-02 1.478021e-02 3.212490e-01 4.412615e-01 1.478021e-02 
3.768196e-02 3.526025e-02 1.404536e-02 3.175397e-01 4.399222e-01 1.404536e-02 
3.626823e-02 3.382202e-02 1.409498e-02 3.139591e-01 4.386021e-01 1.409498e-02 
3.456637e-02 3.194416e-02 1.448530e-02 3.104756e-01 4.373006e-01 1.448530e-02 
3.269597e-02 3.003229e-02 1.474767e-02 3.070532e-01 4.360174e-01 1.474767e-02 
3.065506e-02 2.840205e-02 1.488477e-02 3.037198e-01 4.347523e-01 1.488477e-02 
2.886966e-02 2.683304e-02 1.473769e-02 3.004561e-01 4.335039e-01 1.473769e-02 
2.780333e-02 2.626975e-02 1.435119e-02 2.972588e-01 4.322747e-01 1.435119e-02 
2.804588e-02 2.689387e-02 1.385016e-02 2.940898e-01 4.310620e-01 1.385016e-02 
2.978053e-02 2.903041e-02 1.326937e-02 2.909616e-01 4.298642e-01 1.326937e-02 
3.275385e-02 3.195262e-02 1.267690e-02 2.878502e-01 4.286813e-01 1.267690e-02 
3.640781e-02 3.554987e-02 1.215936e-02 2.847621e-01 4.275125e-01 1.215936e-02 
4.009948e-02 3.852886e-02 1.154371e-02 2.816639e-01 4.263581e-01 1.154371e-02 
4.352910e-02 4.155606e-02 1.088379e-02 2.785875e-01 4.252172e-01 1.088379e-02 
4.644764e-02 4.411272e-02 1.041726e-02 2.755105e-01 4.240917e-01 1.041726e-02 
4.868982e-02 4.619011e-02 9.601623e-03 2.724330e-01 4.229797e-01 9.601623e-03 
5.019163e-02 4.746664e-02 8.877296e-03 2.693514e-01 4.218817e-01 8.877296e-03 
5.069677e-02 4.787212e-02 8.199370e-03 2.662604e-01 4.207951e-01 8.199370e-03 
5.012377e-02 4.734125e-02 7.695944e-03 2.631622e-01 4.197208e-01 7.695944e-03 
4.861949e-02 4.591709e-02 7.348867e-03 2.600352e-01 4.186576e-01 7.348867e-03 
4.643656e-02 4.390728e-02 6.968672e-03 2.568823e-01 4.176057e-01 6.968672e-03 
4.398906e-02 4.161027e-02 7.028421e-03 2.536877e-01 4.165651e-01 7.028421e-03 
4.186569e-02 3.985182e-02 7.185056e-03 2.504630e-01 4.155367e-01 7.185056e-03 
3.993605e-02 3.849450e-02 7.474968e-03 2.472144e-01 4.145202e-01 7.474968e-03 
3.848899e-02 3.769288e-02 7.841983e-03 2.439139e-01 4.135137e-01 7.841983e-03 
3.791490e-02 3.752693e-02 8.249678e-03 2.406129e-01 4.125167e-01 8.249678e-03 
3.795797e-02 3.791640e-02 8.590169e-03 2.372702e-01 4.115311e-01 8.590169e-03 
3.869928e-02 3.923930e-02 8.808353e-03 2.339088e-01 4.105555e-01 8.808353e-03 
4.002485e-02 4.035897e-02 8.891202e-03 2.305240e-01 4.095907e-01 8.891202e-03 
4.156400e-02 4.159664e-02 8.909516e-03 2.270985e-01 4.086364e-01 8.909516e-03 
4.278880e-02 4.256722e-02 8.821460e-03 2.236691e-01 4.076921e-01 8.821460e-03 
4.353429e-02 4.317297e-02 8.702144e-03 2.202024e-01 4.067579e-01 8.702144e-03 
4.374374e-02 4.325593e-02 8.516350e-03 2.167126e-01 4.058319e-01 8.516350e-03 
4.366032e-02 4.295992e-02 8.281126e-03 2.131966e-01 4.049142e-01 8.281126e-03 
4.276766e-02 4.237975e-02 8.004799e-03 2.096577e-01 4.040054e-01 8.004799e-03 
4.154556e-02 4.120273e-02 7.712204e-03 2.061038e-01 4.031061e-01 7.712204e-03 
4.014113e-02 3.997040e-02 7.438030e-03 2.025004e-01 4.022156e-01 7.438030e-03 
3.849108e-02 3.845144e-02 7.217720e-03 1.988809e-01 4.013331e-01 7.217720e-03 
3.677949e-02 3.716981e-02 7.023250e-03 1.952229e-01 4.004597e-01 7.023250e-03 
3.559385e-02 3.589062e-02 6.896284e-03 1.915373e-01 3.995933e-01 6.896284e-03 
3.463440e-02 3.480347e-02 6.808256e-03 1.878420e-01 3.987344e-01 6.808256e-03 
3.374397e-02 3.423592e-02 6.683846e-03 1.841141e-01 3.978851e-01 6.683846e-03 
3.343957e-02 3.400514e-02 6.577747e-03 1.803591e-01 3.970442e-01 6.577747e-03 
3.345829e-02 3.461754e-02 6.505927e-03 1.765859e-01 3.962126e-01 6.505927e-03 
3.359293e-02 3.495499e-02 6.400522e-03 1.728218e-01 3.953891e-01 6.400522e-03 
3.387508e-02 3.542928e-02 6.293485e-03 1.690586e-01 3.945736e-01 6.293485e-03 
3.453174e-02 3.603637e-02 6.191257e-03 1.652771e-01 3.937655e-01 6.191257e-03 
3.533059e-02 3.691847e-02 6.147490e-03 1.614925e-01 3.929641e-01 6.147490e-03 
3.598472e-02 3.735429e-02 6.163946e-03 1.576904e-01 3.921707e-01 6.163946e-03 
3.613131e-02 3.761932e-02 6.272910e-03 1.539090e-01 3.913842e-01 6.272910e-03 
3.580320e-02 3.752126e-02 6.339648e-03 1.501330e-01 3.906042e-01 6.339648e-03 
3.497708e-02 3.705525e-02 6.436296e-03 1.463830e-01 3.898303e-01 6.436296e-03 
3.363940e-02 3.602930e-02 6.501741e-03 1.426273e-01 3.890633e-01 6.501741e-03 
3.171624e-02 3.409691e-02 6.582858e-03 1.389136e-01 3.883033e-01 6.582858e-03 
2.954148e-02 3.235746e-02 6.586769e-03 1.352131e-01 3.875494e-01 6.586769e-03 
2.742793e-02 3.101983e-02 6.594734e-03 1.315586e-01 3.868025e-01 6.594734e-03 
2.580290e-02 2.835186e-02 6.634400e-03 1.279204e-01 3.860610e-01 6.634400e-03 
2.462024e-02 2.662402e-02 6.645734e-03 1.243096e-01 3.853259e-01 6.645734e-03 
2.390403e-02 2.590067e-02 6.664687e-03 1.207317e-01 3.845973e-01 6.664687e-03 
2.358821e-02 2.570165e-02 6.672160e-03 1.171622e-01 3.838758e-01 6.672160e-03 
2.335124e-02 2.538567e-02 6.633903e-03 1.136106e-01 3.831595e-01 6.633903e-03 
2.310952e-02 2.513104e-02 6.548792e-03 1.101294e-01 3.824487e-01 6.548792e-03 
2.305783e-02 2.533536e-02 6.392459e-03 1.066581e-01 3.817428e-01 6.392459e-03 
2.307122e-02 2.541791e-02 6.184429e-03 1.032466e-01 3.810420e-01 6.184429e-03 
2.329003e-02 2.553981e-02 5.943315e-03 9.984617e-02 3.803470e-01 5.943315e-03 
2.353777e-02 2.585514e-02 5.677212e-03 9.647269e-02 3.796573e-01 5.677212e-03 
2.372149e-02 2.610446e-02 5.464953e-03 9.314550e-02 3.789725e-01 5.464953e-03 
2.363711e-02 2.614051e-02 5.310399e-03 8.985522e-02 3.782929e-01 5.310399e-03 
2.329521e-02 2.590756e-02 5.245175e-03 8.662416e-02 3.776175e-01 5.245175e-03 
2.255577e-02 2.553288e-02 5.249024e-03 8.347456e-02 3.769475e-01 5.249024e-03 
2.154309e-02 2.464105e-02 5.337244e-03 8.032643e-02 3.762819e-01 5.337244e-03 
2.032554e-02 2.334572e-02 5.343987e-03 7.722467e-02 3.756206e-01 5.343987e-03 
1.890417e-02 2.194969e-02 5.352180e-03 7.419612e-02 3.749627e-01 5.352180e-03 
1.752630e-02 2.050531e-02 5.368094e-03 7.119623e-02 3.743091e-01 5.368094e-03 
1.636169e-02 1.910781e-02 5.438489e-03 6.833814e-02 3.736609e-01 5.438489e-03 
1.568483e-02 1.832920e-02 5.520225e-03 6.555523e-02 3.730175e-01 5.520225e-03 
1.497274e-02 1.751849e-02 5.540125e-03 6.283629e-02 3.723798e-01 5.540125e-03 
1.474767e-02 1.716843e-02 5.599105e-03 6.018734e-02 3.717461e-01 5.599105e-03 
1.454163e-02 1.730486e-02 5.698078e-03 5.756735e-02 3.711169e-01 5.698078e-03 
1.447122e-02 1.693803e-02 5.792478e-03 5.501107e-02 3.704914e-01 5.792478e-03 
1.441289e-02 1.684802e-02 5.852253e-03 5.252942e-02 3.698709e-01 5.852253e-03 
1.437210e-02 1.677039e-02 5.863198e-03 5.011780e-02 3.692537e-01 5.863198e-03 
1.435138e-02 1.666960e-02 5.827633e-03 4.779574e-02 3.686417e-01 5.827633e-03 
1.430249e-02 1.664654e-02 5.743252e-03 4.555293e-02 3.680339e-01 5.743252e-03 
1.415999e-02 1.657713e-02 5.630529e-03 4.338221e-02 3.674311e-01 5.630529e-03 
1.393436e-02 1.649542e-02 5.489051e-03 4.130283e-02 3.668314e-01 5.489051e-03 
1.365601e-02 1.622619e-02 5.327719e-03 3.927944e-02 3.662361e-01 5.327719e-03 
1.333796e-02 1.602389e-02 5.169037e-03 3.730716e-02 3.656447e-01 5.169037e-03 
1.294516e-02 1.563515e-02 5.022686e-03 3.540457e-02 3.650573e-01 5.022686e-03 
1.250245e-02 1.524598e-02 4.899460e-03 3.356265e-02 3.644739e-01 4.899460e-03 
1.203273e-02 1.475927e-02 4.801199e-03 3.177106e-02 3.638940e-01 4.801199e-03 
1.155443e-02 1.427366e-02 4.722985e-03 3.002773e-02 3.633172e-01 4.722985e-03 
1.108803e-02 1.378327e-02 4.651734e-03 2.836589e-02 3.627434e-01 4.651734e-03 
1.065091e-02 1.331265e-02 4.584897e-03 2.681722e-02 3.621736e-01 4.584897e-03 
1.027185e-02 1.279937e-02 4.560776e-03 2.535067e-02 3.616079e-01 4.560776e-03 
9.957758e-03 1.237424e-02 4.490754e-03 2.391797e-02 3.610471e-01 4.490754e-03 
9.697464e-03 1.220304e-02 4.459047e-03 2.254185e-02 3.604896e-01 4.459047e-03 
9.479421e-03 1.173521e-02 4.467210e-03 2.118945e-02 3.599358e-01 4.467210e-03 
9.287528e-03 1.143768e-02 4.508635e-03 1.989934e-02 3.593849e-01 4.508635e-03 
9.122371e-03 1.123875e-02 4.602479e-03 1.865468e-02 3.588375e-01 4.602479e-03 
8.978326e-03 1.108770e-02 4.740385e-03 1.746546e-02 3.582935e-01 4.740385e-03 
8.847377e-03 1.086335e-02 4.894419e-03 1.630394e-02 3.577526e-01 4.894419e-03 
8.709090e-03 1.068278e-02 5.021001e-03 1.520188e-02 3.572148e-01 5.021001e-03 
8.536188e-03 1.055791e-02 5.102970e-03 1.415943e-02 3.566806e-01 5.102970e-03 
8.336375e-03 1.039416e-02 5.132554e-03 1.319260e-02 3.561498e-01 5.132554e-03 
8.133716e-03 1.011828e-02 5.103953e-03 1.230839e-02 3.556222e-01 5.103953e-03 
7.943221e-03 9.876536e-03 5.029620e-03 1.151330e-02 3.550975e-01 5.029620e-03 
7.764169e-03 9.683121e-03 4.919105e-03 1.072363e-02 3.545753e-01 4.919105e-03 
7.598258e-03 9.519141e-03 4.791425e-03 1.000677e-02 3.540557e-01 4.791425e-03 
7.443512e-03 9.419806e-03 4.641905e-03 9.339652e-03 3.535396e-01 4.641905e-03 
7.276135e-03 9.225765e-03 4.474204e-03 8.711817e-03 3.530264e-01 4.474204e-03 
7.109827e-03 9.033098e-03 4.301398e-03 8.146104e-03 3.525159e-01 4.301398e-03 
6.956178e-03 8.926137e-03 4.172233e-03 7.594728e-03 3.520075e-01 4.172233e-03 
6.803892e-03 8.691289e-03 4.019790e-03 7.074899e-03 3.515006e-01 4.019790e-03 
6.657599e-03 8.493812e-03 3.880503e-03 6.595780e-03 3.509969e-01 3.880503e-03 
6.513932e-03 8.269250e-03 3.785132e-03 6.139385e-03 3.504956e-01 3.785132e-03 
6.360092e-03 8.034995e-03 3.849723e-03 5.703113e-03 3.499973e-01 3.849723e-03 
6.201743e-03 7.805316e-03 3.819589e-03 5.328281e-03 3.495014e-01 3.819589e-03 
6.041804e-03 7.578777e-03 3.870003e-03 4.985204e-03 3.490089e-01 3.870003e-03 
5.876687e-03 7.368683e-03 3.984643e-03 4.699716e-03 3.485190e-01 3.984643e-03 
5.706963e-03 7.170124e-03 4.122717e-03 4.428221e-03 3.480322e-01 4.122717e-03 
5.528975e-03 6.967172e-03 4.254519e-03 4.166698e-03 3.475472e-01 4.254519e-03 
5.344638e-03 6.793746e-03 4.362027e-03 3.906564e-03 3.470650e-01 4.362027e-03 
5.163200e-03 6.683094e-03 4.437267e-03 3.659332e-03 3.465847e-01 4.437267e-03 
5.003034e-03 6.429877e-03 4.476762e-03 3.420041e-03 3.461063e-01 4.476762e-03 
4.884009e-03 6.303014e-03 4.477014e-03 3.202305e-03 3.456305e-01 4.477014e-03 
4.805955e-03 6.260207e-03 4.439551e-03 3.024687e-03 3.451576e-01 4.439551e-03 
4.751104e-03 6.202680e-03 4.375216e-03 2.852149e-03 3.446868e-01 4.375216e-03 
4.711592e-03 6.133224e-03 4.275888e-03 2.719242e-03 3.442189e-01 4.275888e-03 
4.672381e-03 6.066618e-03 4.155920e-03 2.582695e-03 3.437534e-01 4.155920e-03 
4.621038e-03 5.989603e-03 4.014001e-03 2.430779e-03 3.432899e-01 4.014001e-03 
4.551447e-03 5.888064e-03 3.852140e-03 2.302610e-03 3.428292e-01 3.852140e-03 
4.462106e-03 5.754629e-03 3.680015e-03 2.199198e-03 3.423710e-01 3.680015e-03 
4.355671e-03 5.596901e-03 3.512693e-03 2.121200e-03 3.419156e-01 3.512693e-03 
4.235624e-03 5.428762e-03 3.370360e-03 2.061547e-03 3.414623e-01 3.370360e-03 
4.109593e-03 5.259374e-03 3.278132e-03 2.012203e-03 3.410105e-01 3.278132e-03 
3.994225e-03 5.096706e-03 3.268121e-03 1.958279e-03 3.405604e-01 3.268121e-03 
3.889972e-03 4.953059e-03 3.363508e-03 1.911495e-03 3.401128e-01 3.363508e-03 
3.793327e-03 4.825745e-03 3.515000e-03 1.868520e-03 3.396672e-01 3.515000e-03 
3.702522e-03 4.710496e-03 3.650156e-03 1.827559e-03 3.392245e-01 3.650156e-03 
3.608877e-03 4.599140e-03 3.770600e-03 1.782326e-03 3.387844e-01 3.770600e-03 
3.507477e-03 4.489791e-03 3.882486e-03 1.750645e-03 3.383463e-01 3.882486e-03 
3.404183e-03 4.385398e-03 3.936152e-03 1.718019e-03 3.379105e-01 3.936152e-03 
3.304546e-03 4.288585e-03 3.959105e-03 1.680948e-03 3.374767e-01 3.959105e-03 
3.216678e-03 4.206672e-03 3.946253e-03 1.661142e-03 3.370446e-01 3.946253e-03 
3.142146e-03 4.134029e-03 3.894237e-03 1.626634e-03 3.366148e-01 3.894237e-03 
3.087981e-03 4.086981e-03 3.808836e-03 1.594409e-03 3.361870e-01 3.808836e-03 
3.054347e-03 4.055445e-03 3.702560e-03 1.556985e-03 3.357615e-01 3.702560e-03 
3.033496e-03 4.029618e-03 3.590262e-03 1.512684e-03 3.353377e-01 3.590262e-03 
3.023958e-03 4.007583e-03 3.514920e-03 1.455612e-03 3.349158e-01 3.514920e-03 
3.022792e-03 3.984798e-03 3.382210e-03 1.398689e-03 3.344960e-01 3.382210e-03 
3.022229e-03 3.957299e-03 3.277145e-03 1.341296e-03 3.340780e-01 3.277145e-03 
3.014471e-03 3.920169e-03 3.183375e-03 1.269387e-03 3.336618e-01 3.183375e-03 
2.992238e-03 3.866722e-03 3.103650e-03 1.198936e-03 3.332471e-01 3.103650e-03 
2.954674e-03 3.792772e-03 3.043363e-03 1.131974e-03 3.328343e-01 3.043363e-03 
2.901820e-03 3.700631e-03 3.011900e-03 1.062413e-03 3.324231e-01 3.011900e-03 
2.830503e-03 3.592115e-03 3.014904e-03 1.003830e-03 3.320146e-01 3.014904e-03 
2.742163e-03 3.473759e-03 3.067455e-03 9.550410e-04 3.316078e-01 3.067455e-03 
2.641221e-03 3.350954e-03 3.126118e-03 9.166270e-04 3.312023e-01 3.126118e-03 
2.539686e-03 3.236833e-03 3.215660e-03 8.903637e-04 3.307979e-01 3.215660e-03 
2.444908e-03 3.144738e-03 3.306773e-03 8.705409e-04 3.303949e-01 3.306773e-03 
2.365149e-03 3.069392e-03 3.387787e-03 8.464349e-04 3.299936e-01 3.387787e-03 
2.294544e-03 3.002630e-03 3.446929e-03 8.242941e-04 3.295929e-01 3.446929e-03 
2.228172e-03 2.937238e-03 3.475841e-03 8.116215e-04 3.291941e-01 3.475841e-03 
2.165424e-03 2.869556e-03 3.470867e-03 8.129206e-04 3.287970e-01 3.470867e-03 
2.105094e-03 2.799839e-03 3.432300e-03 8.236473e-04 3.284023e-01 3.432300e-03 
2.051188e-03 2.733884e-03 3.359333e-03 8.246345e-04 3.280091e-01 3.359333e-03 
2.008085e-03 2.676759e-03 3.258967e-03 8.128411e-04 3.276179e-01 3.258967e-03 
1.979584e-03 2.634392e-03 3.146953e-03 8.025902e-04 3.272279e-01 3.146953e-03 
1.962796e-03 2.609104e-03 3.033674e-03 8.009360e-04 3.268406e-01 3.033674e-03 
1.955661e-03 2.597463e-03 2.927202e-03 7.986910e-04 3.264541e-01 2.927202e-03 
1.952655e-03 2.591632e-03 2.836299e-03 7.930217e-04 3.260697e-01 2.836299e-03 
1.952697e-03 2.586244e-03 2.776399e-03 7.857460e-04 3.256862e-01 2.776399e-03 
1.953406e-03 2.577459e-03 2.743982e-03 7.766244e-04 3.253043e-01 2.743982e-03 
1.952386e-03 2.562465e-03 2.721187e-03 7.636061e-04 3.249234e-01 2.721187e-03 
1.947985e-03 2.541059e-03 2.700415e-03 7.483932e-04 3.245437e-01 2.700415e-03 
1.936832e-03 2.515277e-03 2.685637e-03 7.309856e-04 3.241651e-01 2.685637e-03 
1.918110e-03 2.482007e-03 2.684467e-03 7.151605e-04 3.237881e-01 2.684467e-03 
1.890095e-03 2.437809e-03 2.702128e-03 6.941619e-04 3.234129e-01 2.702128e-03 
1.850797e-03 2.385282e-03 2.738722e-03 6.752239e-04 3.230386e-01 2.738722e-03 
1.802688e-03 2.323251e-03 2.790386e-03 6.569824e-04 3.226654e-01 2.790386e-03 
1.746540e-03 2.253225e-03 2.845443e-03 6.364697e-04 3.222938e-01 2.845443e-03 
1.682041e-03 2.177253e-03 2.892484e-03 6.215845e-04 3.219235e-01 2.892484e-03 
1.609823e-03 2.095926e-03 2.924129e-03 6.070420e-04 3.215546e-01 2.924129e-03 
1.533586e-03 2.012087e-03 2.934192e-03 5.953439e-04 3.211872e-01 2.934192e-03 
1.458497e-03 1.925264e-03 2.919272e-03 5.864133e-04 3.208210e-01 2.919272e-03 
1.390243e-03 1.841564e-03 2.883527e-03 5.811860e-04 3.204561e-01 2.883527e-03 
1.330275e-03 1.762024e-03 2.839017e-03 5.797000e-04 3.200920e-01 2.839017e-03 
1.285962e-03 1.695264e-03 2.809307e-03 5.782039e-04 3.197289e-01 2.809307e-03 
1.261013e-03 1.654939e-03 2.789894e-03 5.803439e-04 3.193673e-01 2.789894e-03 
1.248032e-03 1.636812e-03 2.761134e-03 5.818143e-04 3.190078e-01 2.761134e-03 
1.240487e-03 1.634331e-03 2.714381e-03 5.825673e-04 3.186490e-01 2.714381e-03 
1.237642e-03 1.641238e-03 2.652795e-03 5.842642e-04 3.182920e-01 2.652795e-03 
1.243264e-03 1.656580e-03 2.583632e-03 5.885440e-04 3.179359e-01 2.583632e-03 
1.256212e-03 1.678125e-03 2.512632e-03 5.928662e-04 3.175811e-01 2.512632e-03 
1.271888e-03 1.700792e-03 2.445342e-03 5.961151e-04 3.172273e-01 2.445342e-03 
1.285572e-03 1.718144e-03 2.384597e-03 5.973701e-04 3.168752e-01 2.384597e-03 
1.295907e-03 1.730568e-03 2.334544e-03 5.964444e-04 3.165243e-01 2.334544e-03 
1.301319e-03 1.735675e-03 2.302857e-03 5.930936e-04 3.161750e-01 2.302857e-03 
1.299171e-03 1.730239e-03 2.294480e-03 5.864585e-04 3.158259e-01 2.294480e-03 
1.287458e-03 1.712592e-03 2.308205e-03 5.765483e-04 3.154777e-01 2.308205e-03 
1.268521e-03 1.686713e-03 2.332284e-03 5.633873e-04 3.151298e-01 2.332284e-03 
1.248896e-03 1.657457e-03 2.358812e-03 5.474973e-04 3.147831e-01 2.358812e-03 
1.227994e-03 1.621755e-03 2.383287e-03 5.298670e-04 3.144375e-01 2.383287e-03 
1.200217e-03 1.573499e-03 2.404507e-03 5.110414e-04 3.140934e-01 2.404507e-03 
1.162062e-03 1.509995e-03 2.424543e-03 4.923365e-04 3.137500e-01 2.424543e-03 
1.112227e-03 1.432781e-03 2.443760e-03 4.750091e-04 3.134079e-01 2.443760e-03 
1.054658e-03 1.346751e-03 2.466196e-03 4.597953e-04 3.130663e-01 2.466196e-03 
9.923893e-04 1.260144e-03 2.487968e-03 4.475498e-04 3.127259e-01 2.487968e-03 
9.296947e-04 1.182493e-03 2.503216e-03 4.388124e-04 3.123866e-01 2.503216e-03 
8.745002e-04 1.124284e-03 2.508271e-03 4.335206e-04 3.120488e-01 2.508271e-03 
8.371886e-04 1.089216e-03 2.499101e-03 4.307250e-04 3.117112e-01 2.499101e-03 
8.176027e-04 1.073824e-03 2.475889e-03 4.300316e-04 3.113749e-01 2.475889e-03 
8.061632e-04 1.069288e-03 2.439072e-03 4.300637e-04 3.110387e-01 2.439072e-03 
7.999252e-04 1.075267e-03 2.389648e-03 4.298986e-04 3.107034e-01 2.389648e-03 
8.011036e-04 1.090146e-03 2.333461e-03 4.298273e-04 3.103691e-01 2.333461e-03 
8.155364e-04 1.114732e-03 2.272667e-03 4.354525e-04 3.100357e-01 2.272667e-03 
8.384208e-04 1.145438e-03 2.206514e-03 4.462789e-04 3.097030e-01 2.206514e-03 
8.592411e-04 1.173185e-03 2.138991e-03 4.566952e-04 3.093709e-01 2.138991e-03 
8.731774e-04 1.192561e-03 2.078846e-03 4.653126e-04 3.090393e-01 2.078846e-03 
8.783945e-04 1.200538e-03 2.035330e-03 4.720542e-04 3.087087e-01 2.035330e-03 
8.753801e-04 1.196286e-03 2.009126e-03 4.763479e-04 3.083789e-01 2.009126e-03 
8.641972e-04 1.180447e-03 1.999858e-03 4.771308e-04 3.080493e-01 1.999858e-03 
8.494950e-04 1.159911e-03 2.005055e-03 4.734736e-04 3.077204e-01 2.005055e-03 
8.382240e-04 1.142823e-03 2.018151e-03 4.651759e-04 3.073920e-01 2.018151e-03 
8.350308e-04 1.127696e-03 2.036700e-03 4.522971e-04 3.070648e-01 2.036700e-03 
8.293800e-04 1.105171e-03 2.056451e-03 4.361693e-04 3.067379e-01 2.056451e-03 
8.173473e-04 1.073932e-03 2.078226e-03 4.180941e-04 3.064120e-01 2.078226e-03 
7.991936e-04 1.033919e-03 2.100785e-03 3.995001e-04 3.060871e-01 2.100785e-03 
7.754717e-04 9.873974e-04 2.123284e-03 3.815135e-04 3.057632e-01 2.123284e-03 
7.469682e-04 9.373025e-04 2.142931e-03 3.644248e-04 3.054405e-01 2.142931e-03 
7.143932e-04 8.855507e-04 2.151363e-03 3.496009e-04 3.051186e-01 2.151363e-03 
6.787682e-04 8.354836e-04 2.148105e-03 3.367218e-04 3.047982e-01 2.148105e-03 
6.426181e-04 7.923715e-04 2.134771e-03 3.280280e-04 3.044783e-01 2.134771e-03 
6.083568e-04 7.644951e-04 2.109987e-03 3.236825e-04 3.041589e-01 2.109987e-03 
5.802141e-04 7.536577e-04 2.077748e-03 3.224341e-04 3.038403e-01 2.077748e-03 
5.607041e-04 7.494026e-04 2.050540e-03 3.225080e-04 3.035228e-01 2.050540e-03 
5.477880e-04 7.483596e-04 2.028885e-03 3.231617e-04 3.032063e-01 2.028885e-03 
5.447146e-04 7.532373e-04 2.005829e-03 3.267597e-04 3.028906e-01 2.005829e-03 
5.536006e-04 7.659858e-04 1.979949e-03 3.356246e-04 3.025758e-01 1.979949e-03 
5.668834e-04 7.830742e-04 1.953565e-03 3.478778e-04 3.022611e-01 1.953565e-03 
5.779414e-04 7.981327e-04 1.924826e-03 3.612431e-04 3.019472e-01 1.924826e-03 
5.842145e-04 8.078633e-04 1.889532e-03 3.733009e-04 3.016338e-01 1.889532e-03 
5.850962e-04 8.106686e-04 1.846572e-03 3.819996e-04 3.013209e-01 1.846572e-03 
5.811251e-04 8.067710e-04 1.800230e-03 3.865432e-04 3.010085e-01 1.800230e-03 
5.744570e-04 7.980523e-04 1.759425e-03 3.866851e-04 3.006971e-01 1.759425e-03 
5.682464e-04 7.880594e-04 1.729108e-03 3.823432e-04 3.003869e-01 1.729108e-03 
5.655977e-04 7.795746e-04 1.714401e-03 3.739530e-04 3.000773e-01 1.714401e-03 
5.661444e-04 7.717784e-04 1.710538e-03 3.619746e-04 2.997680e-01 1.710538e-03 
5.659759e-04 7.617220e-04 1.713754e-03 3.474272e-04 2.994596e-01 1.713754e-03 
5.630175e-04 7.473257e-04 1.720959e-03 3.315029e-04 2.991517e-01 1.720959e-03 
5.577696e-04 7.291880e-04 1.729925e-03 3.159256e-04 2.988450e-01 1.729925e-03 
5.502200e-04 7.083877e-04 1.739413e-03 3.021115e-04 2.985375e-01 1.739413e-03 
5.398238e-04 6.854008e-04 1.748765e-03 2.906220e-04 2.982310e-01 1.748765e-03 
5.258928e-04 6.608694e-04 1.757695e-03 2.814290e-04 2.979239e-01 1.757695e-03 
5.084499e-04 6.351397e-04 1.764173e-03 2.736293e-04 2.976182e-01 1.764173e-03 
4.875705e-04 6.071472e-04 1.768994e-03 2.671837e-04 2.973127e-01 1.768994e-03 
4.637647e-04 5.771734e-04 1.777095e-03 2.624950e-04 2.970078e-01 1.777095e-03 
4.378479e-04 5.490999e-04 1.793160e-03 2.598749e-04 2.967031e-01 1.793160e-03 
4.117092e-04 5.332356e-04 1.814637e-03 2.596663e-04 2.963988e-01 1.814637e-03 
3.919380e-04 5.267584e-04 1.830112e-03 2.625562e-04 2.960950e-01 1.830112e-03 
3.837984e-04 5.245858e-04 1.834840e-03 2.675123e-04 2.957912e-01 1.834840e-03 
3.829744e-04 5.265385e-04 1.823371e-03 2.727656e-04 2.954883e-01 1.823371e-03 
3.845752e-04 5.299289e-04 1.794137e-03 2.783948e-04 2.951856e-01 1.794137e-03 
3.863981e-04 5.336345e-04 1.748197e-03 2.852207e-04 2.948831e-01 1.748197e-03 
3.875200e-04 5.366690e-04 1.689239e-03 2.917629e-04 2.945810e-01 1.689239e-03 
3.874041e-04 5.380752e-04 1.622123e-03 2.965552e-04 2.942790e-01 1.622123e-03 
3.853354e-04 5.370757e-04 1.552903e-03 2.987731e-04 2.939776e-01 1.552903e-03 
3.825244e-04 5.339867e-04 1.487339e-03 2.980608e-04 2.936761e-01 1.487339e-03 
3.805180e-04 5.301663e-04 1.434001e-03 2.946746e-04 2.933746e-01 1.434001e-03 
3.811001e-04 5.269013e-04 1.405651e-03 2.886368e-04 2.930731e-01 1.405651e-03 
3.841041e-04 5.256341e-04 1.401946e-03 2.805496e-04 2.927717e-01 1.401946e-03 
3.876943e-04 5.252023e-04 1.409151e-03 2.712025e-04 2.924709e-01 1.409151e-03 
3.905204e-04 5.232628e-04 1.420924e-03 2.615688e-04 2.921699e-01 1.420924e-03 
3.917736e-04 5.191102e-04 1.440277e-03 2.526630e-04 2.918692e-01 1.440277e-03 
3.917774e-04 5.130150e-04 1.472042e-03 2.462549e-04 2.915684e-01 1.472042e-03 
3.900361e-04 5.050440e-04 1.509399e-03 2.425300e-04 2.912680e-01 1.509399e-03 
3.856363e-04 4.950423e-04 1.544650e-03 2.398419e-04 2.909672e-01 1.544650e-03 
3.779643e-04 4.823300e-04 1.576023e-03 2.368783e-04 2.906671e-01 1.576023e-03 
3.669473e-04 4.665094e-04 1.600433e-03 2.331886e-04 2.903671e-01 1.600433e-03 
3.525683e-04 4.474656e-04 1.617831e-03 2.288521e-04 2.900678e-01 1.617831e-03 
3.352841e-04 4.256555e-04 1.626102e-03 2.243273e-04 2.897687e-01 1.626102e-03 
3.161677e-04 4.024612e-04 1.624623e-03 2.202751e-04 2.894698e-01 1.624623e-03 
2.969320e-04 3.822217e-04 1.611335e-03 2.174613e-04 2.891711e-01 1.611335e-03 
2.798261e-04 3.719753e-04 1.586400e-03 2.162423e-04 2.888724e-01 1.586400e-03 
2.687538e-04 3.682592e-04 1.549806e-03 2.154967e-04 2.885740e-01 1.549806e-03 
2.646585e-04 3.664851e-04 1.503611e-03 2.150156e-04 2.882757e-01 1.503611e-03 
2.620373e-04 3.647247e-04 1.452230e-03 2.156925e-04 2.879776e-01 1.452230e-03 
2.593604e-04 3.620348e-04 1.402519e-03 2.181955e-04 2.876800e-01 1.402519e-03 
2.568603e-04 3.588187e-04 1.357599e-03 2.207893e-04 2.873824e-01 1.357599e-03 
2.552136e-04 3.566390e-04 1.320675e-03 2.226163e-04 2.870849e-01 1.320675e-03 
2.547182e-04 3.557121e-04 1.292378e-03 2.232125e-04 2.867878e-01 1.292378e-03 
2.551788e-04 3.554278e-04 1.274901e-03 2.224015e-04 2.864905e-01 1.274901e-03 
2.571583e-04 3.558649e-04 1.267704e-03 2.202615e-04 2.861934e-01 1.267704e-03 
2.611485e-04 3.575228e-04 1.272256e-03 2.172317e-04 2.858968e-01 1.272256e-03 
2.661623e-04 3.609333e-04 1.288536e-03 2.138843e-04 2.856008e-01 1.288536e-03 
2.710018e-04 3.645144e-04 1.313751e-03 2.109020e-04 2.853051e-01 1.313751e-03 
2.747871e-04 3.667766e-04 1.342510e-03 2.087400e-04 2.850093e-01 1.342510e-03 
2.771399e-04 3.671432e-04 1.369203e-03 2.076332e-04 2.847136e-01 1.369203e-03 
2.786202e-04 3.659361e-04 1.388144e-03 2.069937e-04 2.844180e-01 1.388144e-03 
2.786707e-04 3.635168e-04 1.396128e-03 2.060680e-04 2.841223e-01 1.396128e-03 
2.763478e-04 3.591591e-04 1.392065e-03 2.042787e-04 2.838269e-01 1.392065e-03 
2.713498e-04 3.522046e-04 1.378385e-03 2.014121e-04 2.835314e-01 1.378385e-03 
2.634798e-04 3.421923e-04 1.356719e-03 1.973631e-04 2.832368e-01 1.356719e-03 
2.528943e-04 3.291464e-04 1.330451e-03 1.921984e-04 2.829424e-01 1.330451e-03 
2.403868e-04 3.135937e-04 1.303230e-03 1.861094e-04 2.826484e-01 1.303230e-03 
2.267672e-04 2.966558e-04 1.275590e-03 1.795695e-04 2.823542e-01 1.275590e-03 
2.133682e-04 2.798219e-04 1.249783e-03 1.734452e-04 2.820605e-01 1.249783e-03 
2.011190e-04 2.658595e-04 1.229740e-03 1.690474e-04 2.817668e-01 1.229740e-03 
1.906303e-04 2.575340e-04 1.219232e-03 1.662730e-04 2.814730e-01 1.219232e-03 
1.834970e-04 2.526975e-04 1.216887e-03 1.641390e-04 2.811790e-01 1.216887e-03 
1.796784e-04 2.483930e-04 1.219979e-03 1.632879e-04 2.808852e-01 1.219979e-03 
1.765570e-04 2.440888e-04 1.226145e-03 1.645448e-04 2.805917e-01 1.226145e-03 
1.745244e-04 2.407299e-04 1.234644e-03 1.662798e-04 2.802974e-01 1.234644e-03 
1.742990e-04 2.394787e-04 1.243445e-03 1.675353e-04 2.800042e-01 1.243445e-03 
1.754218e-04 2.404591e-04 1.249576e-03 1.681677e-04 2.797103e-01 1.249576e-03 
1.774542e-04 2.427003e-04 1.248871e-03 1.683579e-04 2.794170e-01 1.248871e-03 
1.807437e-04 2.456794e-04 1.241392e-03 1.684292e-04 2.791237e-01 1.241392e-03 
1.850482e-04 2.496575e-04 1.227983e-03 1.687679e-04 2.788310e-01 1.227983e-03 
1.893451e-04 2.541325e-04 1.210209e-03 1.694752e-04 2.785387e-01 1.210209e-03 
1.929714e-04 2.581083e-04 1.191367e-03 1.705259e-04 2.782463e-01 1.191367e-03 
1.956493e-04 2.607891e-04 1.171832e-03 1.715303e-04 2.779537e-01 1.171832e-03 
1.971960e-04 2.621120e-04 1.152122e-03 1.721586e-04 2.776609e-01 1.152122e-03 
1.982919e-04 2.626613e-04 1.130925e-03 1.722066e-04 2.773683e-01 1.130925e-03 
1.983047e-04 2.624638e-04 1.108688e-03 1.714534e-04 2.770756e-01 1.108688e-03 
1.966099e-04 2.603877e-04 1.085490e-03 1.697961e-04 2.767832e-01 1.085490e-03 
1.928487e-04 2.558422e-04 1.066597e-03 1.670869e-04 2.764902e-01 1.066597e-03 
1.869974e-04 2.487899e-04 1.054747e-03 1.634905e-04 2.761971e-01 1.054747e-03 
1.793428e-04 2.393634e-04 1.049573e-03 1.588889e-04 2.759041e-01 1.049573e-03 
1.701839e-04 2.278980e-04 1.053745e-03 1.533448e-04 2.756113e-01 1.053745e-03 
1.605474e-04 2.151765e-04 1.070874e-03 1.470581e-04 2.753183e-01 1.070874e-03 
1.514808e-04 2.022442e-04 1.095466e-03 1.405035e-04 2.750252e-01 1.095466e-03 
1.437305e-04 1.904447e-04 1.118958e-03 1.345785e-04 2.747319e-01 1.118958e-03 
1.370714e-04 2.291545e-04 1.138127e-03 1.298054e-04 2.744388e-01 1.138127e-03 
1.308355e-04 2.123240e-04 1.151935e-03 1.261100e-04 2.741457e-01 1.151935e-03 
1.260072e-04 1.978642e-04 1.160406e-03 1.240782e-04 2.738530e-01 1.160406e-03 
1.238424e-04 1.921110e-04 1.164301e-03 1.244041e-04 2.735602e-01 1.164301e-03 
1.233845e-04 1.852353e-04 1.162124e-03 1.252772e-04 2.732677e-01 1.162124e-03 
1.236363e-04 1.815083e-04 1.151523e-03 1.261359e-04 2.729745e-01 1.151523e-03 
1.243348e-04 1.811224e-04 1.130685e-03 1.270745e-04 2.726815e-01 1.130685e-03 
1.256009e-04 1.807825e-04 1.100131e-03 1.283795e-04 2.723878e-01 1.100131e-03 
1.277238e-04 1.796129e-04 1.061122e-03 1.301979e-04 2.720950e-01 1.061122e-03 
1.302908e-04 1.803826e-04 1.017820e-03 1.325390e-04 2.718020e-01 1.017820e-03 
1.327005e-04 1.830072e-04 9.766921e-04 1.350431e-04 2.715091e-01 9.766921e-04 
1.349307e-04 1.855511e-04 9.440936e-04 1.373226e-04 2.712162e-01 9.440936e-04 
1.368275e-04 1.872783e-04 9.246085e-04 1.390744e-04 2.709238e-01 9.246085e-04 
1.384719e-04 1.880485e-04 9.179826e-04 1.403020e-04 2.706313e-01 9.179826e-04 
1.397882e-04 1.883925e-04 9.219738e-04 1.409423e-04 2.703394e-01 9.219738e-04 
1.401120e-04 1.883276e-04 9.342571e-04 1.408560e-04 2.700472e-01 9.342571e-04 
1.389582e-04 1.869126e-04 9.493021e-04 1.400183e-04 2.697548e-01 9.493021e-04 
1.361703e-04 1.837321e-04 9.650117e-04 1.381453e-04 2.694620e-01 9.650117e-04 
1.318556e-04 1.787416e-04 9.796793e-04 1.351356e-04 2.691693e-01 9.796793e-04 
1.262043e-04 1.718443e-04 9.930134e-04 1.309092e-04 2.688763e-01 9.930134e-04 
1.197288e-04 1.634744e-04 1.003236e-03 1.255866e-04 2.685831e-01 1.003236e-03 
1.135572e-04 1.545313e-04 1.010360e-03 1.194595e-04 2.682891e-01 1.010360e-03 
1.090223e-04 1.464548e-04 1.013153e-03 1.128079e-04 2.679948e-01 1.013153e-03 
1.055283e-04 1.393744e-04 1.010310e-03 1.060901e-04 2.677002e-01 1.010310e-03 
1.018245e-04 1.326705e-04 1.002708e-03 1.000396e-04 2.674055e-01 1.002708e-03 
9.791163e-05 1.269780e-04 9.919158e-04 9.536829e-05 2.671108e-01 9.919158e-04 
9.431368e-05 1.234785e-04 9.801860e-04 9.314767e-05 2.668161e-01 9.801860e-04 
9.173430e-05 1.217662e-04 9.686692e-04 9.354047e-05 2.665211e-01 9.686692e-04 
9.042803e-05 1.209065e-04 9.557112e-04 9.450154e-05 2.662261e-01 9.557112e-04 
8.946967e-05 1.204744e-04 9.397448e-04 9.576263e-05 2.659309e-01 9.397448e-04 
8.889741e-05 1.201607e-04 9.211106e-04 9.741440e-05 2.656350e-01 9.211106e-04 
8.886834e-05 1.200001e-04 9.009356e-04 9.962834e-05 2.653389e-01 9.009356e-04 
8.975172e-05 1.202885e-04 8.805494e-04 1.023380e-04 2.650426e-01 8.805494e-04 
9.109694e-05 1.212099e-04 8.625290e-04 1.051586e-04 2.647459e-01 8.625290e-04 
9.251959e-05 1.227858e-04 8.524170e-04 1.077700e-04 2.644494e-01 8.524170e-04 
9.351692e-05 1.247401e-04 8.512050e-04 1.100372e-04 2.641533e-01 8.512050e-04 
9.493360e-05 1.267233e-04 8.570499e-04 1.119791e-04 2.638572e-01 8.570499e-04 
9.610631e-05 1.287978e-04 8.665882e-04 1.137148e-04 2.635611e-01 8.665882e-04 
9.685959e-05 1.305269e-04 8.769691e-04 1.150603e-04 2.632649e-01 8.769691e-04 
9.690668e-05 1.315113e-04 8.852350e-04 1.155071e-04 2.629680e-01 8.852350e-04 
9.596173e-05 1.311141e-04 8.887171e-04 1.147800e-04 2.626711e-01 8.887171e-04 
9.385270e-05 1.290836e-04 8.874124e-04 1.127843e-04 2.623737e-01 8.874124e-04 
9.051151e-05 1.254463e-04 8.804988e-04 1.095698e-04 2.620760e-01 8.804988e-04 
8.642152e-05 1.204304e-04 8.683036e-04 1.052716e-04 2.617778e-01 8.683036e-04 
8.251624e-05 1.150500e-04 8.518561e-04 1.001074e-04 2.614787e-01 8.518561e-04 
8.057637e-05 1.111751e-04 8.331338e-04 9.438856e-05 2.611799e-01 8.331338e-04 
7.940911e-05 1.079442e-04 8.152234e-04 8.844068e-05 2.608805e-01 8.152234e-04 
7.779152e-05 1.040883e-04 7.998678e-04 8.275584e-05 2.605816e-01 7.998678e-04 
7.558131e-05 9.956444e-05 7.887652e-04 7.778728e-05 2.602823e-01 7.887652e-04 
7.275445e-05 9.471546e-05 7.844069e-04 7.383251e-05 2.599829e-01 7.844069e-04 
6.978948e-05 9.027433e-05 7.884395e-04 7.212989e-05 2.596828e-01 7.884395e-04 
6.691030e-05 8.711163e-05 7.981012e-04 7.263761e-05 2.593826e-01 7.981012e-04 
6.454228e-05 8.496225e-05 8.105022e-04 7.387080e-05 2.590819e-01 8.105022e-04 
6.297142e-05 8.312857e-05 8.225092e-04 7.553719e-05 2.587809e-01 8.225092e-04 
6.196972e-05 8.162322e-05 8.313668e-04 7.741435e-05 2.584803e-01 8.313668e-04 
6.156034e-05 8.059626e-05 8.363871e-04 7.927835e-05 2.581796e-01 8.363871e-04 
6.179579e-05 8.046173e-05 8.376975e-04 8.109516e-05 2.578785e-01 8.376975e-04 
6.230920e-05 8.133614e-05 8.366772e-04 8.288428e-05 2.575773e-01 8.366772e-04 
6.294297e-05 8.294568e-05 8.332244e-04 8.470226e-05 2.572752e-01 8.332244e-04 
6.394884e-05 8.513088e-05 8.247074e-04 8.665421e-05 2.569727e-01 8.247074e-04 
6.520638e-05 8.745484e-05 8.115154e-04 8.921557e-05 2.566693e-01 8.115154e-04 
6.633545e-05 8.966235e-05 7.963872e-04 9.137354e-05 2.563659e-01 7.963872e-04 
6.703606e-05 9.146721e-05 7.801648e-04 9.257334e-05 2.560618e-01 7.801648e-04 
6.706210e-05 9.252826e-05 7.622076e-04 9.270462e-05 2.557574e-01 7.622076e-04 
6.628438e-05 9.252017e-05 7.421536e-04 9.173479e-05 2.554528e-01 7.421536e-04 
6.469550e-05 9.133799e-05 7.213855e-04 8.966356e-05 2.551477e-01 7.213855e-04 
6.243135e-05 8.910743e-05 7.003515e-04 8.666182e-05 2.548422e-01 7.003515e-04 
6.021407e-05 8.654166e-05 6.808080e-04 8.296897e-05 2.545362e-01 6.808080e-04 
5.970568e-05 8.497883e-05 6.638929e-04 7.892418e-05 2.542301e-01 6.638929e-04 
5.977773e-05 8.358605e-05 6.509646e-04 7.487479e-05 2.539243e-01 6.509646e-04 
5.928794e-05 8.131152e-05 6.420912e-04 7.096525e-05 2.536178e-01 6.420912e-04 
5.812790e-05 7.816111e-05 6.390819e-04 6.709745e-05 2.533111e-01 6.390819e-04 
5.640869e-05 7.435684e-05 6.463032e-04 6.322045e-05 2.530035e-01 6.463032e-04 
5.425028e-05 7.023219e-05 6.689038e-04 5.964266e-05 2.526958e-01 6.689038e-04 
5.185414e-05 6.610831e-05 7.011560e-04 5.758468e-05 2.523876e-01 7.011560e-04 
4.936284e-05 6.248962e-05 7.325560e-04 5.784477e-05 2.520792e-01 7.325560e-04 
4.698765e-05 5.986227e-05 7.582428e-04 5.917438e-05 2.517702e-01 7.582428e-04 
4.503288e-05 5.790184e-05 7.765134e-04 6.068445e-05 2.514618e-01 7.765134e-04 
4.376569e-05 5.615296e-05 7.866419e-04 6.202963e-05 2.511529e-01 7.866419e-04 
4.333722e-05 5.504537e-05 7.892922e-04 6.305105e-05 2.508437e-01 7.892922e-04 
4.354630e-05 5.517455e-05 7.861947e-04 6.376138e-05 2.505340e-01 7.861947e-04 
4.398920e-05 5.615942e-05 7.775424e-04 6.450260e-05 2.502234e-01 7.775424e-04 
4.447917e-05 5.753011e-05 7.618987e-04 6.616036e-05 2.499133e-01 7.618987e-04 
4.529032e-05 5.932911e-05 7.388029e-04 6.870535e-05 2.496027e-01 7.388029e-04 
4.625147e-05 6.125696e-05 7.088717e-04 7.107984e-05 2.492920e-01 7.088717e-04 
4.704920e-05 6.304733e-05 6.744036e-04 7.278782e-05 2.489810e-01 6.744036e-04 
4.748533e-05 6.449790e-05 6.399525e-04 7.365500e-05 2.486702e-01 6.399525e-04 
4.747028e-05 6.537166e-05 6.086735e-04 7.363086e-05 2.483588e-01 6.086735e-04 
4.695899e-05 6.554866e-05 5.823692e-04 7.271401e-05 2.480474e-01 5.823692e-04 
4.605503e-05 6.513247e-05 5.612089e-04 7.096258e-05 2.477362e-01 5.612089e-04 
4.502337e-05 6.441472e-05 5.452553e-04 6.863815e-05 2.474249e-01 5.452553e-04 
4.494664e-05 6.385245e-05 5.349372e-04 6.607224e-05 2.471135e-01 5.349372e-04 
4.535944e-05 6.321875e-05 5.300587e-04 6.348449e-05 2.468011e-01 5.300587e-04 
4.538028e-05 6.203945e-05 5.326519e-04 6.083120e-05 2.464886e-01 5.326519e-04 
4.492949e-05 6.016829e-05 5.450109e-04 5.800927e-05 2.461762e-01 5.450109e-04 
4.402036e-05 5.769017e-05 5.662217e-04 5.505129e-05 2.458635e-01 5.662217e-04 
4.272335e-05 5.473230e-05 5.960401e-04 5.206329e-05 2.455508e-01 5.960401e-04 
4.117226e-05 5.160879e-05 6.303839e-04 4.929168e-05 2.452367e-01 6.303839e-04 
3.948205e-05 4.862373e-05 6.629437e-04 4.736451e-05 2.449227e-01 6.629437e-04 
3.768039e-05 4.591014e-05 6.898425e-04 4.661316e-05 2.446084e-01 6.898425e-04 
3.575775e-05 4.351279e-05 7.088053e-04 4.728507e-05 2.442939e-01 7.088053e-04 
3.374980e-05 4.162363e-05 7.196070e-04 4.846982e-05 2.439794e-01 7.196070e-04 
3.169125e-05 4.007407e-05 7.230765e-04 4.955915e-05 2.436650e-01 7.230765e-04 
3.073628e-05 3.874369e-05 7.206267e-04 5.048800e-05 2.433510e-01 7.206267e-04 
3.069403e-05 3.850100e-05 7.113212e-04 5.127818e-05 2.430367e-01 7.113212e-04 
3.090326e-05 3.927004e-05 6.935728e-04 5.203681e-05 2.427225e-01 6.935728e-04 
3.116915e-05 4.030963e-05 6.671841e-04 5.309385e-05 2.424082e-01 6.671841e-04 
3.166551e-05 4.170565e-05 6.323853e-04 5.475095e-05 2.420934e-01 6.323853e-04 
3.224686e-05 4.315761e-05 5.901613e-04 5.640761e-05 2.417784e-01 5.901613e-04 
3.268004e-05 4.441771e-05 5.433299e-04 5.759448e-05 2.414629e-01 5.433299e-04 
3.284449e-05 4.540408e-05 4.974236e-04 5.815353e-05 2.411470e-01 4.974236e-04 
3.270276e-05 4.607194e-05 4.610358e-04 5.806245e-05 2.408301e-01 4.610358e-04 
3.233575e-05 4.640629e-05 4.387610e-04 5.736086e-05 2.405127e-01 4.387610e-04 
3.199136e-05 4.644255e-05 4.285619e-04 5.618334e-05 2.401948e-01 4.285619e-04 
3.213884e-05 4.639932e-05 4.287768e-04 5.475067e-05 2.398772e-01 4.287768e-04 
3.267147e-05 4.623313e-05 4.383824e-04 5.321347e-05 2.395588e-01 4.383824e-04 
3.309272e-05 4.573055e-05 4.544705e-04 5.150556e-05 2.392404e-01 4.544705e-04 
3.309106e-05 4.474613e-05 4.768099e-04 4.957663e-05 2.389215e-01 4.768099e-04 
3.269947e-05 4.328108e-05 5.058487e-04 4.742496e-05 2.386024e-01 5.058487e-04 
3.207884e-05 4.144297e-05 5.394036e-04 4.511031e-05 2.382824e-01 5.394036e-04 
3.124053e-05 3.948218e-05 5.737754e-04 4.273873e-05 2.379627e-01 5.737754e-04 
3.029462e-05 3.770737e-05 6.044427e-04 4.048865e-05 2.376424e-01 6.044427e-04 
2.925989e-05 3.614385e-05 6.288162e-04 3.888432e-05 2.373220e-01 6.288162e-04 
2.808555e-05 3.457010e-05 6.453515e-04 3.799097e-05 2.370011e-01 6.453515e-04 
2.673129e-05 3.285920e-05 6.535104e-04 3.779136e-05 2.366802e-01 6.535104e-04 
2.523696e-05 3.118123e-05 6.536791e-04 3.859861e-05 2.363588e-01 6.536791e-04 
2.379561e-05 2.985981e-05 6.461557e-04 3.978314e-05 2.360371e-01 6.461557e-04 
2.288380e-05 2.902644e-05 6.315875e-04 4.097423e-05 2.357151e-01 6.315875e-04 
2.261287e-05 2.878120e-05 6.099399e-04 4.206080e-05 2.353928e-01 6.099399e-04 
2.254581e-05 2.903506e-05 5.811623e-04 4.297584e-05 2.350705e-01 5.811623e-04 
2.256433e-05 2.963494e-05 5.456155e-04 4.376655e-05 2.347479e-01 5.456155e-04 
2.276412e-05 3.054530e-05 5.044731e-04 4.449251e-05 2.344251e-01 5.044731e-04 
2.305640e-05 3.145933e-05 4.618188e-04 4.515902e-05 2.341019e-01 4.618188e-04 
2.321469e-05 3.221592e-05 4.242129e-04 4.566830e-05 2.337785e-01 4.242129e-04 
2.323338e-05 3.274512e-05 3.926851e-04 4.591297e-05 2.334548e-01 3.926851e-04 
2.309750e-05 3.306801e-05 3.706694e-04 4.581505e-05 2.331307e-01 3.706694e-04 
2.294472e-05 3.324956e-05 3.643675e-04 4.537917e-05 2.328055e-01 3.643675e-04 
2.311024e-05 3.341002e-05 3.716257e-04 4.470455e-05 2.324801e-01 3.716257e-04 
2.365019e-05 3.353645e-05 3.876176e-04 4.385821e-05 2.321541e-01 3.876176e-04 
2.420620e-05 3.348498e-05 4.098452e-04 4.281021e-05 2.318279e-01 4.098452e-04 
2.456645e-05 3.313483e-05 4.379127e-04 4.152949e-05 2.315018e-01 4.379127e-04 
2.466248e-05 3.242998e-05 4.688459e-04 3.998922e-05 2.311750e-01 4.688459e-04 
2.451297e-05 3.142707e-05 4.990894e-04 3.823541e-05 2.308488e-01 4.990894e-04 
2.417947e-05 3.031630e-05 5.260678e-04 3.631669e-05 2.305219e-01 5.260678e-04 
2.375643e-05 2.945534e-05 5.480863e-04 3.438445e-05 2.301956e-01 5.480863e-04 
2.327646e-05 2.883836e-05 5.634450e-04 3.269755e-05 2.298683e-01 5.634450e-04 
2.263937e-05 2.812569e-05 5.713632e-04 3.168519e-05 2.295414e-01 5.713632e-04 
2.178570e-05 2.717332e-05 5.715889e-04 3.128630e-05 2.292138e-01 5.715889e-04 
2.082207e-05 2.596874e-05 5.643772e-04 3.111859e-05 2.288859e-01 5.643772e-04 
1.972797e-05 2.457130e-05 5.512998e-04 3.143731e-05 2.285571e-01 5.512998e-04 
1.859476e-05 2.318686e-05 5.341044e-04 3.239515e-05 2.282286e-01 5.341044e-04 
1.753537e-05 2.215649e-05 5.134140e-04 3.357440e-05 2.279000e-01 5.134140e-04 
1.669780e-05 2.152349e-05 4.903762e-04 3.462683e-05 2.275712e-01 4.903762e-04 
1.620228e-05 2.118928e-05 4.653450e-04 3.542978e-05 2.272421e-01 4.653450e-04 
1.597085e-05 2.122870e-05 4.400661e-04 3.595686e-05 2.269128e-01 4.400661e-04 
1.600906e-05 2.167012e-05 4.159206e-04 3.624112e-05 2.265828e-01 4.159206e-04 
1.614493e-05 2.219595e-05 3.936962e-04 3.634508e-05 2.262530e-01 3.936962e-04 
1.622586e-05 2.262312e-05 3.759386e-04 3.632775e-05 2.259224e-01 3.759386e-04 
1.621463e-05 2.290628e-05 3.639690e-04 3.621269e-05 2.255923e-01 3.639690e-04 
1.615309e-05 2.305290e-05 3.579627e-04 3.597458e-05 2.252618e-01 3.579627e-04 
1.619009e-05 2.315024e-05 3.579644e-04 3.562906e-05 2.249319e-01 3.579644e-04 
1.658542e-05 2.333329e-05 3.658112e-04 3.515042e-05 2.246006e-01 3.658112e-04 
1.719022e-05 2.355558e-05 3.810603e-04 3.452636e-05 2.242694e-01 3.810603e-04 
1.770717e-05 2.365547e-05 4.002783e-04 3.373013e-05 2.239379e-01 4.002783e-04 
1.805375e-05 2.352627e-05 4.201627e-04 3.277082e-05 2.236065e-01 4.201627e-04 
1.821458e-05 2.318469e-05 4.394634e-04 3.165190e-05 2.232751e-01 4.394634e-04 
1.821410e-05 2.274297e-05 4.564251e-04 3.038553e-05 2.229435e-01 4.564251e-04 
1.812742e-05 2.247487e-05 4.699338e-04 2.899676e-05 2.226117e-01 4.699338e-04 
1.800129e-05 2.240012e-05 4.786908e-04 2.759938e-05 2.222793e-01 4.786908e-04 
1.776369e-05 2.223974e-05 4.819216e-04 2.658385e-05 2.219462e-01 4.819216e-04 
1.737765e-05 2.188188e-05 4.796169e-04 2.616991e-05 2.216131e-01 4.796169e-04 
1.683416e-05 2.129149e-05 4.721946e-04 2.610482e-05 2.212796e-01 4.721946e-04 
1.614919e-05 2.048651e-05 4.612679e-04 2.612319e-05 2.209458e-01 4.612679e-04 
1.535908e-05 1.950153e-05 4.496797e-04 2.635763e-05 2.206113e-01 4.496797e-04 
1.451414e-05 1.840675e-05 4.389558e-04 2.690342e-05 2.202765e-01 4.389558e-04 
1.369550e-05 1.735692e-05 4.278051e-04 2.768268e-05 2.199419e-01 4.278051e-04 
1.292124e-05 1.660594e-05 4.160584e-04 2.844511e-05 2.196073e-01 4.160584e-04 
1.228217e-05 1.617117e-05 4.035352e-04 2.898939e-05 2.192728e-01 4.035352e-04 
1.191209e-05 1.599494e-05 3.908653e-04 2.925595e-05 2.189379e-01 3.908653e-04 
1.185986e-05 1.613602e-05 3.785102e-04 2.927325e-05 2.186031e-01 3.785102e-04 
1.189757e-05 1.637646e-05 3.692038e-04 2.908093e-05 2.182676e-01 3.692038e-04 
1.191255e-05 1.658231e-05 3.628337e-04 2.874509e-05 2.179323e-01 3.628337e-04 
1.189440e-05 1.672044e-05 3.571670e-04 2.832501e-05 2.175962e-01 3.571670e-04 
1.196923e-05 1.683494e-05 3.514298e-04 2.788164e-05 2.172599e-01 3.514298e-04 
1.239602e-05 1.701135e-05 3.461930e-04 2.745924e-05 2.169226e-01 3.461930e-04 
1.299001e-05 1.725241e-05 3.434629e-04 2.703506e-05 2.165851e-01 3.434629e-04 
1.352269e-05 1.746969e-05 3.460272e-04 2.659818e-05 2.162471e-01 3.460272e-04 
1.394547e-05 1.759761e-05 3.544813e-04 2.613694e-05 2.159091e-01 3.544813e-04 
1.424971e-05 1.762427e-05 3.662112e-04 2.564228e-05 2.155710e-01 3.662112e-04 
1.444033e-05 1.758165e-05 3.790401e-04 2.510912e-05 2.152328e-01 3.790401e-04 
1.454097e-05 1.761039e-05 3.906589e-04 2.448118e-05 2.148938e-01 3.906589e-04 
1.458261e-05 1.774112e-05 3.994430e-04 2.371986e-05 2.145547e-01 3.994430e-04 
1.453624e-05 1.782821e-05 4.045879e-04 2.291730e-05 2.142153e-01 4.045879e-04 
1.437135e-05 1.776530e-05 4.055760e-04 2.229941e-05 2.138753e-01 4.055760e-04 
1.407248e-05 1.751790e-05 4.031516e-04 2.200446e-05 2.135354e-01 4.031516e-04 
1.364188e-05 1.707425e-05 3.983364e-04 2.193675e-05 2.131951e-01 3.983364e-04 
1.310135e-05 1.636607e-05 3.936085e-04 2.208064e-05 2.128547e-01 3.936085e-04 
1.247490e-05 1.549759e-05 3.894822e-04 2.239583e-05 2.125138e-01 3.894822e-04 
1.178386e-05 1.461668e-05 3.842978e-04 2.257777e-05 2.121721e-01 3.842978e-04 
1.104053e-05 1.368616e-05 3.777389e-04 2.273943e-05 2.118300e-01 3.777389e-04 
1.026954e-05 1.275380e-05 3.695958e-04 2.301354e-05 2.114878e-01 3.695958e-04 
9.521468e-06 1.201752e-05 3.607189e-04 2.324632e-05 2.111448e-01 3.607189e-04 
8.931637e-06 1.155640e-05 3.526576e-04 2.329102e-05 2.108020e-01 3.526576e-04 
8.696525e-06 1.140944e-05 3.478058e-04 2.312700e-05 2.104588e-01 3.478058e-04 
8.614021e-06 1.141689e-05 3.445029e-04 2.280684e-05 2.101160e-01 3.445029e-04 
8.560871e-06 1.146642e-05 3.405157e-04 2.237950e-05 2.097728e-01 3.405157e-04 
8.558617e-06 1.154476e-05 3.347538e-04 2.188847e-05 2.094289e-01 3.347538e-04 
8.880434e-06 1.171068e-05 3.273948e-04 2.140242e-05 2.090847e-01 3.273948e-04 
9.451774e-06 1.201863e-05 3.190490e-04 2.100729e-05 2.087403e-01 3.190490e-04 
9.989338e-06 1.229169e-05 3.113896e-04 2.073561e-05 2.083960e-01 3.113896e-04 
1.043745e-05 1.239962e-05 3.074478e-04 2.060125e-05 2.080512e-01 3.074478e-04 
1.078560e-05 1.255630e-05 3.106494e-04 2.060773e-05 2.077066e-01 3.106494e-04 
1.095555e-05 1.269023e-05 3.186149e-04 2.062224e-05 2.073621e-01 3.186149e-04 
1.105489e-05 1.284196e-05 3.273448e-04 2.052990e-05 2.070174e-01 3.273448e-04 
1.121370e-05 1.305604e-05 3.349577e-04 2.027925e-05 2.066729e-01 3.349577e-04 
1.133276e-05 1.327617e-05 3.405143e-04 1.986429e-05 2.063280e-01 3.405143e-04 
1.134084e-05 1.340555e-05 3.437796e-04 1.934778e-05 2.059824e-01 3.437796e-04 
1.123065e-05 1.340595e-05 3.445907e-04 1.881524e-05 2.056366e-01 3.445907e-04 
1.100596e-05 1.324975e-05 3.439608e-04 1.844364e-05 2.052900e-01 3.439608e-04 
1.068295e-05 1.293803e-05 3.433668e-04 1.828574e-05 2.049434e-01 3.433668e-04 
1.025524e-05 1.248734e-05 3.431257e-04 1.866735e-05 2.045961e-01 3.431257e-04 
9.768395e-06 1.191637e-05 3.415126e-04 1.885067e-05 2.042486e-01 3.415126e-04 
9.229767e-06 1.124578e-05 3.379018e-04 1.879160e-05 2.039005e-01 3.379018e-04 
8.651314e-06 1.050646e-05 3.326140e-04 1.854431e-05 2.035525e-01 3.326140e-04 
8.024797e-06 9.732718e-06 3.264219e-04 1.826261e-05 2.032042e-01 3.264219e-04 
7.500230e-06 8.998190e-06 3.213400e-04 1.813917e-05 2.028561e-01 3.213400e-04 
7.076375e-06 8.545158e-06 3.189390e-04 1.801966e-05 2.025079e-01 3.189390e-04 
6.717496e-06 8.384972e-06 3.179107e-04 1.780973e-05 2.021596e-01 3.179107e-04 
6.466430e-06 8.353239e-06 3.166374e-04 1.751091e-05 2.018105e-01 3.166374e-04 
6.401028e-06 8.403032e-06 3.141694e-04 1.717562e-05 2.014615e-01 3.141694e-04 
6.621630e-06 8.558397e-06 3.100152e-04 1.683863e-05 2.011111e-01 3.100152e-04 
7.073048e-06 8.851412e-06 3.041509e-04 1.655761e-05 2.007604e-01 3.041509e-04 
7.509142e-06 9.174050e-06 2.966067e-04 1.645511e-05 2.004092e-01 2.966067e-04 
7.903953e-06 9.458889e-06 2.877939e-04 1.655939e-05 2.000581e-01 2.877939e-04 
8.240929e-06 9.686744e-06 2.789604e-04 1.676854e-05 1.997061e-01 2.789604e-04 
8.508016e-06 9.867844e-06 2.730308e-04 1.696583e-05 1.993541e-01 2.730308e-04 
8.702277e-06 1.003913e-05 2.721084e-04 1.707180e-05 1.990015e-01 2.721084e-04 
8.839308e-06 1.025285e-05 2.746926e-04 1.705205e-05 1.986493e-01 2.746926e-04 
8.934813e-06 1.050510e-05 2.787358e-04 1.688794e-05 1.982964e-01 2.787358e-04 
8.986406e-06 1.071109e-05 2.828216e-04 1.658496e-05 1.979429e-01 2.828216e-04 
8.977523e-06 1.082057e-05 2.862747e-04 1.616619e-05 1.975890e-01 2.862747e-04 
8.890372e-06 1.081691e-05 2.892891e-04 1.569083e-05 1.972351e-01 2.892891e-04 
8.708147e-06 1.069519e-05 2.925786e-04 1.538192e-05 1.968813e-01 2.925786e-04 
8.349523e-06 1.042201e-05 2.958874e-04 1.542546e-05 1.965275e-01 2.958874e-04 
7.975689e-06 1.004657e-05 2.982038e-04 1.554787e-05 1.961738e-01 2.982038e-04 
7.605809e-06 9.622452e-06 2.988387e-04 1.553330e-05 1.958195e-01 2.988387e-04 
7.210895e-06 9.113636e-06 2.977026e-04 1.533057e-05 1.954656e-01 2.977026e-04 
6.769189e-06 8.525198e-06 2.956019e-04 1.493349e-05 1.951102e-01 2.956019e-04 
6.287054e-06 7.884161e-06 2.936188e-04 1.437761e-05 1.947554e-01 2.936188e-04 
5.801583e-06 7.225072e-06 2.921153e-04 1.383987e-05 1.944001e-01 2.921153e-04 
5.365850e-06 6.637101e-06 2.910688e-04 1.360036e-05 1.940448e-01 2.910688e-04 
5.053311e-06 6.347301e-06 2.903421e-04 1.344841e-05 1.936895e-01 2.903421e-04 
4.833597e-06 6.232241e-06 2.895801e-04 1.332340e-05 1.933340e-01 2.895801e-04 
4.846760e-06 6.163580e-06 2.876744e-04 1.323355e-05 1.929781e-01 2.876744e-04 
5.120884e-06 6.263552e-06 2.838159e-04 1.321677e-05 1.926216e-01 2.838159e-04 
5.451288e-06 6.503620e-06 2.776774e-04 1.337169e-05 1.922649e-01 2.776774e-04 
5.774174e-06 6.773232e-06 2.691849e-04 1.364051e-05 1.919080e-01 2.691849e-04 
6.068074e-06 7.022717e-06 2.584168e-04 1.389832e-05 1.915510e-01 2.584168e-04 
6.319755e-06 7.238593e-06 2.463634e-04 1.408913e-05 1.911934e-01 2.463634e-04 
6.521354e-06 7.403722e-06 2.353338e-04 1.418476e-05 1.908360e-01 2.353338e-04 
6.675023e-06 7.590551e-06 2.287953e-04 1.418151e-05 1.904782e-01 2.287953e-04 
6.791232e-06 7.802456e-06 2.283830e-04 1.408172e-05 1.901201e-01 2.283830e-04 
6.866795e-06 8.004850e-06 2.318025e-04 1.389178e-05 1.897620e-01 2.318025e-04 
6.894498e-06 8.153487e-06 2.363125e-04 1.361584e-05 1.894033e-01 2.363125e-04 
6.874512e-06 8.238653e-06 2.411587e-04 1.326136e-05 1.890441e-01 2.411587e-04 
6.805099e-06 8.253044e-06 2.463586e-04 1.287306e-05 1.886846e-01 2.463586e-04 
6.682029e-06 8.170148e-06 2.516607e-04 1.265800e-05 1.883248e-01 2.516607e-04 
6.505796e-06 8.000546e-06 2.563910e-04 1.265200e-05 1.879649e-01 2.563910e-04 
6.279023e-06 7.756018e-06 2.600730e-04 1.263736e-05 1.876046e-01 2.600730e-04 
6.006524e-06 7.444375e-06 2.625486e-04 1.251493e-05 1.872443e-01 2.625486e-04 
5.697293e-06 7.071656e-06 2.638580e-04 1.225949e-05 1.868830e-01 2.638580e-04 
5.365090e-06 6.652009e-06 2.648514e-04 1.185946e-05 1.865217e-01 2.648514e-04 
5.024701e-06 6.202417e-06 2.655948e-04 1.132531e-05 1.861598e-01 2.655948e-04 
4.696079e-06 5.747893e-06 2.657772e-04 1.069884e-05 1.857974e-01 2.657772e-04 
4.419629e-06 5.340837e-06 2.647958e-04 1.019222e-05 1.854350e-01 2.647958e-04 
4.241886e-06 5.044040e-06 2.626918e-04 1.019458e-05 1.850718e-01 2.626918e-04 
4.214911e-06 4.948485e-06 2.607147e-04 1.034890e-05 1.847091e-01 2.607147e-04 
4.361001e-06 5.018209e-06 2.590604e-04 1.056790e-05 1.843472e-01 2.590604e-04 
4.589485e-06 5.170029e-06 2.556160e-04 1.088294e-05 1.839850e-01 2.556160e-04 
4.829720e-06 5.353436e-06 2.498490e-04 1.123127e-05 1.836230e-01 2.498490e-04 
5.056272e-06 5.541794e-06 2.418435e-04 1.153408e-05 1.832601e-01 2.418435e-04 
5.258711e-06 5.725461e-06 2.320476e-04 1.175438e-05 1.828972e-01 2.320476e-04 
5.432581e-06 5.899368e-06 2.214725e-04 1.186355e-05 1.825344e-01 2.214725e-04 
5.578370e-06 6.070955e-06 2.111420e-04 1.185693e-05 1.821718e-01 2.111420e-04 
5.698552e-06 6.261389e-06 2.020257e-04 1.174192e-05 1.818093e-01 2.020257e-04 
5.796550e-06 6.447377e-06 1.966793e-04 1.154749e-05 1.814467e-01 1.966793e-04 
5.862528e-06 6.594656e-06 1.965545e-04 1.128879e-05 1.810842e-01 1.965545e-04 
5.888169e-06 6.690492e-06 1.990008e-04 1.100168e-05 1.807215e-01 1.990008e-04 
5.871637e-06 6.733810e-06 2.027332e-04 1.069409e-05 1.803576e-01 2.027332e-04 
5.813585e-06 6.726694e-06 2.079539e-04 1.038147e-05 1.799938e-01 2.079539e-04 
5.705649e-06 6.663735e-06 2.139455e-04 1.020249e-05 1.796290e-01 2.139455e-04 
5.531746e-06 6.542760e-06 2.198527e-04 1.016770e-05 1.792647e-01 2.198527e-04 
5.360053e-06 6.366700e-06 2.251743e-04 1.009718e-05 1.788995e-01 2.251743e-04 
5.158168e-06 6.140206e-06 2.298195e-04 9.945829e-06 1.785348e-01 2.298195e-04 
4.931774e-06 5.868830e-06 2.339582e-04 9.699614e-06 1.781697e-01 2.339582e-04 
4.685584e-06 5.560170e-06 2.375235e-04 9.361040e-06 1.778037e-01 2.375235e-04 
4.425835e-06 5.224713e-06 2.401196e-04 8.940872e-06 1.774382e-01 2.401196e-04 
4.148533e-06 4.881428e-06 2.415626e-04 8.491184e-06 1.770723e-01 2.415626e-04 
3.943174e-06 4.571254e-06 2.416391e-04 8.122688e-06 1.767065e-01 2.416391e-04 
3.851668e-06 4.352996e-06 2.402785e-04 8.010428e-06 1.763405e-01 2.402785e-04 
3.882163e-06 4.232790e-06 2.378824e-04 8.289628e-06 1.759744e-01 2.378824e-04 
3.976120e-06 4.242854e-06 2.349231e-04 8.653971e-06 1.756078e-01 2.349231e-04 
4.089852e-06 4.330436e-06 2.315516e-04 9.026647e-06 1.752408e-01 2.315516e-04 
4.221341e-06 4.438153e-06 2.267424e-04 9.364285e-06 1.748740e-01 2.267424e-04 
4.352274e-06 4.555628e-06 2.200715e-04 9.642790e-06 1.745071e-01 2.200715e-04 
4.470469e-06 4.682603e-06 2.115883e-04 9.831704e-06 1.741405e-01 2.115883e-04 
4.575482e-06 4.817194e-06 2.016645e-04 9.912981e-06 1.737736e-01 2.016645e-04 
4.667742e-06 4.967597e-06 1.908945e-04 9.881007e-06 1.734073e-01 1.908945e-04 
4.746997e-06 5.130534e-06 1.801777e-04 9.734718e-06 1.730410e-01 1.801777e-04 
4.809212e-06 5.276994e-06 1.706835e-04 9.489442e-06 1.726753e-01 1.706835e-04 
4.846063e-06 5.390646e-06 1.645072e-04 9.180524e-06 1.723093e-01 1.645072e-04 
4.854190e-06 5.465093e-06 1.628368e-04 8.848990e-06 1.719426e-01 1.628368e-04 
4.831751e-06 5.497360e-06 1.656389e-04 8.543903e-06 1.715758e-01 1.656389e-04 
4.778545e-06 5.487536e-06 1.721134e-04 8.266810e-06 1.712087e-01 1.721134e-04 
4.695982e-06 5.437833e-06 1.796854e-04 8.108249e-06 1.708417e-01 1.796854e-04 
4.586566e-06 5.348164e-06 1.870583e-04 8.066295e-06 1.704751e-01 1.870583e-04 
4.453906e-06 5.218761e-06 1.938341e-04 7.988216e-06 1.701085e-01 1.938341e-04 
4.301434e-06 5.052937e-06 2.000755e-04 7.847912e-06 1.697416e-01 2.000755e-04 
4.134338e-06 4.856653e-06 2.057115e-04 7.642357e-06 1.693743e-01 2.057115e-04 
3.959593e-06 4.636773e-06 2.105554e-04 7.379634e-06 1.690067e-01 2.105554e-04 
3.786188e-06 4.404639e-06 2.145994e-04 7.092055e-06 1.686385e-01 2.145994e-04 
3.632056e-06 4.176158e-06 2.175926e-04 6.871925e-06 1.682696e-01 2.175926e-04 
3.533400e-06 3.981395e-06 2.192006e-04 6.714513e-06 1.679005e-01 2.192006e-04 
3.532849e-06 3.859568e-06 2.193495e-04 6.615350e-06 1.675313e-01 2.193495e-04 
3.599016e-06 3.802355e-06 2.179513e-04 6.694521e-06 1.671622e-01 2.179513e-04 
3.687026e-06 3.786732e-06 2.151329e-04 7.009201e-06 1.667925e-01 2.151329e-04 
3.779106e-06 3.829350e-06 2.111702e-04 7.358528e-06 1.664235e-01 2.111702e-04 
3.871257e-06 3.914402e-06 2.059938e-04 7.686466e-06 1.660551e-01 2.059938e-04 
3.966630e-06 4.010165e-06 1.991307e-04 7.956173e-06 1.656871e-01 1.991307e-04 
4.057037e-06 4.110235e-06 1.904907e-04 8.142531e-06 1.653185e-01 1.904907e-04 
4.137992e-06 4.222187e-06 1.806166e-04 8.232174e-06 1.649499e-01 1.806166e-04 
4.211160e-06 4.352285e-06 1.703407e-04 8.217600e-06 1.645800e-01 1.703407e-04 
4.275973e-06 4.482866e-06 1.597686e-04 8.097248e-06 1.642107e-01 1.597686e-04 
4.325934e-06 4.596406e-06 1.492611e-04 7.878428e-06 1.638407e-01 1.492611e-04 
4.356389e-06 4.684973e-06 1.401264e-04 7.575240e-06 1.634703e-01 1.401264e-04 
4.365161e-06 4.742821e-06 1.355222e-04 7.214487e-06 1.630997e-01 1.355222e-04 
4.351827e-06 4.768274e-06 1.368888e-04 6.842895e-06 1.627290e-01 1.368888e-04 
4.316187e-06 4.762119e-06 1.427487e-04 6.536335e-06 1.623584e-01 1.427487e-04 
4.259739e-06 4.725016e-06 1.500120e-04 6.377335e-06 1.619875e-01 1.500120e-04 
4.184229e-06 4.659416e-06 1.572829e-04 6.335071e-06 1.616168e-01 1.572829e-04 
4.091415e-06 4.568871e-06 1.642216e-04 6.265545e-06 1.612459e-01 1.642216e-04 
3.984288e-06 4.455761e-06 1.710799e-04 6.148953e-06 1.608747e-01 1.710799e-04 
3.867280e-06 4.322586e-06 1.777826e-04 5.987452e-06 1.605036e-01 1.777826e-04 
3.746910e-06 4.174691e-06 1.843571e-04 5.808161e-06 1.601324e-01 1.843571e-04 
3.632637e-06 4.019395e-06 1.905957e-04 5.675599e-06 1.597619e-01 1.905957e-04 
3.544405e-06 3.871945e-06 1.958335e-04 5.587965e-06 1.593907e-01 1.958335e-04 
3.509788e-06 3.756992e-06 1.995974e-04 5.521996e-06 1.590193e-01 1.995974e-04 
3.529379e-06 3.691574e-06 2.014827e-04 5.476817e-06 1.586481e-01 2.014827e-04 
3.572187e-06 3.657027e-06 2.011740e-04 5.472306e-06 1.582766e-01 2.011740e-04 
3.622067e-06 3.637668e-06 1.985477e-04 5.604870e-06 1.579056e-01 1.985477e-04 
3.671099e-06 3.628737e-06 1.938708e-04 5.917407e-06 1.575349e-01 1.938708e-04 
3.715957e-06 3.651807e-06 1.876796e-04 6.241693e-06 1.571647e-01 1.876796e-04 
3.756609e-06 3.701394e-06 1.804511e-04 6.512755e-06 1.567945e-01 1.804511e-04 
3.797670e-06 3.760931e-06 1.720766e-04 6.705785e-06 1.564244e-01 1.720766e-04 
3.836109e-06 3.830563e-06 1.626001e-04 6.809830e-06 1.560539e-01 1.626001e-04 
3.869816e-06 3.907567e-06 1.523220e-04 6.819006e-06 1.556837e-01 1.523220e-04 
3.895378e-06 3.980335e-06 1.417256e-04 6.734603e-06 1.553134e-01 1.417256e-04 
3.909423e-06 4.041999e-06 1.314954e-04 6.559514e-06 1.549441e-01 1.314954e-04 
3.910519e-06 4.087372e-06 1.230817e-04 6.300883e-06 1.545744e-01 1.230817e-04 
3.897906e-06 4.114279e-06 1.167936e-04 5.968245e-06 1.542054e-01 1.167936e-04 
3.871337e-06 4.120052e-06 1.137829e-04 5.579070e-06 1.538356e-01 1.137829e-04 
3.830840e-06 4.104448e-06 1.161362e-04 5.173456e-06 1.534673e-01 1.161362e-04 
3.777191e-06 4.067993e-06 1.219343e-04 4.944812e-06 1.530987e-01 1.219343e-04 
3.711896e-06 4.011886e-06 1.290768e-04 4.896559e-06 1.527305e-01 1.290768e-04 
3.637082e-06 3.938306e-06 1.370758e-04 4.844812e-06 1.523630e-01 1.370758e-04 
3.538144e-06 3.850289e-06 1.457685e-04 4.761537e-06 1.519957e-01 1.457685e-04 
3.446718e-06 3.751393e-06 1.550201e-04 4.661407e-06 1.516288e-01 1.550201e-04 
3.374491e-06 3.645754e-06 1.643033e-04 4.581910e-06 1.512621e-01 1.643033e-04 
3.308644e-06 3.540976e-06 1.725877e-04 4.528385e-06 1.508951e-01 1.725877e-04 
3.254181e-06 3.449205e-06 1.792638e-04 4.491037e-06 1.505279e-01 1.792638e-04 
3.255084e-06 3.386901e-06 1.839487e-04 4.471263e-06 1.501607e-01 1.839487e-04 
3.280117e-06 3.353984e-06 1.862795e-04 4.474188e-06 1.497928e-01 1.862795e-04 
3.315514e-06 3.339115e-06 1.861304e-04 4.505346e-06 1.494250e-01 1.861304e-04 
3.354755e-06 3.332724e-06 1.834536e-04 4.575588e-06 1.490572e-01 1.834536e-04 
3.394884e-06 3.332036e-06 1.783636e-04 4.756541e-06 1.486896e-01 1.783636e-04 
3.432286e-06 3.338401e-06 1.711845e-04 5.047386e-06 1.483221e-01 1.711845e-04 
3.466057e-06 3.370295e-06 1.626170e-04 5.304399e-06 1.479557e-01 1.626170e-04 
3.497175e-06 3.427794e-06 1.530800e-04 5.490977e-06 1.475883e-01 1.530800e-04 
3.529788e-06 3.496917e-06 1.428837e-04 5.599830e-06 1.472219e-01 1.428837e-04 
3.561556e-06 3.566873e-06 1.325977e-04 5.628032e-06 1.468547e-01 1.325977e-04 
3.587728e-06 3.603585e-06 1.228868e-04 5.574287e-06 1.464885e-01 1.228868e-04 
3.605625e-06 3.621994e-06 1.144944e-04 5.442157e-06 1.461219e-01 1.144944e-04 
3.613284e-06 3.660910e-06 1.072495e-04 5.234826e-06 1.457560e-01 1.072495e-04 
3.610343e-06 3.692367e-06 1.004423e-04 4.957676e-06 1.453900e-01 1.004423e-04 
3.596838e-06 3.708391e-06 9.523793e-05 4.619043e-06 1.450240e-01 9.523793e-05 
3.573082e-06 3.703918e-06 9.479509e-05 4.230641e-06 1.446580e-01 9.479509e-05 
3.539963e-06 3.679952e-06 1.002158e-04 3.880556e-06 1.442920e-01 1.002158e-04 
3.498836e-06 3.641061e-06 1.084029e-04 3.727200e-06 1.439261e-01 1.084029e-04 
3.451559e-06 3.592816e-06 1.181347e-04 3.705740e-06 1.435606e-01 1.181347e-04 
3.400613e-06 3.537490e-06 1.286724e-04 3.671212e-06 1.431955e-01 1.286724e-04 
3.350133e-06 3.475537e-06 1.393019e-04 3.639278e-06 1.428305e-01 1.393019e-04 
3.306375e-06 3.411142e-06 1.490752e-04 3.616690e-06 1.424665e-01 1.490752e-04 
3.280008e-06 3.352409e-06 1.573466e-04 3.596819e-06 1.421028e-01 1.573466e-04 
3.276331e-06 3.307811e-06 1.636610e-04 3.578119e-06 1.417397e-01 1.636610e-04 
3.287096e-06 3.225405e-06 1.677460e-04 3.577798e-06 1.413760e-01 1.677460e-04 
3.305798e-06 3.009260e-06 1.694119e-04 3.619968e-06 1.410130e-01 1.694119e-04 
3.328199e-06 2.782759e-06 1.686361e-04 3.706989e-06 1.406501e-01 1.686361e-04 
3.350398e-06 2.650625e-06 1.654892e-04 3.819065e-06 1.402868e-01 1.654892e-04 
3.370585e-06 2.644476e-06 1.600590e-04 3.916430e-06 1.399234e-01 1.600259e-04 
3.387909e-06 2.703809e-06 1.525968e-04 4.063666e-06 1.395603e-01 1.525310e-04 
3.401846e-06 2.761433e-06 1.435707e-04 4.279415e-06 1.391972e-01 1.434727e-04 
3.412193e-06 2.802891e-06 1.334896e-04 4.449552e-06 1.388353e-01 1.333611e-04 
3.419266e-06 2.810068e-06 1.233205e-04 4.555855e-06 1.384731e-01 1.231675e-04 
3.424798e-06 2.762452e-06 1.143097e-04 4.593756e-06 1.381118e-01 1.141369e-04 
3.426720e-06 2.668436e-06 1.071017e-04 4.564349e-06 1.377498e-01 1.069123e-04 
3.422758e-06 2.556297e-06 1.012519e-04 4.468721e-06 1.373879e-01 1.010484e-04 
3.412516e-06 2.480557e-06 9.605083e-05 4.309181e-06 1.370256e-01 9.581556e-05 
3.395859e-06 2.489687e-06 9.132056e-05 4.090376e-06 1.366636e-01 9.101804e-05 
3.372994e-06 2.555954e-06 8.742752e-05 3.819481e-06 1.363021e-01 8.691751e-05 
3.344518e-06 2.627645e-06 8.532355e-05 3.506961e-06 1.359415e-01 8.518579e-05 
3.311317e-06 2.670839e-06 8.820369e-05 3.229121e-06 1.355809e-01 1.032524e-04 
3.274562e-06 2.674552e-06 9.553352e-05 3.019595e-06 1.352210e-01 6.202562e-04 
3.236066e-06 2.640053e-06 1.048681e-04 2.882192e-06 1.348612e-01 4.348495e-04 
3.197804e-06 2.578611e-06 1.149746e-04 2.858078e-06 1.345022e-01 3.209687e-04 
3.164313e-06 2.503375e-06 1.247349e-04 2.861919e-06 1.341429e-01 3.017852e-04 
3.142870e-06 2.432320e-06 1.333615e-04 2.865227e-06 1.337845e-01 2.935427e-04 
3.137555e-06 2.378413e-06 1.403665e-04 2.854754e-06 1.334262e-01 2.873006e-04 
3.142524e-06 2.342950e-06 1.455069e-04 2.832251e-06 1.330689e-01 2.791848e-04 
3.154009e-06 2.319370e-06 1.486323e-04 2.836496e-06 1.327116e-01 2.711845e-04 
3.169872e-06 2.298072e-06 1.496838e-04 2.922787e-06 1.323554e-01 2.660157e-04 
3.187901e-06 2.271407e-06 1.486411e-04 3.063613e-06 1.319990e-01 2.633296e-04 
3.206753e-06 2.235152e-06 1.455469e-04 3.187583e-06 1.316424e-01 2.581921e-04 
3.224805e-06 2.189051e-06 1.405091e-04 3.275506e-06 1.312868e-01 2.491603e-04 
3.241389e-06 2.137241e-06 1.338518e-04 3.330348e-06 1.309303e-01 3.125868e-04 
3.256284e-06 2.087364e-06 1.260110e-04 3.422703e-06 1.305745e-01 2.624510e-04 
3.269306e-06 2.045785e-06 1.174675e-04 3.563215e-06 1.302192e-01 2.287865e-04 
3.280069e-06 2.023697e-06 1.092337e-04 3.661022e-06 1.298638e-01 2.101809e-04 
3.288039e-06 2.027495e-06 1.025689e-04 3.705695e-06 1.295081e-01 1.933694e-04 
3.293684e-06 2.051994e-06 9.760876e-05 3.694575e-06 1.291528e-01 1.757575e-04 
3.296228e-06 2.085396e-06 9.370771e-05 3.628721e-06 1.287972e-01 1.585015e-04 
3.294468e-06 2.119609e-06 9.040729e-05 3.511241e-06 1.284422e-01 1.436563e-04 
3.288243e-06 2.150500e-06 8.730655e-05 3.346118e-06 1.280870e-01 1.307523e-04 
3.277950e-06 2.177546e-06 8.419030e-05 3.138424e-06 1.277321e-01 1.182187e-04 
3.263973e-06 2.199593e-06 8.139674e-05 2.896947e-06 1.273778e-01 1.078655e-04 
3.247101e-06 2.215113e-06 8.027379e-05 2.690069e-06 1.270236e-01 1.047946e-04 
3.228582e-06 2.224296e-06 8.396111e-05 2.543581e-06 1.266703e-01 1.126249e-04 
3.210114e-06 2.226967e-06 9.148349e-05 2.415774e-06 1.263169e-01 1.277465e-04 
3.193130e-06 2.223981e-06 1.000269e-04 2.331727e-06 1.259641e-01 1.449749e-04 
3.181709e-06 2.216108e-06 1.082594e-04 2.303151e-06 1.256109e-01 1.619922e-04 
3.178649e-06 2.206360e-06 1.155206e-04 2.292398e-06 1.252594e-01 1.781925e-04 
3.181573e-06 2.195590e-06 1.214521e-04 2.278020e-06 1.249072e-01 1.925903e-04 
3.188123e-06 2.183298e-06 1.258186e-04 2.267365e-06 1.245556e-01 2.044829e-04 
3.196261e-06 2.168618e-06 1.285138e-04 2.283005e-06 1.242039e-01 2.135134e-04 
3.205288e-06 2.151466e-06 1.294698e-04 2.386153e-06 1.238529e-01 2.195533e-04 
3.214289e-06 2.131232e-06 1.287178e-04 2.522256e-06 1.235018e-01 2.225741e-04 
3.222613e-06 2.107226e-06 1.263086e-04 2.633439e-06 1.231511e-01 2.224992e-04 
3.187407e-06 2.079507e-06 1.224236e-04 2.711935e-06 1.228007e-01 2.194477e-04 
3.138221e-06 2.048762e-06 1.172830e-04 2.755843e-06 1.224509e-01 2.129834e-04 
3.141914e-06 2.016100e-06 1.111850e-04 2.771843e-06 1.221009e-01 2.040543e-04 
3.157637e-06 1.982243e-06 1.047080e-04 2.819545e-06 1.217514e-01 1.932989e-04 
3.138127e-06 1.947946e-06 9.882816e-05 2.898802e-06 1.214021e-01 1.817692e-04 
2.934374e-06 1.919225e-06 9.472111e-05 2.943658e-06 1.210534e-01 1.707624e-04 
2.683933e-06 1.897211e-06 9.179805e-05 2.945719e-06 1.207040e-01 1.598123e-04 
2.513801e-06 1.883539e-06 8.914024e-05 2.904899e-06 1.203550e-01 1.481996e-04 
2.482200e-06 1.885137e-06 8.634493e-05 2.822815e-06 1.200062e-01 1.356845e-04 
2.544818e-06 1.899790e-06 8.334307e-05 2.702641e-06 1.196572e-01 1.223874e-04 
2.610209e-06 1.919161e-06 8.010143e-05 2.549521e-06 1.193094e-01 1.085879e-04 
2.637568e-06 1.938836e-06 7.679999e-05 2.373248e-06 1.189622e-01 9.494355e-05 
2.607813e-06 1.946885e-06 7.416698e-05 2.242299e-06 1.186154e-01 8.447100e-05 
2.518671e-06 1.935042e-06 7.435871e-05 2.164289e-06 1.182683e-01 8.617112e-05 
2.381271e-06 1.953397e-06 7.882724e-05 2.078772e-06 1.179215e-01 9.961976e-05 
2.229872e-06 1.964075e-06 8.529350e-05 1.989790e-06 1.175746e-01 1.161076e-04 
2.110433e-06 1.964342e-06 9.204285e-05 1.911830e-06 1.172285e-01 1.325888e-04 
2.086643e-06 1.960130e-06 9.814377e-05 1.861369e-06 1.168825e-01 1.478762e-04 
2.152897e-06 1.957043e-06 1.032080e-04 1.837891e-06 1.165375e-01 1.613904e-04 
2.243134e-06 1.953227e-06 1.070413e-04 1.850004e-06 1.161932e-01 1.727816e-04 
2.317681e-06 1.945357e-06 1.095569e-04 1.898138e-06 1.158494e-01 1.817830e-04 
2.357547e-06 1.933836e-06 1.106811e-04 1.970513e-06 1.155062e-01 1.882075e-04 
2.360504e-06 1.919563e-06 1.104886e-04 2.066911e-06 1.151635e-01 1.920647e-04 
2.333570e-06 1.902992e-06 1.090308e-04 2.157007e-06 1.148208e-01 1.933497e-04 
2.289167e-06 1.884669e-06 1.064245e-04 2.224631e-06 1.144787e-01 1.921319e-04 
2.244036e-06 1.864629e-06 1.028599e-04 2.263348e-06 1.141371e-01 1.885833e-04 
2.209209e-06 1.843144e-06 9.864927e-05 2.272262e-06 1.137958e-01 1.830466e-04 
2.188535e-06 1.819426e-06 9.459124e-05 2.259580e-06 1.134556e-01 1.763989e-04 
2.177586e-06 1.793558e-06 9.171221e-05 2.272639e-06 1.131162e-01 1.696954e-04 
2.168096e-06 1.766256e-06 8.975661e-05 2.308582e-06 1.127779e-01 1.627522e-04 
2.151349e-06 1.742679e-06 8.767951e-05 2.319027e-06 1.124391e-01 1.546055e-04 
2.121075e-06 1.726009e-06 8.511145e-05 2.297280e-06 1.121001e-01 1.449904e-04 
2.077727e-06 1.719997e-06 8.195424e-05 2.243789e-06 1.117616e-01 1.339534e-04 
2.026199e-06 1.731107e-06 7.840829e-05 2.162432e-06 1.114233e-01 1.218296e-04 
1.972149e-06 1.752838e-06 7.470360e-05 2.065804e-06 1.110854e-01 1.090128e-04 
1.922736e-06 1.775523e-06 7.096545e-05 1.967680e-06 1.107476e-01 9.580606e-05 
1.886716e-06 1.796140e-06 6.841841e-05 1.896914e-06 1.104102e-01 8.554554e-05 
1.873252e-06 1.813967e-06 6.792328e-05 1.849074e-06 1.100731e-01 8.022405e-05 
1.877949e-06 1.828987e-06 6.927614e-05 1.785580e-06 1.097374e-01 8.482022e-05 
1.889112e-06 1.841297e-06 7.287121e-05 1.711497e-06 1.094018e-01 9.763103e-05 
1.903653e-06 1.851122e-06 7.756141e-05 1.632570e-06 1.090673e-01 1.125189e-04 
1.918258e-06 1.858195e-06 8.229390e-05 1.562651e-06 1.087328e-01 1.271876e-04 
1.933281e-06 1.862428e-06 8.649953e-05 1.527503e-06 1.083986e-01 1.406526e-04 
1.948465e-06 1.863757e-06 8.989058e-05 1.536519e-06 1.080645e-01 1.524468e-04 
1.964711e-06 1.862040e-06 9.235297e-05 1.571461e-06 1.077302e-01 1.622682e-04 
1.979856e-06 1.857512e-06 9.384245e-05 1.621356e-06 1.073962e-01 1.699354e-04 
1.993728e-06 1.850187e-06 9.433827e-05 1.686636e-06 1.070628e-01 1.753427e-04 
2.004822e-06 1.840373e-06 9.392349e-05 1.752861e-06 1.067290e-01 1.784945e-04 
2.011524e-06 1.828415e-06 9.270780e-05 1.805239e-06 1.063957e-01 1.794083e-04 
2.013665e-06 1.814321e-06 9.092593e-05 1.836354e-06 1.060625e-01 1.783353e-04 
2.010661e-06 1.798189e-06 8.890164e-05 1.843170e-06 1.057292e-01 1.756053e-04 
2.002760e-06 1.779847e-06 8.726749e-05 1.826068e-06 1.053970e-01 1.718836e-04 
1.990029e-06 1.759538e-06 8.597811e-05 1.792550e-06 1.050646e-01 1.671859e-04 
1.973245e-06 1.738092e-06 8.458268e-05 1.783279e-06 1.047332e-01 1.611122e-04 
1.952879e-06 1.716462e-06 8.269765e-05 1.794535e-06 1.044020e-01 1.533896e-04 
1.929257e-06 1.698562e-06 8.014775e-05 1.787702e-06 1.040710e-01 1.439656e-04 
1.903103e-06 1.686177e-06 7.693290e-05 1.762755e-06 1.037405e-01 1.329799e-04 
1.875068e-06 1.679952e-06 7.326735e-05 1.733575e-06 1.034108e-01 1.207832e-04 
1.846444e-06 1.682260e-06 6.954948e-05 1.691376e-06 1.030818e-01 1.080465e-04 
1.819178e-06 1.691314e-06 6.656586e-05 1.630860e-06 1.027528e-01 9.871685e-05 
1.794894e-06 1.702421e-06 6.480081e-05 1.585260e-06 1.024247e-01 9.306802e-05 
1.776722e-06 1.713693e-06 6.366353e-05 1.553748e-06 1.020971e-01 8.816909e-05 
1.768225e-06 1.724556e-06 6.291303e-05 1.508081e-06 1.017697e-01 8.639151e-05 
1.771495e-06 1.734546e-06 6.325588e-05 1.451024e-06 1.014422e-01 9.245224e-05 
1.782943e-06 1.743258e-06 6.528669e-05 1.388290e-06 1.011151e-01 1.043509e-04 
1.798154e-06 1.750525e-06 6.830246e-05 1.332970e-06 1.007891e-01 1.176804e-04 
1.815632e-06 1.756134e-06 7.153239e-05 1.302466e-06 1.004636e-01 1.306573e-04 
1.833931e-06 1.759846e-06 7.452460e-05 1.294092e-06 1.001387e-01 1.424070e-04 
1.851793e-06 1.761695e-06 7.697318e-05 1.301727e-06 9.981383e-02 1.524899e-04 
1.868215e-06 1.761830e-06 7.883645e-05 1.337563e-06 9.949020e-02 1.606965e-04 
1.881825e-06 1.760099e-06 8.007173e-05 1.383561e-06 9.916651e-02 1.668873e-04 
1.870153e-06 1.756674e-06 8.066922e-05 1.425634e-06 9.884407e-02 1.709787e-04 
1.837389e-06 1.751656e-06 8.064464e-05 1.459282e-06 9.852210e-02 1.729544e-04 
1.834298e-06 1.745031e-06 8.024065e-05 1.479986e-06 9.820068e-02 1.730617e-04 
1.834952e-06 1.736681e-06 7.995214e-05 1.483936e-06 9.787891e-02 1.717884e-04 
1.832268e-06 1.726534e-06 7.955676e-05 1.469565e-06 9.755726e-02 1.689531e-04 
1.820944e-06 1.714721e-06 7.894030e-05 1.437327e-06 9.723560e-02 1.644954e-04 
1.800510e-06 1.701463e-06 7.820400e-05 1.393698e-06 9.691380e-02 1.586269e-04 
1.776121e-06 1.687053e-06 7.701697e-05 1.378612e-06 9.659237e-02 1.511003e-04 
1.752230e-06 1.672596e-06 7.514590e-05 1.393034e-06 9.627103e-02 1.418729e-04 
1.730148e-06 1.660353e-06 7.266460e-05 1.402645e-06 9.595004e-02 1.312944e-04 
1.708394e-06 1.651515e-06 6.972753e-05 1.396662e-06 9.562944e-02 1.200990e-04 
1.685806e-06 1.646924e-06 6.663684e-05 1.373330e-06 9.530941e-02 1.101705e-04 
1.664461e-06 1.648840e-06 6.377820e-05 1.334727e-06 9.499019e-02 1.026086e-04 
1.646366e-06 1.656074e-06 6.128641e-05 1.306450e-06 9.467175e-02 9.592027e-05 
1.633901e-06 1.665497e-06 5.906235e-05 1.287905e-06 9.435401e-02 8.948687e-05 
1.629108e-06 1.675814e-06 5.697246e-05 1.257724e-06 9.403701e-02 8.363899e-05 
1.632890e-06 1.685953e-06 5.521701e-05 1.217654e-06 9.372036e-02 8.098652e-05 
1.642496e-06 1.661212e-06 5.459535e-05 1.175255e-06 9.340490e-02 8.514106e-05 
1.655547e-06 1.541495e-06 5.568235e-05 1.145842e-06 9.308944e-02 9.435035e-05 
1.670180e-06 1.515494e-06 5.788714e-05 1.130804e-06 9.277411e-02 1.049682e-04 
1.684583e-06 1.539263e-06 6.052152e-05 1.120400e-06 9.246006e-02 1.154966e-04 
1.697595e-06 1.537604e-06 6.314497e-05 1.114887e-06 9.214542e-02 1.251806e-04 
1.708453e-06 1.518818e-06 6.545820e-05 1.123296e-06 9.183153e-02 1.335671e-04 
1.716858e-06 1.492392e-06 6.731654e-05 1.138723e-06 9.151790e-02 1.403727e-04 
1.722481e-06 1.464021e-06 6.872906e-05 1.156744e-06 9.120432e-02 1.455179e-04 
1.725409e-06 1.438017e-06 6.979127e-05 1.171949e-06 9.089145e-02 1.490564e-04 
1.725871e-06 1.405426e-06 7.081495e-05 1.180493e-06 9.057974e-02 1.512684e-04 
1.724037e-06 1.367644e-06 7.169890e-05 1.180681e-06 9.026837e-02 1.520684e-04 
1.720071e-06 1.335555e-06 7.212022e-05 1.169715e-06 8.995776e-02 1.511588e-04 
1.714046e-06 1.320955e-06 7.230218e-05 1.146953e-06 8.964748e-02 1.487928e-04 
1.706057e-06 1.318113e-06 7.236957e-05 1.116345e-06 8.933750e-02 1.451991e-04 
1.696240e-06 1.319110e-06 7.185316e-05 1.083044e-06 8.902789e-02 1.400350e-04 
1.684967e-06 1.314161e-06 7.063200e-05 1.081888e-06 8.871874e-02 1.333513e-04 
1.672932e-06 1.303129e-06 6.874699e-05 1.097542e-06 8.841072e-02 1.256130e-04 
1.660870e-06 1.290331e-06 6.633116e-05 1.100349e-06 8.810304e-02 1.176993e-04 
1.649368e-06 1.279123e-06 6.350441e-05 1.089356e-06 8.779606e-02 1.102266e-04 
1.639048e-06 1.272739e-06 6.039473e-05 1.066522e-06 8.748958e-02 1.031308e-04 
1.630932e-06 1.272307e-06 5.709880e-05 1.051396e-06 8.718387e-02 9.586397e-05 
1.626020e-06 1.276724e-06 5.387949e-05 1.043538e-06 8.687880e-02 8.846228e-05 
1.624378e-06 1.283110e-06 5.106994e-05 1.026355e-06 8.657398e-02 8.131220e-05 
1.625797e-06 1.289063e-06 4.857804e-05 1.001948e-06 8.626931e-02 7.495055e-05 
1.629606e-06 1.293403e-06 4.652870e-05 9.818585e-07 8.596610e-02 7.206363e-05 
1.635072e-06 1.295874e-06 4.578080e-05 9.763985e-07 8.566408e-02 7.560640e-05 
1.641693e-06 1.296575e-06 4.678834e-05 9.768374e-07 8.536214e-02 8.343683e-05 
1.648555e-06 1.296281e-06 4.894416e-05 9.761192e-07 8.506084e-02 9.249584e-05 
1.654900e-06 1.295537e-06 5.157486e-05 9.724296e-07 8.475916e-02 1.015083e-04 
1.660317e-06 1.294702e-06 5.420237e-05 9.665799e-07 8.445865e-02 1.097608e-04 
1.664700e-06 1.294167e-06 5.662067e-05 9.587583e-07 8.415851e-02 1.169280e-04 
1.667723e-06 1.293774e-06 5.880082e-05 9.516498e-07 8.385893e-02 1.228730e-04 
1.669388e-06 1.292853e-06 6.091400e-05 9.474774e-07 8.355928e-02 1.277307e-04 
1.669749e-06 1.291188e-06 6.293436e-05 9.447219e-07 8.326011e-02 1.314659e-04 
1.668848e-06 1.288696e-06 6.447038e-05 9.396991e-07 8.296126e-02 1.336592e-04 
1.666730e-06 1.285300e-06 6.542777e-05 9.324431e-07 8.266302e-02 1.342442e-04 
1.663512e-06 1.281431e-06 6.603208e-05 9.218521e-07 8.236543e-02 1.334883e-04 
1.659253e-06 1.277236e-06 6.632645e-05 9.056842e-07 8.206723e-02 1.315108e-04 
1.654188e-06 1.272140e-06 6.610822e-05 8.808821e-07 8.176930e-02 1.282597e-04 
1.635688e-06 1.265984e-06 6.524162e-05 8.470660e-07 8.147277e-02 1.238266e-04 
1.604722e-06 1.258917e-06 6.372328e-05 8.440422e-07 8.117693e-02 1.186412e-04 
1.606768e-06 1.251154e-06 6.164715e-05 8.525141e-07 8.088238e-02 1.130263e-04 
1.603375e-06 1.243838e-06 5.908713e-05 8.505892e-07 8.058741e-02 1.071622e-04 
1.595028e-06 1.237636e-06 5.613841e-05 8.394996e-07 8.029312e-02 1.009255e-04 
1.588100e-06 1.233447e-06 5.288724e-05 8.349010e-07 7.999875e-02 9.414735e-05 
1.584748e-06 1.232721e-06 4.941827e-05 8.361825e-07 7.970583e-02 8.678618e-05 
1.581800e-06 1.235514e-06 4.594398e-05 8.302423e-07 7.941243e-02 7.907897e-05 
1.580181e-06 1.239961e-06 4.321266e-05 8.211029e-07 7.911947e-02 7.193244e-05 
1.580651e-06 1.244922e-06 4.095167e-05 8.220463e-07 7.882678e-02 6.580438e-05 
1.583014e-06 1.249666e-06 3.918676e-05 8.329822e-07 7.853601e-02 6.310553e-05 
1.586496e-06 1.253810e-06 3.865002e-05 8.451121e-07 7.824527e-02 6.624201e-05 
1.590483e-06 1.257299e-06 3.984067e-05 8.499764e-07 7.795572e-02 7.307312e-05 
1.594657e-06 1.260198e-06 4.223284e-05 8.469929e-07 7.766571e-02 8.116386e-05 
1.598617e-06 1.262386e-06 4.503136e-05 8.370185e-07 7.737732e-02 8.919882e-05 
1.602156e-06 1.263870e-06 4.776414e-05 8.201525e-07 7.708871e-02 9.653394e-05 
1.605025e-06 1.264627e-06 5.045678e-05 7.979114e-07 7.680048e-02 1.030913e-04 
1.607119e-06 1.264443e-06 5.315573e-05 7.749357e-07 7.651204e-02 1.088359e-04 
1.608310e-06 1.263203e-06 5.546362e-05 7.567812e-07 7.622521e-02 1.133781e-04 
1.608617e-06 1.260939e-06 5.715055e-05 7.462329e-07 7.593885e-02 1.164512e-04 
1.608124e-06 1.257559e-06 5.823159e-05 7.396104e-07 7.565371e-02 1.180819e-04 
1.606814e-06 1.253095e-06 5.902360e-05 7.331575e-07 7.536918e-02 1.186412e-04 
1.604848e-06 1.247712e-06 5.957644e-05 7.219493e-07 7.508556e-02 1.187606e-04 
1.602319e-06 1.241450e-06 5.962652e-05 7.039950e-07 7.480256e-02 1.172449e-04 
1.599325e-06 1.234465e-06 5.905100e-05 6.782212e-07 7.451967e-02 1.147395e-04 
1.595876e-06 1.226978e-06 5.787318e-05 6.448646e-07 7.423715e-02 1.114765e-04 
1.592120e-06 1.219133e-06 5.619875e-05 6.414400e-07 7.395569e-02 1.075576e-04 
1.588092e-06 1.211349e-06 5.412820e-05 6.455851e-07 7.367493e-02 1.030933e-04 
1.583924e-06 1.204248e-06 5.173844e-05 6.433321e-07 7.339360e-02 9.801651e-05 
1.579862e-06 1.198363e-06 4.903995e-05 6.466897e-07 7.311382e-02 9.226393e-05 
1.575946e-06 1.194374e-06 4.607174e-05 6.550217e-07 7.283433e-02 8.581740e-05 
1.572319e-06 1.193862e-06 4.293924e-05 6.590111e-07 7.255576e-02 7.874554e-05 
1.569153e-06 1.196892e-06 3.988781e-05 6.668199e-07 7.227769e-02 7.181086e-05 
1.566503e-06 1.201554e-06 3.737230e-05 6.781449e-07 7.200043e-02 6.807231e-05 
1.564522e-06 1.206622e-06 3.539211e-05 7.019286e-07 7.172376e-02 5.205359e-04 
1.563351e-06 1.211588e-06 3.385103e-05 7.202272e-07 7.144832e-02 4.424529e-04 
1.563089e-06 1.216176e-06 3.335951e-05 7.299503e-07 7.117270e-02 3.713044e-04 
1.563562e-06 1.220193e-06 3.456601e-05 7.314756e-07 7.089783e-02 2.880835e-04 
1.564558e-06 1.223605e-06 3.701024e-05 7.250423e-07 7.062431e-02 2.693246e-04 
1.565913e-06 1.226400e-06 3.981429e-05 7.105536e-07 7.035117e-02 2.485979e-04 
1.567413e-06 1.228452e-06 4.285745e-05 6.883689e-07 7.007858e-02 2.165198e-04 
1.568917e-06 1.229652e-06 4.567706e-05 6.600662e-07 6.980686e-02 1.914103e-04 
1.570291e-06 1.230121e-06 4.797413e-05 6.299644e-07 6.953578e-02 1.832535e-04 
1.571443e-06 1.229904e-06 4.969571e-05 6.053744e-07 6.926492e-02 1.781795e-04 
1.572336e-06 1.229064e-06 5.094315e-05 5.909538e-07 6.899432e-02 1.714965e-04 
1.572937e-06 1.227652e-06 5.195772e-05 5.817483e-07 6.872342e-02 1.643047e-04 
1.573212e-06 1.225689e-06 5.267178e-05 5.722859e-07 6.845424e-02 1.584351e-04 
1.573166e-06 1.223137e-06 5.288935e-05 5.588126e-07 6.818470e-02 1.519236e-04 
1.572851e-06 1.220005e-06 5.257963e-05 5.401625e-07 6.791676e-02 1.458108e-04 
1.572313e-06 1.216387e-06 5.184785e-05 5.159637e-07 6.764917e-02 1.394808e-04 
1.571553e-06 1.212324e-06 5.078117e-05 4.873135e-07 6.738162e-02 1.329863e-04 
1.570573e-06 1.207919e-06 4.939586e-05 4.838346e-07 6.711452e-02 1.257384e-04 
1.569428e-06 1.203392e-06 4.766885e-05 4.875228e-07 6.684816e-02 1.175153e-04 
1.568118e-06 1.199128e-06 4.564507e-05 4.965624e-07 6.658107e-02 1.092059e-04 
1.566692e-06 1.195435e-06 4.339138e-05 5.106891e-07 6.631446e-02 1.007943e-04 
1.565168e-06 1.192896e-06 4.098276e-05 5.261787e-07 6.604853e-02 9.275456e-05 
1.563555e-06 1.193614e-06 3.845753e-05 5.449359e-07 6.578310e-02 8.564345e-05 
1.561962e-06 1.197198e-06 3.591699e-05 5.648709e-07 6.551789e-02 7.962701e-05 
1.560402e-06 1.197041e-06 3.351368e-05 5.904199e-07 6.525293e-02 7.430237e-05 
1.558986e-06 1.168810e-06 3.133959e-05 6.093345e-07 6.498863e-02 7.023033e-05 
1.557901e-06 1.180647e-06 2.949825e-05 6.201972e-07 6.472522e-02 6.943657e-05 
1.557331e-06 1.186720e-06 2.861837e-05 6.233895e-07 6.446292e-02 7.414409e-05 
1.557333e-06 1.186080e-06 3.015480e-05 6.196238e-07 6.420091e-02 8.699743e-05 
1.557855e-06 1.184819e-06 3.302127e-05 6.092035e-07 6.393927e-02 3.085256e-04 
1.525335e-06 1.185683e-06 3.597115e-05 5.925372e-07 6.367840e-02 2.522416e-04 
1.399683e-06 1.185314e-06 3.857870e-05 5.704001e-07 6.341766e-02 2.029697e-04 
1.369228e-06 1.184348e-06 4.075157e-05 5.425900e-07 6.315764e-02 2.016906e-04 
1.387034e-06 1.183577e-06 4.248008e-05 5.095218e-07 6.289754e-02 1.944474e-04 
1.382329e-06 1.182916e-06 4.383921e-05 4.761026e-07 6.263750e-02 1.785832e-04 
1.362244e-06 1.182082e-06 4.496550e-05 4.550447e-07 6.237834e-02 1.707604e-04 
1.335043e-06 1.180327e-06 4.583150e-05 4.436663e-07 6.211884e-02 1.706091e-04 
1.307918e-06 1.177950e-06 4.635251e-05 4.330256e-07 6.186048e-02 1.673641e-04 
1.284778e-06 1.175138e-06 4.654991e-05 4.198576e-07 6.160218e-02 1.627857e-04 
1.257087e-06 1.172013e-06 4.641836e-05 4.028075e-07 6.134487e-02 1.583524e-04 

